Learning Dynamics Models with Stable Invariant Sets

Invariance and stability are essential notions in dynamical systems study, and thus it is of great interest to learn a dynamics model with a stable invariant set. However, existing methods can only handle the stability of an equilibrium. In this paper, we propose a method to ensure that a dynamics model has a stable invariant set of general classes such as limit cycles and line attractors. We start with the approach by Manek and Kolter (2019), where they use a learnable Lyapunov function to make a model stable with regard to an equilibrium. We generalize it for general sets by introducing projection onto them. To resolve the difficulty of specifying a to-be stable invariant set analytically, we propose defining such a set as a primitive shape (e.g., sphere) in a latent space and learning the transformation between the original and latent spaces. It enables us to compute the projection easily, and at the same time, we can maintain the model's flexibility using various invertible neural networks for the transformation. We present experimental results that show the validity of the proposed method and the usefulness for long-term prediction.

==> circsurf/circsurflc.txt <==
1 0
0.9995 0.031569
0.99801 0.063106
0.99552 0.09458
0.99204 0.12596
0.98756 0.15721
0.98211 0.18831
0.97568 0.21922
0.96827 0.24991
0.9599 0.28036
0.95057 0.31052
0.94029 0.34037
0.92908 0.36989
0.91694 0.39903
0.90388 0.42778
0.88993 0.4561
0.87509 0.48397
0.85937 0.51135
0.8428 0.53822
0.82539 0.56456
0.80716 0.59034
0.78812 0.61552
0.76829 0.6401
0.7477 0.66403
0.72637 0.6873
0.70431 0.70989
0.68155 0.73177
0.65811 0.75292
0.63401 0.77332
0.60928 0.79295
0.58395 0.81179
0.55803 0.82982
0.53155 0.84702
0.50455 0.86338
0.47704 0.87888
0.44906 0.8935
0.42063 0.90723
0.39178 0.92006
0.36254 0.93197
0.33294 0.94295
0.30301 0.95299
0.27277 0.96208
0.24226 0.97021
0.21151 0.97738
0.18055 0.98357
0.14941 0.98877
0.11813 0.993
0.086719 0.99623
0.055226 0.99847
0.023678 0.99972
-0.0078934 0.99997
-0.039457 0.99922
-0.070981 0.99748
-0.10243 0.99474
-0.13379 0.99101
-0.165 0.98629
-0.19606 0.98059
-0.22692 0.97391
-0.25755 0.96627
-0.28792 0.95765
-0.31801 0.94809
-0.34778 0.93758
-0.37721 0.92613
-0.40626 0.91376
-0.4349 0.90048
-0.46311 0.8863
-0.49086 0.87124
-0.51812 0.85531
-0.54486 0.83853
-0.57106 0.82091
-0.59669 0.80247
-0.62172 0.78324
-0.64614 0.76322
-0.66991 0.74244
-0.69302 0.72092
-0.71543 0.69869
-0.73713 0.67575
-0.75809 0.65214
-0.7783 0.62789
-0.79774 0.60301
-0.81638 0.57752
-0.8342 0.55146
-0.85119 0.52485
-0.86734 0.49772
-0.88262 0.47009
-0.89702 0.44199
-0.91052 0.41346
-0.92312 0.38451
-0.9348 0.35517
-0.94555 0.32549
-0.95535 0.29547
-0.9642 0.26517
-0.97209 0.2346
-0.97901 0.20379
-0.98496 0.17278
-0.98992 0.1416
-0.9939 0.11028
-0.99689 0.078853
-0.99888 0.047343
-0.99988 0.015786
-0.99988 -0.015786
-0.99888 -0.047343
-0.99689 -0.078853
-0.9939 -0.11028
-0.98992 -0.1416
-0.98496 -0.17278
-0.97901 -0.20379
-0.97209 -0.2346
-0.9642 -0.26517
-0.95535 -0.29547
-0.94555 -0.32549
-0.9348 -0.35517
-0.92312 -0.38451
-0.91052 -0.41346
-0.89702 -0.44199
-0.88262 -0.47009
-0.86734 -0.49772
-0.85119 -0.52485
-0.8342 -0.55146
-0.81638 -0.57752
-0.79774 -0.60301
-0.7783 -0.62789
-0.75809 -0.65214
-0.73713 -0.67575
-0.71543 -0.69869
-0.69302 -0.72092
-0.66991 -0.74244
-0.64614 -0.76322
-0.62172 -0.78324
-0.59669 -0.80247
-0.57106 -0.82091
-0.54486 -0.83853
-0.51812 -0.85531
-0.49086 -0.87124
-0.46311 -0.8863
-0.4349 -0.90048
-0.40626 -0.91376
-0.37721 -0.92613
-0.34778 -0.93758
-0.31801 -0.94809
-0.28792 -0.95765
-0.25755 -0.96627
-0.22692 -0.97391
-0.19606 -0.98059
-0.165 -0.98629
-0.13379 -0.99101
-0.10243 -0.99474
-0.070981 -0.99748
-0.039457 -0.99922
-0.0078934 -0.99997
0.023678 -0.99972
0.055226 -0.99847
0.086719 -0.99623
0.11813 -0.993
0.14941 -0.98877
0.18055 -0.98357
0.21151 -0.97738
0.24226 -0.97021
0.27277 -0.96208
0.30301 -0.95299
0.33294 -0.94295
0.36254 -0.93197
0.39178 -0.92006
0.42063 -0.90723
0.44906 -0.8935
0.47704 -0.87888
0.50455 -0.86338
0.53155 -0.84702
0.55803 -0.82982
0.58395 -0.81179
0.60928 -0.79295
0.63401 -0.77332
0.65811 -0.75292
0.68155 -0.73177
0.70431 -0.70989
0.72637 -0.6873
0.7477 -0.66403
0.76829 -0.6401
0.78812 -0.61552
0.80716 -0.59034
0.82539 -0.56456
0.8428 -0.53822
0.85937 -0.51135
0.87509 -0.48397
0.88993 -0.4561
0.90388 -0.42778
0.91694 -0.39903
0.92908 -0.36989
0.94029 -0.34037
0.95057 -0.31052
0.9599 -0.28036
0.96827 -0.24991
0.97568 -0.21922
0.98211 -0.18831
0.98756 -0.15721
0.99204 -0.12596
0.99552 -0.09458
0.99801 -0.063106
0.9995 -0.031569
1 -2.4493e-16


==> circsurf/d1=64-64_d3=16_d4=0_gi0_traj.txt <==
-1.000000e-01 1.000000e-01
-1.273150e-01 1.108613e-01
-1.567963e-01 1.192033e-01
-1.873137e-01 1.241202e-01
-2.175261e-01 1.248246e-01
-2.462591e-01 1.208232e-01
-2.728447e-01 1.119676e-01
-2.974199e-01 9.844924e-02
-3.210273e-01 8.073540e-02
-3.448434e-01 5.920328e-02
-3.686984e-01 3.361159e-02
-3.916175e-01 3.413407e-03
-4.123379e-01 -3.200150e-02
-4.301547e-01 -7.303689e-02
-4.444399e-01 -1.201233e-01
-4.540410e-01 -1.737739e-01
-4.580784e-01 -2.339076e-01
-4.565527e-01 -2.992788e-01
-4.491126e-01 -3.676524e-01
-4.368617e-01 -4.370390e-01
-4.193443e-01 -5.060889e-01
-3.948644e-01 -5.729519e-01
-3.604692e-01 -6.374069e-01
-3.160229e-01 -6.983879e-01
-2.621192e-01 -7.538567e-01
-1.982618e-01 -8.020719e-01
-1.252216e-01 -8.416634e-01
-4.599010e-02 -8.713462e-01
3.759839e-02 -8.912083e-01
1.238278e-01 -9.013467e-01
2.110237e-01 -9.016819e-01
2.982827e-01 -8.921878e-01
3.850404e-01 -8.731716e-01
4.708417e-01 -8.450742e-01
5.547245e-01 -8.076912e-01
6.332469e-01 -7.596990e-01
6.996045e-01 -7.010171e-01
7.552040e-01 -6.409397e-01
8.015910e-01 -5.822556e-01
8.415771e-01 -5.233144e-01
8.777903e-01 -4.606792e-01
9.119892e-01 -3.895513e-01
9.443337e-01 -3.042380e-01
9.713261e-01 -2.043637e-01
9.879777e-01 -9.985623e-02
9.933566e-01 3.396630e-03
9.880881e-01 1.049875e-01
9.724221e-01 2.054148e-01
9.460521e-01 3.051933e-01
9.089018e-01 4.028774e-01
8.609281e-01 4.973609e-01
8.031024e-01 5.862083e-01
7.363920e-01 6.680453e-01
6.620252e-01 7.417017e-01
5.801684e-01 8.071771e-01
4.910802e-01 8.640490e-01
3.972001e-01 9.107521e-01
2.982410e-01 9.474567e-01
1.972877e-01 9.734243e-01
9.849202e-02 9.886414e-01
4.381493e-03 9.940525e-01
-8.508078e-02 9.910784e-01
-1.699274e-01 9.801450e-01
-2.501792e-01 9.625841e-01
-3.270622e-01 9.390672e-01
-4.024509e-01 9.091705e-01
-4.783693e-01 8.727177e-01
-5.541806e-01 8.289561e-01
-6.277073e-01 7.761140e-01
-6.953918e-01 7.161015e-01
-7.544973e-01 6.535341e-01
-8.043268e-01 5.911288e-01
-8.470711e-01 5.280600e-01
-8.847859e-01 4.620957e-01
-9.188061e-01 3.900969e-01
-9.494594e-01 3.080723e-01
-9.745311e-01 2.160376e-01
-9.909900e-01 1.196821e-01
-9.979587e-01 2.156932e-02
-9.950913e-01 -7.862435e-02
-9.819242e-01 -1.794853e-01
-9.584750e-01 -2.787788e-01
-9.247126e-01 -3.758995e-01
-8.801687e-01 -4.708486e-01
-8.264454e-01 -5.598082e-01
-7.652239e-01 -6.409612e-01
-6.978608e-01 -7.140026e-01
-6.240435e-01 -7.801638e-01
-5.437846e-01 -8.382062e-01
-4.569275e-01 -8.887058e-01
-3.662145e-01 -9.302538e-01
-2.710934e-01 -9.628306e-01
-1.714309e-01 -9.864343e-01
-7.092331e-02 -9.987578e-01
2.743312e-02 -1.000955e+00
1.228396e-01 -9.938300e-01
2.141321e-01 -9.782954e-01
3.010344e-01 -9.552173e-01
3.852897e-01 -9.245324e-01
4.671929e-01 -8.860450e-01
5.461595e-01 -8.397418e-01
6.208947e-01 -7.861399e-01
6.885868e-01 -7.266185e-01
7.415636e-01 -6.608941e-01
7.904841e-01 -6.017526e-01
8.320754e-01 -5.431203e-01
8.692185e-01 -4.818832e-01
9.039161e-01 -4.137384e-01
9.370059e-01 -3.329228e-01
9.662073e-01 -2.364291e-01
9.862338e-01 -1.319411e-01
9.948906e-01 -2.788050e-02
9.927135e-01 7.437443e-02
9.801221e-01 1.752645e-01
9.569501e-01 2.754562e-01
9.229557e-01 3.741435e-01
8.782420e-01 4.697344e-01
8.231178e-01 5.607961e-01
7.589786e-01 6.449419e-01
6.867696e-01 7.212878e-01
6.071807e-01 7.893519e-01
5.199100e-01 8.492294e-01
4.274113e-01 8.991594e-01
3.298515e-01 9.391246e-01
2.289875e-01 9.684523e-01
1.290439e-01 9.867890e-01
3.337883e-02 9.948406e-01
-5.752134e-02 9.942206e-01
-1.438022e-01 9.855940e-01
-2.253994e-01 9.700253e-01
-3.031316e-01 9.484655e-01
-3.786923e-01 9.207859e-01
-4.542471e-01 8.862854e-01
-5.301558e-01 8.449882e-01
-6.046289e-01 7.949951e-01
-6.739841e-01 7.361725e-01
-7.361391e-01 6.740220e-01
-7.888612e-01 6.114789e-01
-8.336344e-01 5.488752e-01
-8.728412e-01 4.841080e-01
-9.079401e-01 4.145586e-01
-9.397944e-01 3.361581e-01
-9.670873e-01 2.468995e-01
-9.865513e-01 1.514447e-01
-9.966533e-01 5.388154e-02
-9.970671e-01 -4.560710e-02
-9.872967e-01 -1.465258e-01
-9.671957e-01 -2.464932e-01
-9.368655e-01 -3.442547e-01
-8.957888e-01 -4.402186e-01
-8.448765e-01 -5.314279e-01
-7.858815e-01 -6.153242e-01
-7.205302e-01 -6.907038e-01
-6.488212e-01 -7.592527e-01
-5.709012e-01 -8.200063e-01
-4.858729e-01 -8.730944e-01
-3.963497e-01 -9.176060e-01
-3.027631e-01 -9.530795e-01
-2.044050e-01 -9.796771e-01
-1.036201e-01 -9.954345e-01
-4.559159e-03 -1.000847e+00
9.190299e-02 -9.966754e-01
1.845860e-01 -9.837849e-01
2.727693e-01 -9.631186e-01
3.577163e-01 -9.349499e-01
4.404050e-01 -8.990118e-01
5.204296e-01 -8.552227e-01
5.966625e-01 -8.039271e-01
6.673679e-01 -7.462186e-01
7.259570e-01 -6.826512e-01
7.778603e-01 -6.229630e-01
8.214737e-01 -5.643617e-01
8.598132e-01 -5.042362e-01
8.951506e-01 -4.387282e-01
9.288321e-01 -3.623987e-01
9.598199e-01 -2.704326e-01
9.833078e-01 -1.668060e-01
9.955730e-01 -6.192589e-02
9.967663e-01 4.112342e-02
9.874641e-01 1.426146e-01
9.676986e-01 2.431766e-01
9.371265e-01 3.427607e-01
8.958635e-01 4.395433e-01
8.438379e-01 5.326806e-01
7.825639e-01 6.192002e-01
7.127317e-01 6.984230e-01
6.354845e-01 7.693307e-01
5.505369e-01 8.321707e-01
4.594494e-01 8.856356e-01
3.635933e-01 9.290012e-01
2.633374e-01 9.621187e-01
1.625850e-01 9.840680e-01
6.523783e-02 9.952232e-01
-2.724940e-02 9.971352e-01
-1.150649e-01 9.909784e-01
-1.982105e-01 9.776453e-01
-2.770358e-01 9.582021e-01
-3.530514e-01 9.327959e-01
-4.283063e-01 9.006675e-01
-5.040328e-01 8.616856e-01


==> circsurf/d1=64-64_d3=16_d4=0_gi1_traj.txt <==
1.200000e+00 1.000000e-01
1.124477e+00 2.095320e-01
1.055432e+00 3.111845e-01
9.880095e-01 4.064561e-01
9.191879e-01 4.957651e-01
8.467579e-01 5.796351e-01
7.713760e-01 6.575379e-01
6.916276e-01 7.282701e-01
6.086581e-01 7.932507e-01
5.207530e-01 8.527285e-01
4.279239e-01 9.024037e-01
3.302601e-01 9.424727e-01
2.293491e-01 9.719012e-01
1.293411e-01 9.901088e-01
3.362582e-02 9.979132e-01
-5.728053e-02 9.969267e-01
-1.435202e-01 9.881508e-01
-2.250807e-01 9.727598e-01
-3.027487e-01 9.514019e-01
-3.782157e-01 9.239550e-01
-4.535295e-01 8.894462e-01
-5.290677e-01 8.478796e-01
-6.032101e-01 7.976224e-01
-6.727131e-01 7.389425e-01
-7.330229e-01 6.748746e-01
-7.860138e-01 6.123434e-01
-8.309581e-01 5.498131e-01
-8.702619e-01 4.852150e-01
-9.054109e-01 4.159614e-01
-9.373081e-01 3.380086e-01
-9.647249e-01 2.492095e-01
-9.844145e-01 1.540489e-01
-9.947805e-01 5.673058e-02
-9.954920e-01 -4.249483e-02
-9.860527e-01 -1.432263e-01
-9.662957e-01 -2.430843e-01
-9.363253e-01 -3.407578e-01
-8.956350e-01 -4.366490e-01
-8.450540e-01 -5.279316e-01
-7.863612e-01 -6.119376e-01
-7.213659e-01 -6.874323e-01
-6.502550e-01 -7.562771e-01
-5.728403e-01 -8.173577e-01
-4.882135e-01 -8.707041e-01
-3.990196e-01 -9.156576e-01
-3.057323e-01 -9.515495e-01
-2.076414e-01 -9.786227e-01
-1.070164e-01 -9.960071e-01
-7.744879e-03 -1.001792e+00
8.894388e-02 -9.979588e-01
1.818794e-01 -9.853688e-01
2.702994e-01 -9.649748e-01
3.553845e-01 -9.370953e-01
4.382173e-01 -9.014493e-01
5.184057e-01 -8.579473e-01
5.948338e-01 -8.069157e-01
6.658404e-01 -7.494076e-01
7.250022e-01 -6.860420e-01
7.772552e-01 -6.262731e-01
8.211188e-01 -5.676259e-01
8.596138e-01 -5.075535e-01
8.950419e-01 -4.422395e-01
9.287925e-01 -3.662936e-01
9.599528e-01 -2.747555e-01
9.838112e-01 -1.711544e-01
9.887720e-01 -6.555808e-02
9.906917e-01 3.686662e-02
9.821106e-01 1.378039e-01
9.630817e-01 2.378339e-01
9.332505e-01 3.369890e-01
8.926936e-01 4.334831e-01
8.413033e-01 5.264729e-01
7.805982e-01 6.129034e-01
7.113051e-01 6.920331e-01
6.346045e-01 7.628150e-01
5.502165e-01 8.255094e-01
4.595077e-01 8.789153e-01
3.639543e-01 9.222039e-01
2.639019e-01 9.553747e-01
1.633277e-01 9.779294e-01
6.605572e-02 9.898559e-01
-2.644342e-02 9.925563e-01
-1.143750e-01 9.870232e-01
-1.976376e-01 9.736193e-01
-2.765969e-01 9.539487e-01
-3.527623e-01 9.282753e-01
-4.283042e-01 8.960868e-01
-5.045300e-01 8.575054e-01
-5.799720e-01 8.107887e-01
-6.517920e-01 7.548845e-01
-7.167327e-01 6.935273e-01
-7.724486e-01 6.308818e-01
-8.194480e-01 5.685037e-01
-8.602222e-01 5.046899e-01
-8.964570e-01 4.371061e-01
-9.293284e-01 3.620055e-01
-9.583704e-01 2.760936e-01
-9.806008e-01 1.820057e-01
-9.937167e-01 8.505168e-02
-9.972578e-01 -1.364362e-02
-9.907837e-01 -1.142786e-01
-9.739704e-01 -2.147003e-01
-9.469306e-01 -3.131127e-01
-9.093671e-01 -4.095988e-01
-8.613765e-01 -5.027454e-01
-8.048161e-01 -5.890638e-01
-7.414758e-01 -6.670392e-01
-6.719784e-01 -7.377186e-01
-5.961817e-01 -8.011162e-01
-5.134406e-01 -8.565540e-01
-4.251660e-01 -9.040065e-01
-3.330926e-01 -9.424199e-01
-2.363091e-01 -9.718696e-01
-1.358685e-01 -9.921045e-01
-3.601233e-02 -1.000776e+00
6.146323e-02 -9.995994e-01
1.555382e-01 -9.894133e-01
2.452261e-01 -9.711623e-01
3.310122e-01 -9.454558e-01
4.144949e-01 -9.120362e-01
4.954821e-01 -8.707799e-01
5.731074e-01 -8.218380e-01
6.459667e-01 -7.659333e-01
7.097231e-01 -7.047439e-01
7.552269e-01 -6.361170e-01
8.012663e-01 -5.775535e-01
8.410292e-01 -5.186409e-01
8.771031e-01 -4.559069e-01
9.112137e-01 -3.844855e-01
9.434110e-01 -2.987470e-01
9.700346e-01 -1.987768e-01
9.862181e-01 -9.458841e-02
9.911707e-01 8.324124e-03
9.855046e-01 1.096311e-01
9.694398e-01 2.098261e-01
9.426538e-01 3.093732e-01
9.050922e-01 4.067526e-01
8.566760e-01 5.009402e-01
7.984895e-01 5.893276e-01
7.314513e-01 6.706642e-01
6.568152e-01 7.437655e-01
5.746661e-01 8.086957e-01
4.853893e-01 8.649291e-01
3.913116e-01 9.109910e-01
2.921794e-01 9.470311e-01
1.913416e-01 9.726010e-01
9.283692e-02 9.874460e-01
-9.740889e-04 9.925753e-01
-9.018335e-02 9.893328e-01
-1.747940e-01 9.780912e-01
-2.548290e-01 9.600990e-01
-3.316002e-01 9.361399e-01
-4.070333e-01 9.057509e-01
-4.831465e-01 8.690471e-01
-5.590049e-01 8.248285e-01
-6.323196e-01 7.714458e-01
-6.994781e-01 7.111184e-01
-7.578855e-01 6.485146e-01
-8.070956e-01 5.861407e-01
-8.494014e-01 5.229569e-01
-8.867794e-01 4.567181e-01
-9.205427e-01 3.841520e-01
-9.508716e-01 3.013588e-01
-9.753689e-01 2.088821e-01
-9.911278e-01 1.124469e-01
-9.973851e-01 1.428661e-02
-9.937776e-01 -8.596337e-02
-9.798611e-01 -1.867038e-01
-9.556804e-01 -2.857682e-01
-9.211591e-01 -3.826969e-01
-8.758954e-01 -4.772846e-01
-8.215916e-01 -5.656705e-01
-7.599490e-01 -6.461235e-01
-6.922200e-01 -7.186258e-01
-6.180954e-01 -7.842413e-01
-5.374547e-01 -8.418137e-01
-4.503247e-01 -8.916888e-01
-3.593954e-01 -9.325947e-01
-2.640118e-01 -9.646723e-01
-1.641516e-01 -9.876021e-01
-6.377676e-02 -9.991692e-01
3.439394e-02 -1.000668e+00
1.295288e-01 -9.929052e-01
2.204876e-01 -9.768038e-01
3.071275e-01 -9.531905e-01
3.912222e-01 -9.219450e-01
4.729359e-01 -8.828911e-01
5.516378e-01 -8.360405e-01
6.260124e-01 -7.819455e-01
6.927461e-01 -7.218351e-01
7.440108e-01 -6.553404e-01
7.923150e-01 -5.963387e-01
8.335035e-01 -5.376978e-01
8.704067e-01 -4.762204e-01
9.049719e-01 -4.074974e-01
9.379013e-01 -3.257450e-01
9.666291e-01 -2.285008e-01
9.858791e-01 -1.240894e-01
9.937789e-01 -2.032196e-02
9.908959e-01 8.168333e-02


==> circsurf/d1=64-64_d3=16_d4=0_test_difabs_all.txt <==
0.000000e+00 7.964542e-03 1.752405e-02 2.914240e-02 4.355378e-02 6.120854e-02 8.184919e-02 1.045655e-01 1.278783e-01 1.509355e-01 1.737080e-01 1.949231e-01 2.107637e-01 2.150193e-01 2.011707e-01 1.685859e-01 1.328945e-01 1.005083e-01 7.843004e-02 7.495532e-02 8.836941e-02 1.091984e-01 1.271826e-01 1.409382e-01 1.493737e-01 1.524902e-01 1.518327e-01 1.478565e-01 1.414627e-01 1.311557e-01 1.161407e-01 1.002463e-01 8.761504e-02 7.754739e-02 6.906563e-02 6.289148e-02 5.824676e-02 5.292242e-02 4.655600e-02 3.880383e-02 2.906281e-02 1.821646e-02 9.250426e-03 5.375323e-03 1.186712e-02 2.033678e-02 3.296738e-02 5.306692e-02 7.934216e-02 1.084573e-01
0.000000e+00 9.940309e-03 2.071903e-02 3.187038e-02 4.240001e-02 5.141958e-02 5.984096e-02 6.919602e-02 7.777763e-02 8.111791e-02 7.162356e-02 4.827742e-02 2.979069e-02 3.409778e-02 5.452808e-02 7.539528e-02 9.294499e-02 1.077231e-01 1.202602e-01 1.302146e-01 1.362897e-01 1.354790e-01 1.292719e-01 1.191379e-01 1.067032e-01 9.483054e-02 8.321176e-02 7.421521e-02 6.892592e-02 6.492494e-02 6.275355e-02 6.132202e-02 5.881097e-02 5.695090e-02 5.788197e-02 6.200986e-02 6.992958e-02 8.067170e-02 9.170361e-02 1.020965e-01 1.114421e-01 1.202918e-01 1.308409e-01 1.468795e-01 1.705450e-01 1.990090e-01 2.273679e-01 2.501535e-01 2.612965e-01 2.590943e-01
0.000000e+00 1.140425e-02 2.486807e-02 4.075025e-02 5.956732e-02 7.400776e-02 7.885110e-02 8.044650e-02 8.158930e-02 8.429222e-02 8.965771e-02 9.731109e-02 1.061744e-01 1.168961e-01 1.316415e-01 1.500273e-01 1.658403e-01 1.788315e-01 1.896293e-01 1.982516e-01 2.038909e-01 2.066679e-01 2.061788e-01 2.034126e-01 1.998359e-01 1.975014e-01 1.964128e-01 1.941239e-01 1.896986e-01 1.837140e-01 1.763099e-01 1.669517e-01 1.569090e-01 1.483177e-01 1.418346e-01 1.365475e-01 1.291438e-01 1.153374e-01 9.608187e-02 7.564975e-02 5.853155e-02 4.835854e-02 4.450450e-02 4.329237e-02 4.289130e-02 4.314864e-02 4.363339e-02 4.421202e-02 4.512421e-02 4.704330e-02
0.000000e+00 1.932976e-02 4.033253e-02 6.250656e-02 8.433884e-02 1.024651e-01 1.175582e-01 1.292449e-01 1.364035e-01 1.398645e-01 1.407960e-01 1.410529e-01 1.410053e-01 1.420928e-01 1.432788e-01 1.420396e-01 1.374049e-01 1.296617e-01 1.193532e-01 1.070154e-01 9.422215e-02 8.265167e-02 7.269978e-02 6.482109e-02 5.745410e-02 4.614978e-02 3.201972e-02 2.670967e-02 3.867555e-02 5.400024e-02 6.326270e-02 6.707843e-02 6.964821e-02 7.135160e-02 7.098164e-02 6.948993e-02 6.756917e-02 6.407358e-02 5.950263e-02 5.645674e-02 5.545053e-02 5.550485e-02 5.666906e-02 5.727400e-02 5.765470e-02 5.822028e-02 5.718588e-02 5.547720e-02 5.647502e-02 6.014657e-02
0.000000e+00 2.827796e-02 5.430460e-02 7.530587e-02 9.039421e-02 1.019428e-01 1.116236e-01 1.189625e-01 1.237859e-01 1.255801e-01 1.221775e-01 1.144494e-01 1.045130e-01 9.614285e-02 9.008525e-02 8.672648e-02 8.609597e-02 8.542651e-02 8.579135e-02 8.625028e-02 8.500166e-02 8.386841e-02 8.547081e-02 8.989074e-02 9.741684e-02 1.076724e-01 1.188183e-01 1.292555e-01 1.385739e-01 1.472390e-01 1.571346e-01 1.722542e-01 1.950507e-01 2.231613e-01 2.517463e-01 2.755695e-01 2.885785e-01 2.878114e-01 2.813024e-01 2.767663e-01 2.743680e-01 2.726496e-01 2.696906e-01 2.652008e-01 2.593562e-01 2.528544e-01 2.470422e-01 2.420610e-01 2.371784e-01 2.312336e-01
0.000000e+00 2.202221e-02 4.362774e-02 6.463517e-02 8.272909e-02 9.701268e-02 1.063485e-01 1.116915e-01 1.143703e-01 1.162668e-01 1.178504e-01 1.203366e-01 1.229876e-01 1.227987e-01 1.182738e-01 1.104184e-01 1.001204e-01 8.773630e-02 7.415370e-02 6.097118e-02 4.946038e-02 4.058820e-02 3.392758e-02 2.610572e-02 2.143374e-02 3.396790e-02 5.491293e-02 7.450278e-02 8.713554e-02 9.236141e-02 9.523214e-02 9.746070e-02 9.761908e-02 9.614666e-02 9.425662e-02 9.143590e-02 8.655069e-02 8.272881e-02 8.136997e-02 8.222147e-02 8.383518e-02 8.533545e-02 8.554032e-02 8.647192e-02 8.636739e-02 8.460390e-02 8.457539e-02 8.719152e-02 9.285244e-02 1.017334e-01
0.000000e+00 8.987877e-02 1.191886e-01 9.611307e-02 7.844754e-02 6.551009e-02 5.678967e-02 5.203214e-02 5.014711e-02 5.046523e-02 5.206050e-02 5.522865e-02 5.993519e-02 6.409086e-02 6.932472e-02 7.327805e-02 7.287312e-02 6.666528e-02 5.541762e-02 4.044012e-02 2.307024e-02 1.018528e-02 1.964699e-02 3.296958e-02 4.425863e-02 5.345373e-02 6.400865e-02 8.010764e-02 1.023390e-01 1.271491e-01 1.509499e-01 1.691889e-01 1.785143e-01 1.819539e-01 1.843007e-01 1.855461e-01 1.845673e-01 1.827842e-01 1.807976e-01 1.770577e-01 1.724579e-01 1.695633e-01 1.696848e-01 1.708523e-01 1.724746e-01 1.726913e-01 1.729008e-01 1.733208e-01 1.720818e-01 1.706178e-01
0.000000e+00 7.955830e-03 1.290320e-02 1.627765e-02 1.804923e-02 1.675628e-02 1.467349e-02 1.289939e-02 1.239425e-02 1.124730e-02 1.045516e-02 1.192613e-02 1.367947e-02 1.242470e-02 8.407854e-03 2.884639e-03 1.010160e-02 2.115785e-02 3.185878e-02 4.164959e-02 5.088033e-02 6.112196e-02 7.631706e-02 9.933089e-02 1.271578e-01 1.559120e-01 1.802521e-01 1.939319e-01 1.938165e-01 1.873353e-01 1.827220e-01 1.802696e-01 1.784178e-01 1.755100e-01 1.710664e-01 1.653689e-01 1.587703e-01 1.527499e-01 1.476672e-01 1.428219e-01 1.368308e-01 1.315571e-01 1.256891e-01 1.208141e-01 1.199990e-01 1.250539e-01 1.350879e-01 1.493036e-01 1.672024e-01 1.870181e-01
0.000000e+00 1.813666e-02 3.474335e-02 5.040948e-02 6.552754e-02 7.906190e-02 9.016205e-02 9.858217e-02 1.040102e-01 1.075006e-01 1.101704e-01 1.133266e-01 1.157712e-01 1.155661e-01 1.126584e-01 1.076434e-01 1.003582e-01 9.102555e-02 8.171158e-02 7.375003e-02 6.764559e-02 6.203829e-02 5.374001e-02 4.101646e-02 3.185257e-02 3.699903e-02 5.035599e-02 6.079677e-02 6.582334e-02 6.902587e-02 7.156102e-02 7.209472e-02 7.097448e-02 6.946899e-02 6.715662e-02 6.287017e-02 5.846235e-02 5.552173e-02 5.414445e-02 5.426751e-02 5.493801e-02 5.477542e-02 5.537432e-02 5.503950e-02 5.303304e-02 5.282952e-02 5.569617e-02 6.144032e-02 7.035766e-02 8.150292e-02
0.000000e+00 2.403643e-02 4.593681e-02 6.880330e-02 9.110632e-02 1.095249e-01 1.225085e-01 1.323865e-01 1.419973e-01 1.521117e-01 1.623648e-01 1.696497e-01 1.735895e-01 1.743440e-01 1.710200e-01 1.649363e-01 1.569742e-01 1.485630e-01 1.401032e-01 1.319902e-01 1.241211e-01 1.150659e-01 1.041997e-01 9.221481e-02 7.984604e-02 6.724805e-02 5.470318e-02 4.298500e-02 3.325210e-02 2.697708e-02 2.784666e-02 3.497997e-02 5.026013e-02 7.147458e-02 9.397706e-02 1.129113e-01 1.241208e-01 1.286397e-01 1.314701e-01 1.334809e-01 1.332314e-01 1.316252e-01 1.296491e-01 1.263415e-01 1.212880e-01 1.176793e-01 1.169412e-01 1.183064e-01 1.203998e-01 1.218092e-01
0.000000e+00 2.165644e-02 3.835027e-02 5.072160e-02 6.007252e-02 6.806862e-02 7.482657e-02 8.143841e-02 8.689833e-02 8.871086e-02 8.607906e-02 7.962620e-02 7.029684e-02 5.895561e-02 4.723585e-02 3.628391e-02 2.637397e-02 1.889323e-02 1.700351e-02 2.197249e-02 3.714438e-02 5.865874e-02 8.137315e-02 1.002510e-01 1.110612e-01 1.153633e-01 1.181615e-01 1.201496e-01 1.198943e-01 1.182647e-01 1.162486e-01 1.127832e-01 1.078456e-01 1.045219e-01 1.039630e-01 1.052029e-01 1.072174e-01 1.084467e-01 1.090291e-01 1.098834e-01 1.092901e-01 1.077058e-01 1.085968e-01 1.119368e-01 1.181793e-01 1.277263e-01 1.389824e-01 1.496718e-01 1.592543e-01 1.680678e-01
0.000000e+00 2.112279e-02 4.196830e-02 6.231520e-02 8.162703e-02 9.777457e-02 1.097797e-01 1.169734e-01 1.203571e-01 1.218713e-01 1.232745e-01 1.246937e-01 1.268285e-01 1.283262e-01 1.268169e-01 1.217013e-01 1.134586e-01 1.022721e-01 8.890159e-02 7.513200e-02 6.272998e-02 5.217445e-02 4.360344e-02 3.636023e-02 2.697019e-02 2.239195e-02 3.524325e-02 5.552467e-02 7.356413e-02 8.408666e-02 8.824835e-02 9.088660e-02 9.272141e-02 9.238455e-02 9.081125e-02 8.882331e-02 8.534897e-02 8.044364e-02 7.720430e-02 7.662429e-02 7.752714e-02 7.919879e-02 8.019923e-02 8.070261e-02 8.153124e-02 8.073401e-02 7.897314e-02 7.980385e-02 8.340558e-02 8.986340e-02
0.000000e+00 6.438807e-03 1.080394e-02 1.336269e-02 1.547570e-02 1.892503e-02 2.388589e-02 3.044298e-02 3.694215e-02 4.282601e-02 4.788415e-02 5.333761e-02 5.986327e-02 6.559303e-02 7.195061e-02 7.672065e-02 7.693588e-02 7.132539e-02 6.064511e-02 4.610915e-02 2.918709e-02 1.433748e-02 1.506729e-02 2.555329e-02 3.575652e-02 4.458003e-02 5.522190e-02 7.155479e-02 9.392240e-02 1.186726e-01 1.422176e-01 1.598934e-01 1.685724e-01 1.718691e-01 1.742227e-01 1.753905e-01 1.743393e-01 1.724934e-01 1.704382e-01 1.664904e-01 1.619760e-01 1.592453e-01 1.595393e-01 1.608223e-01 1.625666e-01 1.627923e-01 1.631516e-01 1.635185e-01 1.621791e-01 1.608678e-01
0.000000e+00 1.197932e-01 1.498473e-01 1.394015e-01 1.135601e-01 9.370449e-02 7.843886e-02 6.659871e-02 5.743422e-02 5.018957e-02 4.370389e-02 3.597910e-02 2.931282e-02 2.430980e-02 1.981742e-02 1.552453e-02 1.217304e-02 9.928772e-03 7.424606e-03 4.404311e-03 4.219352e-03 1.253629e-02 2.344116e-02 3.414284e-02 4.399553e-02 5.295876e-02 6.180516e-02 7.421569e-02 9.381848e-02 1.198813e-01 1.489662e-01 1.759959e-01 1.950514e-01 2.007711e-01 1.954540e-01 1.896448e-01 1.864043e-01 1.844593e-01 1.822619e-01 1.783873e-01 1.733874e-01 1.667378e-01 1.606314e-01 1.550785e-01 1.503539e-01 1.447771e-01 1.391320e-01 1.337368e-01 1.281526e-01 1.252969e-01
0.000000e+00 5.366825e-02 6.352682e-02 6.331028e-02 5.947663e-02 5.337272e-02 4.702120e-02 4.212204e-02 3.819720e-02 3.387742e-02 2.839464e-02 2.359939e-02 2.059735e-02 1.901712e-02 1.739822e-02 1.698079e-02 1.838030e-02 1.810743e-02 1.528183e-02 9.732256e-03 4.356855e-03 1.325873e-02 2.429682e-02 3.441158e-02 4.378975e-02 5.361793e-02 6.645097e-02 8.657250e-02 1.122973e-01 1.409081e-01 1.675597e-01 1.862043e-01 1.914042e-01 1.859128e-01 1.801511e-01 1.770891e-01 1.753386e-01 1.731070e-01 1.690377e-01 1.637968e-01 1.571154e-01 1.511214e-01 1.455783e-01 1.406916e-01 1.348716e-01 1.292794e-01 1.238219e-01 1.180570e-01 1.150548e-01 1.176244e-01
0.000000e+00 2.433114e-02 4.424718e-02 5.680302e-02 6.400972e-02 6.967943e-02 7.405021e-02 7.591103e-02 7.634636e-02 7.623959e-02 7.377981e-02 6.841438e-02 6.340145e-02 6.011654e-02 5.841100e-02 5.858756e-02 5.875150e-02 5.882088e-02 5.943559e-02 5.861736e-02 5.673806e-02 5.743205e-02 6.109534e-02 6.764770e-02 7.724064e-02 8.827660e-02 9.887914e-02 1.084756e-01 1.172911e-01 1.264131e-01 1.398490e-01 1.608355e-01 1.881809e-01 2.173643e-01 2.432422e-01 2.597589e-01 2.624286e-01 2.561583e-01 2.508540e-01 2.480092e-01 2.461654e-01 2.436752e-01 2.395250e-01 2.342865e-01 2.276461e-01 2.216984e-01 2.164594e-01 2.117576e-01 2.059753e-01 2.007627e-01
0.000000e+00 7.567593e-02 8.961778e-02 8.797506e-02 8.228485e-02 7.404272e-02 6.509936e-02 5.758600e-02 5.122555e-02 4.559395e-02 3.834123e-02 3.141793e-02 2.606310e-02 2.298881e-02 2.018918e-02 1.846514e-02 1.853291e-02 1.810563e-02 1.540299e-02 1.030039e-02 2.830430e-03 9.802767e-03 2.092902e-02 3.113573e-02 4.021961e-02 4.909869e-02 6.063724e-02 7.871008e-02 1.031333e-01 1.316449e-01 1.594608e-01 1.809675e-01 1.900335e-01 1.863186e-01 1.799364e-01 1.761792e-01 1.742233e-01 1.723363e-01 1.687540e-01 1.638044e-01 1.574154e-01 1.512756e-01 1.455411e-01 1.406328e-01 1.352165e-01 1.293497e-01 1.242067e-01 1.183734e-01 1.144649e-01 1.155282e-01
0.000000e+00 4.209325e-03 3.864622e-03 4.899600e-03 1.283648e-02 2.108128e-02 3.012548e-02 3.913719e-02 4.660483e-02 5.295539e-02 5.944295e-02 6.600242e-02 7.324047e-02 8.123091e-02 8.958757e-02 9.804811e-02 1.062450e-01 1.144816e-01 1.234284e-01 1.375441e-01 1.596268e-01 1.874034e-01 2.159106e-01 2.397979e-01 2.527599e-01 2.521302e-01 2.460741e-01 2.419790e-01 2.399046e-01 2.382164e-01 2.351947e-01 2.307319e-01 2.249060e-01 2.184494e-01 2.124501e-01 2.073486e-01 2.023963e-01 1.963700e-01 1.910526e-01 1.849005e-01 1.799150e-01 1.793357e-01 1.847202e-01 1.950368e-01 2.093349e-01 2.271007e-01 2.465838e-01 2.651126e-01 2.805765e-01 2.929361e-01
0.000000e+00 9.439351e-03 1.747902e-02 2.437457e-02 2.930443e-02 3.202718e-02 3.296439e-02 2.945215e-02 2.406910e-02 1.909720e-02 1.625449e-02 1.347865e-02 1.121271e-02 9.667479e-03 8.043490e-03 5.831655e-03 4.435255e-03 7.317862e-03 1.731237e-02 2.846021e-02 3.883833e-02 4.804532e-02 5.672336e-02 6.721270e-02 8.339874e-02 1.067947e-01 1.351336e-01 1.636076e-01 1.870266e-01 1.990600e-01 1.973875e-01 1.907609e-01 1.863434e-01 1.841361e-01 1.824022e-01 1.792659e-01 1.745798e-01 1.685230e-01 1.622012e-01 1.564087e-01 1.514601e-01 1.463794e-01 1.403107e-01 1.352766e-01 1.295996e-01 1.251686e-01 1.250275e-01 1.307903e-01 1.416349e-01 1.565597e-01
0.000000e+00 1.174560e-02 2.360597e-02 3.472657e-02 4.474573e-02 5.253208e-02 5.930988e-02 6.598096e-02 7.205916e-02 7.791618e-02 8.108355e-02 7.930965e-02 7.280122e-02 6.265472e-02 4.952449e-02 3.532745e-02 2.399752e-02 1.935668e-02 2.157207e-02 2.688798e-02 3.511323e-02 4.826713e-02 6.802126e-02 9.165931e-02 1.156857e-01 1.358449e-01 1.478128e-01 1.523292e-01 1.548265e-01 1.567063e-01 1.564999e-01 1.549214e-01 1.529475e-01 1.496913e-01 1.447697e-01 1.413198e-01 1.407029e-01 1.420407e-01 1.437652e-01 1.449688e-01 1.453262e-01 1.462113e-01 1.456278e-01 1.437377e-01 1.442424e-01 1.474260e-01 1.535207e-01 1.627034e-01 1.738234e-01 1.846455e-01


==> circsurf/d1=64-64_d3=16_d4=0_test_difabs_stat.txt <==
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 2.935138e-02 3.042993e-02
3.000000e+00 4.487296e-02 3.602600e-02
4.000000e+00 5.368521e-02 3.105047e-02
5.000000e+00 6.097536e-02 2.731633e-02
6.000000e+00 6.700588e-02 2.823244e-02
7.000000e+00 7.178534e-02 3.116144e-02
8.000000e+00 7.578250e-02 3.468883e-02
9.000000e+00 7.902439e-02 3.832580e-02
1.000000e+01 8.143297e-02 4.207875e-02
1.100000e+01 8.245511e-02 4.594895e-02
1.200000e+01 8.211703e-02 5.015162e-02
1.300000e+01 8.159139e-02 5.388364e-02
1.400000e+01 8.131667e-02 5.536145e-02
1.500000e+01 8.046819e-02 5.443707e-02
1.600000e+01 7.827032e-02 5.261135e-02
1.700000e+01 7.574461e-02 5.057277e-02
1.800000e+01 7.279543e-02 4.919944e-02
1.900000e+01 7.015585e-02 4.876509e-02
2.000000e+01 6.823243e-02 4.998261e-02
2.100000e+01 6.768680e-02 5.274024e-02
2.200000e+01 7.043906e-02 5.479624e-02
2.300000e+01 7.595483e-02 5.578226e-02
2.400000e+01 8.190051e-02 5.732636e-02
2.500000e+01 8.731052e-02 5.913619e-02
2.600000e+01 9.336410e-02 5.914339e-02
2.700000e+01 1.005974e-01 5.789588e-02
2.800000e+01 1.088802e-01 5.595845e-02
2.900000e+01 1.177691e-01 5.293531e-02
3.000000e+01 1.258868e-01 5.084490e-02
3.100000e+01 1.327773e-01 5.064513e-02
3.200000e+01 1.382914e-01 5.236567e-02
3.300000e+01 1.420913e-01 5.440366e-02
3.400000e+01 1.441651e-01 5.631705e-02
3.500000e+01 1.454835e-01 5.906456e-02
3.600000e+01 1.462332e-01 6.205894e-02
3.700000e+01 1.454459e-01 6.341459e-02
3.800000e+01 1.428810e-01 6.280967e-02
3.900000e+01 1.397597e-01 6.193944e-02
4.000000e+01 1.366448e-01 6.148070e-02
4.100000e+01 1.334863e-01 6.151333e-02
4.200000e+01 1.309382e-01 6.181771e-02
4.300000e+01 1.293582e-01 6.184108e-02
4.400000e+01 1.287872e-01 6.165981e-02
4.500000e+01 1.294509e-01 6.123819e-02
4.600000e+01 1.311240e-01 6.182948e-02
4.700000e+01 1.341629e-01 6.333013e-02
4.800000e+01 1.384029e-01 6.467809e-02
4.900000e+01 1.433416e-01 6.463672e-02
5.000000e+01 1.490405e-01 6.310778e-02


==> circsurf/d1=64-64_nosta_noinv_gi0_traj.txt <==
-1.000000e-01 1.000000e-01
-1.239875e-01 1.052213e-01
-1.493579e-01 1.075459e-01
-1.751451e-01 1.063974e-01
-2.002326e-01 1.013539e-01
-2.237458e-01 9.224949e-02
-2.456640e-01 7.916237e-02
-2.665130e-01 6.224612e-02
-2.867843e-01 4.159940e-02
-3.064924e-01 1.713760e-02
-3.252156e-01 -1.131521e-02
-3.422523e-01 -4.394750e-02
-3.566382e-01 -8.111228e-02
-3.672109e-01 -1.233475e-01
-3.725738e-01 -1.713868e-01
-3.723056e-01 -2.253300e-01
-3.682187e-01 -2.833788e-01
-3.616124e-01 -3.439464e-01
-3.514338e-01 -4.058519e-01
-3.355453e-01 -4.680644e-01
-3.119813e-01 -5.294366e-01
-2.782937e-01 -5.898001e-01
-2.325347e-01 -6.485294e-01
-1.752334e-01 -7.031732e-01
-1.084491e-01 -7.512698e-01
-3.477621e-02 -7.907990e-01
4.398789e-02 -8.205856e-01
1.261719e-01 -8.397623e-01
2.102544e-01 -8.474528e-01
2.954263e-01 -8.431635e-01
3.818576e-01 -8.267912e-01
4.699469e-01 -7.983079e-01
5.573670e-01 -7.591655e-01
6.356670e-01 -7.112611e-01
6.941558e-01 -6.549495e-01
7.273331e-01 -5.918665e-01
7.369729e-01 -5.246394e-01
7.281436e-01 -4.551473e-01
7.072230e-01 -3.848690e-01
6.813286e-01 -3.148869e-01
6.576071e-01 -2.461689e-01
6.417611e-01 -1.795585e-01
6.371907e-01 -1.153227e-01
6.423348e-01 -5.241784e-02
6.510927e-01 1.158307e-02
6.586507e-01 7.842300e-02
6.609562e-01 1.493812e-01
6.557004e-01 2.243018e-01
6.417409e-01 3.020566e-01
6.182848e-01 3.814830e-01
5.846303e-01 4.610195e-01
5.427402e-01 5.376889e-01
4.933568e-01 6.105269e-01
4.354171e-01 6.783208e-01
3.707381e-01 7.387124e-01
2.991706e-01 7.909966e-01
2.189898e-01 8.352008e-01
1.333504e-01 8.697917e-01
4.635399e-02 8.935373e-01
-3.895079e-02 9.060713e-01
-1.216526e-01 9.077518e-01
-2.028293e-01 8.997202e-01
-2.836518e-01 8.834690e-01
-3.654489e-01 8.600352e-01
-4.492752e-01 8.290120e-01
-5.340596e-01 7.895351e-01
-6.149639e-01 7.409120e-01
-6.837699e-01 6.828746e-01
-7.325926e-01 6.162738e-01
-7.574455e-01 5.425925e-01
-7.600770e-01 4.638290e-01
-7.455068e-01 3.826548e-01
-7.214049e-01 3.027590e-01
-6.985649e-01 2.272181e-01
-6.851653e-01 1.569350e-01
-6.834095e-01 8.987921e-02
-6.890619e-01 2.311796e-02
-6.973763e-01 -4.515432e-02
-7.041615e-01 -1.157696e-01
-7.064579e-01 -1.887156e-01
-7.016379e-01 -2.639635e-01
-6.879984e-01 -3.419428e-01
-6.655636e-01 -4.211240e-01
-6.380772e-01 -4.967556e-01
-6.069505e-01 -5.671545e-01
-5.699030e-01 -6.335751e-01
-5.222409e-01 -6.975441e-01
-4.629658e-01 -7.578117e-01
-3.931140e-01 -8.126755e-01
-3.141188e-01 -8.610681e-01
-2.287113e-01 -9.016244e-01
-1.399654e-01 -9.333604e-01
-4.869409e-02 -9.562647e-01
4.424035e-02 -9.701898e-01
1.372336e-01 -9.746035e-01
2.283340e-01 -9.683364e-01
3.165230e-01 -9.504639e-01
4.013147e-01 -9.208531e-01
4.855654e-01 -8.804839e-01
5.702801e-01 -8.307654e-01
6.488444e-01 -7.741251e-01
7.104869e-01 -7.109326e-01
7.473375e-01 -6.420174e-01
7.595975e-01 -5.698948e-01
7.521524e-01 -4.966962e-01
7.311187e-01 -4.234934e-01
7.031488e-01 -3.512017e-01
6.752280e-01 -2.803430e-01
6.536833e-01 -2.117385e-01
6.427242e-01 -1.457353e-01
6.435355e-01 -8.204291e-02
6.509194e-01 -1.845118e-02
6.592399e-01 4.719738e-02
6.641268e-01 1.163899e-01
6.621869e-01 1.898961e-01
6.520726e-01 2.666835e-01
6.327780e-01 3.456708e-01
6.034113e-01 4.256833e-01
5.647221e-01 5.040385e-01
5.185599e-01 5.787759e-01
4.644367e-01 6.491109e-01
4.022350e-01 7.131770e-01
3.340219e-01 7.690701e-01
2.576020e-01 8.170045e-01
1.737660e-01 8.561585e-01
8.688758e-02 8.849024e-01
4.803166e-04 9.025025e-01
-8.339759e-02 9.090426e-01
-1.650839e-01 9.052221e-01
-2.458857e-01 8.925375e-01
-3.270302e-01 8.723071e-01
-4.097897e-01 8.449151e-01
-4.944192e-01 8.094040e-01
-5.780262e-01 7.651470e-01
-6.535975e-01 7.114452e-01
-7.126077e-01 6.486919e-01
-7.488739e-01 5.781058e-01
-7.613350e-01 5.014034e-01
-7.542108e-01 4.209796e-01
-7.332637e-01 3.399886e-01
-7.085695e-01 2.621212e-01
-6.899728e-01 1.894413e-01
-6.830303e-01 1.212568e-01
-6.857994e-01 5.464736e-02
-6.934323e-01 -1.275112e-02
-7.013923e-01 -8.222796e-02
-7.061091e-01 -1.541001e-01
-7.049405e-01 -2.282319e-01
-6.956013e-01 -3.049065e-01
-6.770239e-01 -3.839877e-01
-6.514646e-01 -4.618164e-01
-6.221238e-01 -5.346243e-01
-5.884433e-01 -6.026586e-01
-5.461483e-01 -6.677593e-01
-4.922246e-01 -7.300656e-01
-4.272716e-01 -7.875631e-01
-3.523418e-01 -8.391737e-01
-2.694720e-01 -8.836004e-01
-1.820959e-01 -9.195266e-01
-9.190046e-02 -9.465929e-01
2.949238e-04 -9.647467e-01
9.363106e-02 -9.737905e-01
1.857129e-01 -9.726798e-01
2.754719e-01 -9.603702e-01
3.616869e-01 -9.361886e-01
4.457290e-01 -9.007856e-01
5.306104e-01 -8.551372e-01
6.132655e-01 -8.015693e-01
6.842161e-01 -7.414862e-01
7.332373e-01 -6.750317e-01
7.566323e-01 -6.040745e-01
7.577313e-01 -5.312129e-01
7.423024e-01 -4.578951e-01
7.167321e-01 -3.850918e-01
6.879338e-01 -3.134735e-01
6.627145e-01 -2.437251e-01
6.463759e-01 -1.764793e-01
6.419033e-01 -1.118484e-01
6.470261e-01 -4.853989e-02
6.554931e-01 1.592768e-02
6.625125e-01 8.328620e-02
6.640524e-01 1.547939e-01
6.579403e-01 2.301666e-01
6.430354e-01 3.082887e-01
6.185580e-01 3.879833e-01
5.839304e-01 4.675514e-01
5.412283e-01 5.440534e-01
4.910414e-01 6.166258e-01
4.323145e-01 6.839772e-01
3.670605e-01 7.437447e-01
2.947615e-01 7.954133e-01
2.139213e-01 8.389356e-01
1.279792e-01 8.727237e-01
4.095398e-02 8.956223e-01
-4.420791e-02 9.073260e-01
-1.267583e-01 9.082285e-01
-2.078504e-01 8.995340e-01
-2.886547e-01 8.827223e-01
-3.705090e-01 8.587767e-01
-4.544185e-01 8.271997e-01


==> circsurf/d1=64-64_nosta_noinv_gi1_traj.txt <==
1.200000e+00 1.000000e-01
1.130803e+00 2.072937e-01
1.066164e+00 3.083700e-01
1.002789e+00 4.029476e-01
9.383855e-01 4.917216e-01
8.698419e-01 5.755185e-01
7.967734e-01 6.532278e-01
7.204488e-01 7.242649e-01
6.404541e-01 7.883435e-01
5.550935e-01 8.444780e-01
4.654887e-01 8.923235e-01
3.736112e-01 9.316326e-01
2.778769e-01 9.633023e-01
1.812979e-01 9.859048e-01
8.736063e-02 9.982325e-01
-1.645580e-03 1.000089e+00
-8.496240e-02 9.922171e-01
-1.637891e-01 9.757754e-01
-2.406128e-01 9.524926e-01
-3.172043e-01 9.236509e-01
-3.951266e-01 8.899693e-01
-4.755763e-01 8.507880e-01
-5.572073e-01 8.049268e-01
-6.346652e-01 7.511523e-01
-6.996455e-01 6.890271e-01
-7.444742e-01 6.192378e-01
-7.655731e-01 5.431176e-01
-7.652985e-01 4.626735e-01
-7.486942e-01 3.804768e-01
-7.234610e-01 3.000351e-01
-7.002771e-01 2.242652e-01
-6.870772e-01 1.538776e-01
-6.855698e-01 8.665258e-02
-6.913038e-01 1.964983e-02
-6.995000e-01 -4.890113e-02
-7.059938e-01 -1.197880e-01
-7.078644e-01 -1.929726e-01
-7.024898e-01 -2.684420e-01
-6.882385e-01 -3.466135e-01
-6.653109e-01 -4.257693e-01
-6.375054e-01 -5.011463e-01
-6.060320e-01 -5.712924e-01
-5.683850e-01 -6.375619e-01
-5.199602e-01 -7.013818e-01
-4.599862e-01 -7.613685e-01
-3.895094e-01 -8.158865e-01
-3.100184e-01 -8.638520e-01
-2.243259e-01 -9.039108e-01
-1.353944e-01 -9.351378e-01
-4.398976e-02 -9.575381e-01
4.904299e-02 -9.709612e-01
1.419906e-01 -9.748192e-01
2.329931e-01 -9.679471e-01
3.210042e-01 -9.494330e-01
4.056797e-01 -9.192188e-01
4.899859e-01 -8.782903e-01
5.745933e-01 -8.281461e-01
6.525576e-01 -7.711549e-01
7.130609e-01 -7.076144e-01
7.485811e-01 -6.384519e-01
7.596893e-01 -5.662246e-01
7.513925e-01 -4.929946e-01
7.298329e-01 -4.198124e-01
7.016922e-01 -3.475763e-01
6.739507e-01 -2.768105e-01
6.528572e-01 -2.083317e-01
6.425079e-01 -1.424623e-01
6.438155e-01 -7.883946e-02
6.513649e-01 -1.518691e-02
6.596113e-01 5.060877e-02
6.642155e-01 1.200155e-01
6.618863e-01 1.937189e-01
6.513218e-01 2.706503e-01
6.315448e-01 3.497163e-01
6.016557e-01 4.297278e-01
5.625655e-01 5.079181e-01
5.160288e-01 5.824605e-01
4.614618e-01 6.525341e-01
3.989434e-01 7.162080e-01
3.303734e-01 7.716911e-01
2.535043e-01 8.192188e-01
1.694119e-01 8.578768e-01
8.247732e-02 8.860690e-01
-3.829308e-03 9.030998e-01
-8.757178e-02 9.090907e-01
-1.691851e-01 9.047840e-01
-2.499714e-01 8.916886e-01
-3.311690e-01 8.711004e-01
-4.140387e-01 8.433223e-01
-4.987148e-01 8.073825e-01
-5.821112e-01 7.626600e-01
-6.570462e-01 7.084811e-01
-7.150189e-01 6.452978e-01
-7.500597e-01 5.743580e-01
-7.614043e-01 4.974045e-01
-7.534195e-01 4.168628e-01
-7.320123e-01 3.359509e-01
-7.074161e-01 2.583128e-01
-6.893232e-01 1.859040e-01
-6.829801e-01 1.178752e-01
-6.861092e-01 5.127173e-02
-6.938627e-01 -1.620931e-02
-7.017322e-01 -8.580706e-02
-7.062157e-01 -1.577973e-01
-7.046775e-01 -2.320433e-01
-6.948885e-01 -3.088608e-01
-6.758580e-01 -3.880022e-01
-6.500632e-01 -4.656281e-01
-6.205419e-01 -5.381679e-01
-5.865589e-01 -6.060054e-01
-5.437098e-01 -6.709896e-01
-4.891944e-01 -7.331041e-01
-4.237095e-01 -7.903235e-01
-3.483281e-01 -8.416004e-01
-2.651433e-01 -8.856275e-01
-1.776121e-01 -9.211041e-01
-8.728766e-02 -9.477266e-01
4.988402e-03 -9.654260e-01
9.831984e-02 -9.739876e-01
1.903014e-01 -9.723348e-01
2.799096e-01 -9.594372e-01
3.659476e-01 -9.346623e-01
4.499753e-01 -8.987206e-01
5.348930e-01 -8.526024e-01
6.172220e-01 -7.986966e-01
6.872817e-01 -7.382795e-01
7.350206e-01 -6.715366e-01
7.571774e-01 -6.004267e-01
7.572978e-01 -5.275178e-01
7.411997e-01 -4.542021e-01
7.152973e-01 -3.814482e-01
6.865212e-01 -3.099021e-01
6.616443e-01 -2.402717e-01
6.458516e-01 -1.731571e-01
6.419871e-01 -1.086457e-01
6.474186e-01 -4.533358e-02
6.559176e-01 1.924370e-02
6.627520e-01 8.678577e-02
6.639349e-01 1.585170e-01
6.574100e-01 2.340477e-01
6.420408e-01 3.122756e-01
6.170471e-01 3.920250e-01
5.819523e-01 4.714974e-01
5.388792e-01 5.478135e-01
4.882888e-01 6.201618e-01
4.291478e-01 6.871930e-01
3.636032e-01 7.465411e-01
2.908797e-01 7.978093e-01
2.096677e-01 8.408858e-01
1.235857e-01 8.741438e-01
3.659554e-02 8.964774e-01
-4.843114e-02 9.076247e-01
-1.308700e-01 9.080046e-01
-2.119212e-01 8.988681e-01
-2.927466e-01 8.816805e-01
-3.746851e-01 8.573774e-01
-4.586934e-01 8.253857e-01
-5.433478e-01 7.849011e-01
-6.233349e-01 7.351971e-01
-6.902802e-01 6.761392e-01
-7.365724e-01 6.086609e-01
-7.587887e-01 5.342955e-01
-7.592963e-01 4.551202e-01
-7.432001e-01 3.738772e-01
-7.187196e-01 2.943293e-01
-6.965749e-01 2.193632e-01
-6.844841e-01 1.495691e-01
-6.837690e-01 8.266661e-02
-6.899346e-01 1.580948e-02
-6.982679e-01 -5.269612e-02
-7.046863e-01 -1.235733e-01
-7.063373e-01 -1.967645e-01
-7.006185e-01 -2.722917e-01
-6.859593e-01 -3.505468e-01
-6.627724e-01 -4.295803e-01
-6.348935e-01 -5.046453e-01
-6.033109e-01 -5.745192e-01
-5.652953e-01 -6.406389e-01
-5.163509e-01 -7.043132e-01
-4.558896e-01 -7.640406e-01
-3.849443e-01 -8.182718e-01
-3.050738e-01 -8.658821e-01
-2.191970e-01 -9.055057e-01
-1.301470e-01 -9.362784e-01
-3.866844e-02 -9.582120e-01
5.440795e-02 -9.711553e-01
1.472477e-01 -9.744596e-01
2.381001e-01 -9.669704e-01
3.258832e-01 -9.477964e-01
4.104361e-01 -9.169702e-01
4.948211e-01 -8.754750e-01
5.792987e-01 -8.249140e-01
6.565623e-01 -7.675726e-01
7.157664e-01 -7.036805e-01
7.498010e-01 -6.342780e-01
7.596382e-01 -5.619631e-01
7.504106e-01 -4.887186e-01
7.282887e-01 -4.155753e-01
6.999880e-01 -3.434116e-01
6.724815e-01 -2.727608e-01


==> circsurf/d1=64-64_nosta_noinv_test_difabs_all.txt <==
0.000000e+00 6.501174e-03 1.322289e-02 2.020489e-02 2.757187e-02 3.557634e-02 4.424405e-02 5.314806e-02 6.176990e-02 7.010788e-02 7.865137e-02 8.836774e-02 9.967359e-02 1.101310e-01 1.142304e-01 1.054548e-01 7.923822e-02 4.048322e-02 4.267925e-02 9.518583e-02 1.453235e-01 1.823698e-01 2.062068e-01 2.194285e-01 2.248772e-01 2.247564e-01 2.207642e-01 2.135707e-01 2.033211e-01 1.892416e-01 1.725273e-01 1.557119e-01 1.409829e-01 1.286343e-01 1.170589e-01 1.048461e-01 9.239104e-02 8.155178e-02 7.345450e-02 6.911388e-02 7.015669e-02 7.704019e-02 8.750836e-02 9.806047e-02 1.042345e-01 1.066884e-01 1.126532e-01 1.277206e-01 1.553372e-01 1.965813e-01
0.000000e+00 2.613480e-03 4.940919e-03 6.992700e-03 8.969460e-03 1.206783e-02 1.791981e-02 2.807316e-02 4.137462e-02 5.177685e-02 5.106477e-02 3.388376e-02 2.152766e-02 7.124823e-02 1.357246e-01 1.969420e-01 2.447144e-01 2.739894e-01 2.870974e-01 2.883912e-01 2.821115e-01 2.716292e-01 2.590290e-01 2.447057e-01 2.281806e-01 2.105876e-01 1.948759e-01 1.831422e-01 1.745599e-01 1.670851e-01 1.597821e-01 1.518443e-01 1.441723e-01 1.388411e-01 1.362578e-01 1.368842e-01 1.413723e-01 1.498660e-01 1.607597e-01 1.720114e-01 1.794557e-01 1.824644e-01 1.875079e-01 2.006916e-01 2.249143e-01 2.605492e-01 3.055991e-01 3.556351e-01 4.047827e-01 4.468457e-01
0.000000e+00 5.051410e-03 1.042371e-02 1.615518e-02 2.239657e-02 2.928977e-02 3.741548e-02 4.800103e-02 6.288032e-02 8.396977e-02 1.116163e-01 1.428484e-01 1.729366e-01 1.978631e-01 2.171487e-01 2.320966e-01 2.437309e-01 2.519845e-01 2.568066e-01 2.582628e-01 2.568552e-01 2.522535e-01 2.439780e-01 2.332405e-01 2.203753e-01 2.059747e-01 1.915630e-01 1.775424e-01 1.640845e-01 1.509793e-01 1.384575e-01 1.263995e-01 1.143587e-01 1.030709e-01 9.366944e-02 8.591773e-02 7.843024e-02 7.052197e-02 7.191263e-02 9.965389e-02 1.499964e-01 2.086709e-01 2.614816e-01 2.989070e-01 3.174247e-01 3.207443e-01 3.134979e-01 3.001995e-01 2.840070e-01 2.668707e-01
0.000000e+00 3.693907e-02 6.403868e-02 8.490470e-02 1.018874e-01 1.154500e-01 1.258898e-01 1.335912e-01 1.384776e-01 1.395956e-01 1.379057e-01 1.347389e-01 1.295304e-01 1.248150e-01 1.212498e-01 1.168581e-01 1.100592e-01 1.004307e-01 8.991176e-02 8.019873e-02 7.150999e-02 6.324901e-02 5.487696e-02 4.665935e-02 3.952352e-02 3.797988e-02 5.797961e-02 1.014692e-01 1.580431e-01 2.186937e-01 2.719032e-01 3.086882e-01 3.259195e-01 3.283231e-01 3.213501e-01 3.091758e-01 2.943017e-01 2.782691e-01 2.614587e-01 2.439475e-01 2.279400e-01 2.160913e-01 2.090582e-01 2.044841e-01 2.004457e-01 1.958454e-01 1.900690e-01 1.847821e-01 1.821654e-01 1.821892e-01
0.000000e+00 6.369434e-02 1.336620e-01 1.981989e-01 2.476558e-01 2.773216e-01 2.899437e-01 2.904520e-01 2.836551e-01 2.729374e-01 2.602757e-01 2.459366e-01 2.296331e-01 2.131034e-01 1.993621e-01 1.900326e-01 1.835663e-01 1.778907e-01 1.723012e-01 1.658302e-01 1.593192e-01 1.550868e-01 1.535478e-01 1.550091e-01 1.598826e-01 1.685437e-01 1.796219e-01 1.910422e-01 1.987869e-01 2.018681e-01 2.066659e-01 2.194282e-01 2.427718e-01 2.771015e-01 3.205634e-01 3.689610e-01 4.166644e-01 4.577461e-01 4.879535e-01 5.053596e-01 5.113202e-01 5.100906e-01 5.050228e-01 4.974446e-01 4.872827e-01 4.746591e-01 4.596733e-01 4.427168e-01 4.262300e-01 4.112687e-01
0.000000e+00 2.724229e-02 4.945448e-02 6.774921e-02 8.277909e-02 9.518196e-02 1.047257e-01 1.097497e-01 1.112134e-01 1.107051e-01 1.080475e-01 1.062659e-01 1.053194e-01 1.023807e-01 9.579815e-02 8.598338e-02 7.544474e-02 6.635439e-02 5.867618e-02 5.110487e-02 4.326588e-02 3.510927e-02 2.865456e-02 3.022108e-02 5.253394e-02 9.544528e-02 1.509635e-01 2.117472e-01 2.668775e-01 3.069527e-01 3.281848e-01 3.339118e-01 3.291528e-01 3.179453e-01 3.035449e-01 2.884031e-01 2.728774e-01 2.562375e-01 2.401667e-01 2.282787e-01 2.221209e-01 2.189863e-01 2.159723e-01 2.122579e-01 2.072728e-01 2.023074e-01 1.997084e-01 1.995368e-01 2.020065e-01 2.075860e-01
0.000000e+00 7.712361e-02 1.082217e-01 1.197456e-01 1.226657e-01 1.224645e-01 1.205972e-01 1.176811e-01 1.138438e-01 1.085751e-01 1.011783e-01 9.309842e-02 8.596037e-02 7.838265e-02 7.190397e-02 6.648855e-02 6.035809e-02 5.241325e-02 4.364761e-02 3.973481e-02 4.418413e-02 5.281987e-02 6.011175e-02 6.317914e-02 6.273842e-02 6.334275e-02 7.111703e-02 9.054100e-02 1.238439e-01 1.694790e-01 2.231457e-01 2.771901e-01 3.212673e-01 3.486894e-01 3.597524e-01 3.594036e-01 3.520630e-01 3.409525e-01 3.283749e-01 3.156374e-01 3.019188e-01 2.881896e-01 2.786428e-01 2.753567e-01 2.762979e-01 2.771846e-01 2.768664e-01 2.746944e-01 2.713410e-01 2.692766e-01
0.000000e+00 7.458868e-03 1.290982e-02 1.545955e-02 1.794445e-02 2.340359e-02 2.909328e-02 3.179579e-02 3.345957e-02 3.499351e-02 3.551519e-02 3.628896e-02 3.912673e-02 4.374054e-02 5.033203e-02 5.936396e-02 7.034075e-02 8.146727e-02 9.192641e-02 9.912498e-02 1.023596e-01 1.073152e-01 1.191004e-01 1.425916e-01 1.807040e-01 2.312602e-01 2.882797e-01 3.446904e-01 3.932654e-01 4.289095e-01 4.495540e-01 4.566450e-01 4.551478e-01 4.485358e-01 4.388339e-01 4.266842e-01 4.123637e-01 3.957169e-01 3.767128e-01 3.577564e-01 3.400200e-01 3.235990e-01 3.100692e-01 2.995464e-01 2.892024e-01 2.805147e-01 2.763586e-01 2.784014e-01 2.860256e-01 2.962829e-01
0.000000e+00 1.587420e-02 3.111141e-02 4.550007e-02 5.885659e-02 7.135563e-02 8.157486e-02 8.883053e-02 9.445926e-02 9.759760e-02 9.894597e-02 1.004809e-01 1.015618e-01 1.006970e-01 9.677763e-02 9.079178e-02 8.401871e-02 7.683033e-02 6.986532e-02 6.417295e-02 5.940419e-02 5.393510e-02 4.717267e-02 5.266478e-02 8.763387e-02 1.421192e-01 2.031527e-01 2.579807e-01 2.974305e-01 3.177876e-01 3.225692e-01 3.165193e-01 3.040490e-01 2.887298e-01 2.726816e-01 2.559650e-01 2.378274e-01 2.199259e-01 2.056343e-01 1.964570e-01 1.902553e-01 1.846561e-01 1.788994e-01 1.724032e-01 1.662411e-01 1.625207e-01 1.614398e-01 1.632441e-01 1.685831e-01 1.776916e-01
0.000000e+00 2.310282e-02 5.963015e-02 1.072307e-01 1.594860e-01 2.083302e-01 2.467441e-01 2.714404e-01 2.851979e-01 2.913277e-01 2.922309e-01 2.889490e-01 2.819292e-01 2.716782e-01 2.587197e-01 2.432553e-01 2.252362e-01 2.057813e-01 1.861704e-01 1.674376e-01 1.493627e-01 1.318257e-01 1.158703e-01 1.032024e-01 9.515341e-02 9.095679e-02 8.827040e-02 8.490427e-02 7.956198e-02 7.292055e-02 7.007957e-02 7.769744e-02 9.952945e-02 1.361451e-01 1.843226e-01 2.389129e-01 2.905864e-01 3.301739e-01 3.528465e-01 3.604213e-01 3.575410e-01 3.483171e-01 3.363713e-01 3.238607e-01 3.109457e-01 2.965938e-01 2.831115e-01 2.750096e-01 2.731923e-01 2.741370e-01
0.000000e+00 2.098428e-02 3.827363e-02 5.040599e-02 5.880604e-02 6.418692e-02 6.671900e-02 6.949845e-02 7.174608e-02 7.110896e-02 6.644075e-02 5.854066e-02 5.071676e-02 4.537996e-02 4.208476e-02 3.830342e-02 3.210592e-02 2.508186e-02 2.420081e-02 3.845249e-02 7.060695e-02 1.178050e-01 1.746141e-01 2.340814e-01 2.854774e-01 3.204001e-01 3.364543e-01 3.385730e-01 3.319711e-01 3.205882e-01 3.067644e-01 2.920519e-01 2.765555e-01 2.604319e-01 2.466918e-01 2.380406e-01 2.344192e-01 2.325183e-01 2.304173e-01 2.271675e-01 2.225468e-01 2.184801e-01 2.170990e-01 2.182037e-01 2.216653e-01 2.285261e-01 2.385418e-01 2.502063e-01 2.610798e-01 2.673785e-01
0.000000e+00 3.148649e-02 5.527697e-02 7.432034e-02 8.950964e-02 1.015115e-01 1.110523e-01 1.174353e-01 1.194222e-01 1.186959e-01 1.165227e-01 1.128188e-01 1.099968e-01 1.074534e-01 1.031632e-01 9.596083e-02 8.607233e-02 7.545101e-02 6.610031e-02 5.835303e-02 5.119678e-02 4.343607e-02 3.473814e-02 2.829046e-02 3.302288e-02 6.034188e-02 1.064745e-01 1.632278e-01 2.233398e-01 2.761640e-01 3.130823e-01 3.308800e-01 3.335658e-01 3.267567e-01 3.149093e-01 3.007313e-01 2.856164e-01 2.693490e-01 2.522260e-01 2.370237e-01 2.266580e-01 2.213304e-01 2.179719e-01 2.148022e-01 2.109928e-01 2.059441e-01 2.011988e-01 1.990534e-01 1.994845e-01 2.025085e-01
0.000000e+00 7.299645e-02 1.095997e-01 1.279043e-01 1.365674e-01 1.406503e-01 1.418618e-01 1.410209e-01 1.385509e-01 1.341146e-01 1.270113e-01 1.186323e-01 1.106503e-01 1.020616e-01 9.483228e-02 8.884067e-02 8.217741e-02 7.359195e-02 6.315385e-02 5.432376e-02 5.018553e-02 4.999054e-02 4.992553e-02 4.694245e-02 4.181908e-02 4.033073e-02 4.964346e-02 7.379454e-02 1.132702e-01 1.643187e-01 2.217487e-01 2.762721e-01 3.179609e-01 3.413301e-01 3.487813e-01 3.456990e-01 3.364583e-01 3.240145e-01 3.102520e-01 2.960781e-01 2.809364e-01 2.666855e-01 2.570547e-01 2.532535e-01 2.526666e-01 2.519438e-01 2.502852e-01 2.469087e-01 2.429019e-01 2.408982e-01
0.000000e+00 1.146760e-01 1.551900e-01 1.636182e-01 1.580399e-01 1.470781e-01 1.354529e-01 1.250929e-01 1.150160e-01 1.049692e-01 9.706105e-02 9.311223e-02 9.184248e-02 9.030758e-02 8.894812e-02 8.752749e-02 8.531647e-02 8.360999e-02 8.402789e-02 8.639184e-02 9.092672e-02 9.872182e-02 1.093253e-01 1.211995e-01 1.324012e-01 1.391159e-01 1.422911e-01 1.486348e-01 1.634240e-01 1.898578e-01 2.290098e-01 2.782324e-01 3.320528e-01 3.837492e-01 4.268853e-01 4.573501e-01 4.736645e-01 4.781652e-01 4.754575e-01 4.687128e-01 4.593436e-01 4.475507e-01 4.333876e-01 4.167401e-01 3.982965e-01 3.807080e-01 3.645150e-01 3.496676e-01 3.383567e-01 3.294743e-01
0.000000e+00 4.818257e-02 5.782516e-02 5.486299e-02 4.909890e-02 4.491366e-02 4.302073e-02 4.186218e-02 4.041807e-02 4.172001e-02 4.601845e-02 4.925327e-02 5.041352e-02 5.174220e-02 5.250607e-02 5.266961e-02 5.447173e-02 5.828996e-02 6.336197e-02 6.995678e-02 7.967576e-02 9.128359e-02 1.027978e-01 1.124339e-01 1.174445e-01 1.207675e-01 1.284377e-01 1.446411e-01 1.733993e-01 2.159662e-01 2.683636e-01 3.242277e-01 3.768129e-01 4.198179e-01 4.489666e-01 4.629614e-01 4.655460e-01 4.618914e-01 4.546534e-01 4.444550e-01 4.314340e-01 4.161581e-01 3.988810e-01 3.803129e-01 3.623936e-01 3.454126e-01 3.301103e-01 3.189310e-01 3.095454e-01 2.999517e-01
0.000000e+00 8.340727e-02 1.605638e-01 2.221812e-01 2.620230e-01 2.810280e-01 2.849577e-01 2.791249e-01 2.681528e-01 2.549303e-01 2.409047e-01 2.253501e-01 2.085503e-01 1.933812e-01 1.823853e-01 1.754500e-01 1.697887e-01 1.645013e-01 1.587100e-01 1.523313e-01 1.472714e-01 1.447871e-01 1.450818e-01 1.483171e-01 1.555763e-01 1.657376e-01 1.774539e-01 1.875208e-01 1.924131e-01 1.955674e-01 2.040466e-01 2.222913e-01 2.517163e-01 2.917112e-01 3.390095e-01 3.885425e-01 4.340474e-01 4.701631e-01 4.938914e-01 5.049368e-01 5.067288e-01 5.030970e-01 4.963965e-01 4.871792e-01 4.756277e-01 4.616718e-01 4.453236e-01 4.280682e-01 4.121837e-01 3.977916e-01
0.000000e+00 7.101823e-02 8.584091e-02 8.299500e-02 7.486673e-02 6.722604e-02 6.190688e-02 5.798691e-02 5.428813e-02 5.255062e-02 5.444526e-02 5.747374e-02 5.873647e-02 5.964511e-02 6.046968e-02 6.034025e-02 6.078847e-02 6.346270e-02 6.758540e-02 7.312723e-02 8.134847e-02 9.248552e-02 1.043256e-01 1.151976e-01 1.221880e-01 1.253912e-01 1.310302e-01 1.439361e-01 1.680017e-01 2.056770e-01 2.548313e-01 3.096404e-01 3.635946e-01 4.100860e-01 4.440442e-01 4.630348e-01 4.688532e-01 4.669835e-01 4.609224e-01 4.519074e-01 4.399277e-01 4.254863e-01 4.090350e-01 3.907627e-01 3.726942e-01 3.555465e-01 3.396848e-01 3.272009e-01 3.177890e-01 3.082458e-01
0.000000e+00 5.385236e-03 6.716125e-03 1.057641e-02 1.898602e-02 2.797585e-02 3.274009e-02 3.308169e-02 3.218077e-02 3.265598e-02 3.578785e-02 4.143127e-02 4.958905e-02 5.895369e-02 6.769698e-02 7.319223e-02 7.486764e-02 7.829650e-02 8.944505e-02 1.127286e-01 1.512474e-01 2.027051e-01 2.611095e-01 3.194873e-01 3.706003e-01 4.086639e-01 4.307363e-01 4.383691e-01 4.371340e-01 4.308550e-01 4.211399e-01 4.083871e-01 3.933748e-01 3.763606e-01 3.573263e-01 3.379101e-01 3.189807e-01 3.012280e-01 2.865495e-01 2.750517e-01 2.636225e-01 2.536410e-01 2.483675e-01 2.496242e-01 2.566129e-01 2.663372e-01 2.762232e-01 2.842799e-01 2.889677e-01 2.908361e-01
0.000000e+00 1.940697e-02 3.103300e-02 3.872695e-02 4.301332e-02 4.452093e-02 4.531988e-02 4.740009e-02 5.085180e-02 5.303760e-02 5.441162e-02 5.516545e-02 5.439684e-02 5.331549e-02 5.416399e-02 5.691752e-02 6.170219e-02 6.938053e-02 8.021466e-02 9.215362e-02 1.033112e-01 1.104953e-01 1.135630e-01 1.190415e-01 1.320462e-01 1.564845e-01 1.948262e-01 2.448637e-01 3.006872e-01 3.554694e-01 4.026580e-01 4.372585e-01 4.568507e-01 4.628661e-01 4.607703e-01 4.543879e-01 4.451829e-01 4.331908e-01 4.185679e-01 4.017534e-01 3.831575e-01 3.648644e-01 3.475147e-01 3.312110e-01 3.181865e-01 3.083689e-01 2.985601e-01 2.902887e-01 2.866164e-01 2.892704e-01
0.000000e+00 2.097297e-02 3.809099e-02 5.149931e-02 5.897795e-02 6.180844e-02 6.289965e-02 6.299121e-02 6.234491e-02 6.216460e-02 6.020548e-02 5.502742e-02 4.650958e-02 3.746023e-02 3.381317e-02 3.799089e-02 4.522082e-02 5.024848e-02 5.101829e-02 4.998038e-02 5.370501e-02 6.794182e-02 9.605391e-02 1.383481e-01 1.904864e-01 2.465570e-01 2.969063e-01 3.330666e-01 3.514319e-01 3.552683e-01 3.498397e-01 3.396581e-01 3.275259e-01 3.147776e-01 3.008681e-01 2.858835e-01 2.734783e-01 2.670251e-01 2.660772e-01 2.664654e-01 2.660479e-01 2.644378e-01 2.612239e-01 2.579402e-01 2.570291e-01 2.585248e-01 2.624045e-01 2.691473e-01 2.789679e-01 2.905861e-01


==> circsurf/d1=64-64_nosta_noinv_test_difabs_stat.txt <==
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 3.770589e-02 3.136175e-02
3.000000e+00 6.130130e-02 4.771482e-02
4.000000e+00 7.796161e-02 6.045959e-02
5.000000e+00 9.000509e-02 7.057539e-02
6.000000e+00 9.856706e-02 7.721115e-02
7.000000e+00 1.042039e-01 8.048050e-02
8.000000e+00 1.074129e-01 8.072850e-02
9.000000e+00 1.089651e-01 7.879962e-02
1.000000e+01 1.093767e-01 7.563565e-02
1.100000e+01 1.087120e-01 7.229686e-02
1.200000e+01 1.068832e-01 6.985143e-02
1.300000e+01 1.049300e-01 6.776268e-02
1.400000e+01 1.056870e-01 6.323359e-02
1.500000e+01 1.070655e-01 6.109361e-02
1.600000e+01 1.077230e-01 6.232189e-02
1.700000e+01 1.064610e-01 6.564751e-02
1.800000e+01 1.034770e-01 6.946440e-02
1.900000e+01 1.023450e-01 7.022462e-02
2.000000e+01 1.048622e-01 6.765802e-02
2.100000e+01 1.096586e-01 6.568754e-02
2.200000e+01 1.162623e-01 6.632767e-02
2.300000e+01 1.240041e-01 7.120513e-02
2.400000e+01 1.337121e-01 7.921472e-02
2.500000e+01 1.466333e-01 8.667271e-02
2.600000e+01 1.627378e-01 9.216228e-02
2.700000e+01 1.820421e-01 9.495089e-02
2.800000e+01 2.036629e-01 9.544108e-02
2.900000e+01 2.257424e-01 9.486585e-02
3.000000e+01 2.466825e-01 9.454138e-02
3.100000e+01 2.657177e-01 9.533285e-02
3.200000e+01 2.821468e-01 9.745016e-02
3.300000e+01 2.953681e-01 1.006250e-01
3.400000e+01 3.051952e-01 1.041056e-01
3.500000e+01 3.118144e-01 1.079497e-01
3.600000e+01 3.154847e-01 1.124913e-01
3.700000e+01 3.162562e-01 1.178483e-01
3.800000e+01 3.142745e-01 1.232815e-01
3.900000e+01 3.104144e-01 1.265221e-01
4.000000e+01 3.061094e-01 1.251569e-01
4.100000e+01 3.015564e-01 1.201666e-01
4.200000e+01 2.969918e-01 1.139270e-01
4.300000e+01 2.928733e-01 1.077239e-01
4.400000e+01 2.891521e-01 1.015680e-01
4.500000e+01 2.855213e-01 9.549615e-02
4.600000e+01 2.820296e-01 8.960879e-02
4.700000e+01 2.792912e-01 8.387674e-02
4.800000e+01 2.782846e-01 7.882330e-02
4.900000e+01 2.794782e-01 7.491748e-02
5.000000e+01 2.822836e-01 7.187317e-02


==> circsurf/data_tr_1.txt <==
-2 0.5
-1.6741 0.28051
-1.4985 0.13097
-1.3823 0.011426
-1.2955 -0.091708
-1.2243 -0.18455
-1.1616 -0.27021
-1.1031 -0.35033
-1.0464 -0.42581
-0.98981 -0.49708
-0.93221 -0.56432
-0.87293 -0.62755
-0.81153 -0.68667
-0.74778 -0.74152
-0.68157 -0.7919
-0.6129 -0.8376
-0.54189 -0.87839
-0.4687 -0.91405
-0.39357 -0.94437
-0.31679 -0.96916


==> circsurf/data_tr_2.txt <==
2 -0.5
1.6741 -0.28051
1.4985 -0.13097
1.3823 -0.011426
1.2955 0.091708
1.2243 0.18455
1.1616 0.27021
1.1031 0.35033
1.0464 0.42581
0.98981 0.49708
0.93221 0.56432
0.87293 0.62755
0.81153 0.68667
0.74778 0.74152
0.68157 0.7919
0.6129 0.8376
0.54189 0.87839
0.4687 0.91405
0.39357 0.94437
0.31679 0.96916


==> circsurf/data_tr_3.txt <==
-0.3 -0.3
-0.29355 -0.34398
-0.28242 -0.38938
-0.26622 -0.43562
-0.24462 -0.48203
-0.21738 -0.52785
-0.18439 -0.57225
-0.14564 -0.61436
-0.10129 -0.65328
-0.051618 -0.68814
0.0029265 -0.71808
0.061774 -0.74235
0.12423 -0.7603
0.18952 -0.77138
0.25678 -0.77522
0.32513 -0.77155
0.39366 -0.7603
0.46148 -0.74148
0.52774 -0.71528
0.59165 -0.68197


==> circsurf/data_tr_4.txt <==
0.3 0.3
0.29355 0.34398
0.28242 0.38938
0.26622 0.43562
0.24462 0.48203
0.21738 0.52785
0.18439 0.57225
0.14564 0.61436
0.10129 0.65328
0.051618 0.68814
-0.0029265 0.71808
-0.061774 0.74235
-0.12423 0.7603
-0.18952 0.77138
-0.25678 0.77522
-0.32513 0.77155
-0.39366 0.7603
-0.46148 0.74148
-0.52774 0.71528
-0.59165 0.68197


==> circsurf/truth-circsurf_gi0_traj.txt <==
-1.000000e-01 1.000000e-01
-1.208401e-01 9.870104e-02
-1.435036e-01 9.492257e-02
-1.678537e-01 8.821803e-02
-1.936772e-01 7.811877e-02
-2.206713e-01 6.414460e-02
-2.484310e-01 4.581830e-02
-2.764369e-01 2.268493e-02
-3.040452e-01 -5.663313e-03
-3.304815e-01 -3.955662e-02
-3.548405e-01 -7.921140e-02
-3.760950e-01 -1.246893e-01
-3.931154e-01 -1.758543e-01
-4.047044e-01 -2.323305e-01
-4.096467e-01 -2.934667e-01
-4.067737e-01 -3.583142e-01
-3.950415e-01 -4.256244e-01
-3.736136e-01 -4.938727e-01
-3.419406e-01 -5.613105e-01
-2.998252e-01 -6.260453e-01
-2.474627e-01 -6.861410e-01
-1.854482e-01 -7.397265e-01
-1.147511e-01 -7.851011e-01
-3.665805e-02 -8.208205e-01
4.730334e-02 -8.457567e-01
1.354516e-01 -8.591282e-01
2.260364e-01 -8.604998e-01
3.173130e-01 -8.497614e-01
4.076019e-01 -8.270906e-01
4.953313e-01 -7.929083e-01
5.790652e-01 -7.478335e-01
6.575176e-01 -6.926408e-01
7.295579e-01 -6.282235e-01
7.942101e-01 -5.555632e-01
8.506484e-01 -4.757049e-01
8.981912e-01 -3.897378e-01
9.362943e-01 -2.987796e-01
9.645447e-01 -2.039643e-01
9.826545e-01 -1.064312e-01
9.904560e-01 -7.316276e-03
9.878970e-01 9.225561e-02
9.750366e-01 1.911798e-01
9.520405e-01 2.883787e-01
9.191775e-01 3.828094e-01
8.768147e-01 4.734712e-01
8.254128e-01 5.594133e-01
7.655205e-01 6.397416e-01
6.977691e-01 7.136264e-01
6.228660e-01 7.803085e-01
5.415875e-01 8.391060e-01
4.547711e-01 8.894200e-01
3.633077e-01 9.307395e-01
2.681324e-01 9.626461e-01
1.702158e-01 9.848178e-01
7.055421e-02 9.970316e-01
-2.983987e-02 9.991654e-01
-1.299485e-01 9.911993e-01
-2.287563e-01 9.732155e-01
-3.252633e-01 9.453973e-01
-4.184929e-01 9.080269e-01
-5.075025e-01 8.614833e-01
-5.913923e-01 8.062376e-01
-6.693147e-01 7.428485e-01
-7.404826e-01 6.719570e-01
-8.041770e-01 5.942795e-01
-8.597550e-01 5.106009e-01
-9.066554e-01 4.217662e-01
-9.444048e-01 3.286727e-01
-9.726222e-01 2.322604e-01
-9.910228e-01 1.335027e-01
-9.994210e-01 3.339651e-02
-9.977320e-01 -6.704748e-02
-9.859731e-01 -1.668154e-01
-9.642628e-01 -2.649002e-01
-9.328204e-01 -3.603119e-01
-8.919634e-01 -4.520874e-01
-8.421041e-01 -5.393004e-01
-7.837457e-01 -6.210708e-01
-7.174770e-01 -6.965736e-01
-6.439674e-01 -7.650459e-01
-5.639586e-01 -8.257973e-01
-4.782585e-01 -8.782142e-01
-3.877307e-01 -9.217685e-01
-2.932906e-01 -9.560196e-01
-1.958896e-01 -9.806225e-01
-9.651248e-02 -9.953286e-01
3.839642e-03 -9.999896e-01
1.041521e-01 -9.945585e-01
2.034144e-01 -9.790900e-01
3.006238e-01 -9.537401e-01
3.947983e-01 -9.187651e-01
4.849893e-01 -8.745173e-01
5.702848e-01 -8.214440e-01
6.498258e-01 -7.600801e-01
7.228077e-01 -6.910458e-01
7.884955e-01 -6.150367e-01
8.462251e-01 -5.328212e-01
8.954149e-01 -4.452275e-01
9.355676e-01 -3.531413e-01
9.662786e-01 -2.574902e-01
9.872374e-01 -1.592415e-01
9.982330e-01 -5.938463e-02
9.991540e-01 4.107059e-02
9.899914e-01 1.411123e-01
9.708376e-01 2.397288e-01
9.418857e-01 3.359269e-01
9.034284e-01 4.287339e-01
8.558530e-01 5.172148e-01
7.996407e-01 6.004751e-01
7.353576e-01 6.776760e-01
6.636538e-01 7.480370e-01
5.852515e-01 8.108491e-01
5.009426e-01 8.654780e-01
4.115790e-01 9.113717e-01
3.180607e-01 9.480681e-01
2.213334e-01 9.751960e-01
1.223714e-01 9.924822e-01
2.217530e-02 9.997519e-01
-7.824551e-02 9.969320e-01
-1.778757e-01 9.840508e-01
-2.757117e-01 9.612381e-01
-3.707642e-01 9.287247e-01
-4.620757e-01 8.868380e-01
-5.487230e-01 8.360016e-01
-6.298333e-01 7.767275e-01
-7.045864e-01 7.096151e-01
-7.722294e-01 6.353405e-01
-8.320782e-01 5.546545e-01
-8.835300e-01 4.683700e-01
-9.260645e-01 3.773595e-01
-9.592533e-01 2.825397e-01
-9.827608e-01 1.848694e-01
-9.963503e-01 8.533239e-02
-9.998843e-01 -1.506584e-02
-9.933272e-01 -1.153111e-01
-9.767451e-01 -2.143935e-01
-9.503057e-01 -3.113112e-01
-9.142753e-01 -4.050881e-01
-8.690181e-01 -4.947758e-01
-8.149902e-01 -5.794710e-01
-7.527377e-01 -6.583172e-01
-6.828878e-01 -7.305202e-01
-6.061467e-01 -7.953501e-01
-5.232875e-01 -8.521536e-01
-4.351479e-01 -9.003565e-01
-3.426159e-01 -9.394732e-01
-2.466270e-01 -9.691082e-01
-1.481482e-01 -9.889630e-01
-4.817516e-02 -9.988368e-01
5.228502e-02 -9.986300e-01
1.522166e-01 -9.883450e-01
2.506129e-01 -9.680852e-01
3.464790e-01 -9.380555e-01
4.388493e-01 -8.985583e-01
5.267897e-01 -8.499931e-01
6.094145e-01 -7.928491e-01
6.858888e-01 -7.277033e-01
7.554404e-01 -6.552141e-01
8.173684e-01 -5.761116e-01
8.710468e-01 -4.911956e-01
9.159349e-01 -4.013215e-01
9.515787e-01 -3.073981e-01
9.776191e-01 -2.103723e-01
9.937934e-01 -1.112216e-01
9.999378e-01 -1.095021e-02
9.959908e-01 8.943167e-02
9.819920e-01 1.889110e-01
9.580823e-01 2.864856e-01
9.245038e-01 3.811671e-01
8.815951e-01 4.720018e-01
8.297893e-01 5.580730e-01
7.696078e-01 6.385136e-01
7.016604e-01 7.125085e-01
6.266317e-01 7.793127e-01
5.452790e-01 8.382520e-01
4.584216e-01 8.887324e-01
3.669393e-01 9.302425e-01
2.717538e-01 9.623646e-01
1.738239e-01 9.847745e-01
7.414150e-02 9.972456e-01
-2.628911e-02 9.996522e-01
-1.264544e-01 9.919702e-01
-2.253454e-01 9.742767e-01
-3.219602e-01 9.467509e-01
-4.153258e-01 9.096704e-01
-5.044999e-01 8.634093e-01
-5.885839e-01 8.084334e-01
-6.667264e-01 7.452997e-01
-7.381400e-01 6.746443e-01
-8.021044e-01 5.971803e-01
-8.579746e-01 5.136878e-01
-9.051850e-01 4.250127e-01
-9.432601e-01 3.320483e-01
-9.718156e-01 2.357328e-01
-9.905638e-01 1.370363e-01
-9.993146e-01 3.695874e-02
-9.979802e-01 -6.349184e-02
-9.865740e-01 -1.633016e-01
-9.652107e-01 -2.614653e-01
-9.341066e-01 -3.569882e-01


==> circsurf/truth-circsurf_gi1_traj.txt <==
1.200000e+00 1.000000e-01
1.138196e+00 2.114047e-01
1.078344e+00 3.149294e-01
1.017319e+00 4.118244e-01
9.532757e-01 5.025442e-01
8.851393e-01 5.870946e-01
8.123438e-01 6.652238e-01
7.346807e-01 7.365351e-01
6.522087e-01 8.005591e-01
5.651947e-01 8.568031e-01
4.740705e-01 9.047859e-01
3.794024e-01 9.440636e-01
2.818648e-01 9.742485e-01
1.822188e-01 9.950241e-01
8.129303e-02 1.006155e+00
-2.003352e-02 1.007497e+00
-1.208480e-01 9.989980e-01
-2.202184e-01 9.807069e-01
-3.172078e-01 9.527710e-01
-4.108877e-01 9.154370e-01
-5.003510e-01 8.690494e-01
-5.847226e-01 8.140470e-01
-6.631717e-01 7.509592e-01
-7.349212e-01 6.803999e-01
-7.992570e-01 6.030616e-01
-8.555364e-01 5.197081e-01
-9.031953e-01 4.311666e-01
-9.417548e-01 3.383188e-01
-9.708265e-01 2.420919e-01
-9.901168e-01 1.434495e-01
-9.994302e-01 4.338028e-02
-9.986715e-01 -5.711091e-02
-9.878470e-01 -1.570140e-01
-9.670645e-01 -2.553241e-01
-9.365323e-01 -3.510514e-01
-8.965570e-01 -4.432319e-01
-8.475409e-01 -5.309366e-01
-7.899774e-01 -6.132815e-01
-7.244464e-01 -6.894364e-01
-6.516083e-01 -7.586334e-01
-5.721976e-01 -8.201741e-01
-4.870150e-01 -8.734379e-01
-3.969196e-01 -9.178874e-01
-3.028201e-01 -9.530742e-01
-2.056659e-01 -9.786429e-01
-1.064372e-01 -9.943357e-01
-6.135091e-03 -9.999940e-01
9.422833e-02 -9.955607e-01
1.936403e-01 -9.810805e-01
2.910978e-01 -9.566996e-01
3.856171e-01 -9.226637e-01
4.762446e-01 -8.793166e-01
5.620656e-01 -8.270954e-01
6.422141e-01 -7.665272e-01
7.158811e-01 -6.982233e-01
7.823234e-01 -6.228729e-01
8.408704e-01 -5.412360e-01
8.909310e-01 -4.541374e-01
9.320001e-01 -3.624556e-01
9.636633e-01 -2.671159e-01
9.856009e-01 -1.690804e-01
9.975917e-01 -6.933858e-02
9.995146e-01 3.110301e-02
9.913501e-01 1.312307e-01
9.731808e-01 2.300339e-01
9.451898e-01 3.265155e-01
9.076599e-01 4.197019e-01
8.609696e-01 5.086526e-01
8.055902e-01 5.924698e-01
7.420806e-01 6.703076e-01
6.710818e-01 7.413805e-01
5.933102e-01 8.049713e-01
5.095509e-01 8.604381e-01
4.206490e-01 9.072211e-01
3.275018e-01 9.448483e-01
2.310494e-01 9.729398e-01
1.322653e-01 9.912122e-01
3.214621e-02 9.994811e-01
-6.829774e-02 9.976628e-01
-1.680519e-01 9.857759e-01
-2.661101e-01 9.639404e-01
-3.614822e-01 9.323767e-01
-4.532070e-01 8.914029e-01
-5.403571e-01 8.414333e-01
-6.220545e-01 7.829712e-01
-6.974733e-01 7.166077e-01
-7.658537e-01 6.430115e-01
-8.265043e-01 5.629265e-01
-8.788142e-01 4.771595e-01
-9.222548e-01 3.865770e-01
-9.563874e-01 2.920938e-01
-9.808682e-01 1.946619e-01
-9.954497e-01 9.526630e-02
-9.999849e-01 -5.091667e-03
-9.944280e-01 -1.053973e-01
-9.788350e-01 -2.046402e-01
-9.533637e-01 -3.018169e-01
-9.182704e-01 -3.959485e-01
-8.739101e-01 -4.860831e-01
-8.207297e-01 -5.713130e-01
-7.592667e-01 -6.507763e-01
-6.901405e-01 -7.236724e-01
-6.140499e-01 -7.892645e-01
-5.317613e-01 -8.468917e-01
-4.441070e-01 -8.959714e-01
-3.519697e-01 -9.360090e-01
-2.562812e-01 -9.666000e-01
-1.580053e-01 -9.874361e-01
-5.813577e-02 -9.983065e-01
4.232148e-02 -9.991019e-01
1.423507e-01 -9.898141e-01
2.409441e-01 -9.705368e-01
3.371059e-01 -9.414644e-01
4.298647e-01 -9.028909e-01
5.182860e-01 -8.552048e-01
6.014758e-01 -7.988883e-01
6.785962e-01 -7.345086e-01
7.488673e-01 -6.627167e-01
8.115813e-01 -5.842358e-01
8.661040e-01 -4.998595e-01
9.118863e-01 -4.104376e-01
9.484652e-01 -3.168743e-01
9.754723e-01 -2.201122e-01
9.926345e-01 -1.211296e-01
9.997789e-01 -2.092355e-02
9.968333e-01 7.949270e-02
9.838273e-01 1.791076e-01
9.608924e-01 2.769141e-01
9.282598e-01 3.719267e-01
8.862593e-01 4.631849e-01
8.353139e-01 5.497693e-01
7.759389e-01 6.308046e-01
7.087324e-01 7.054743e-01
6.343731e-01 7.730242e-01
5.536122e-01 8.327720e-01
4.672634e-01 8.841157e-01
3.761997e-01 9.265363e-01
2.813385e-01 9.596063e-01
1.836388e-01 9.829916e-01
8.408480e-02 9.964564e-01
-1.631680e-02 9.998646e-01
-1.165547e-01 9.931821e-01
-2.156153e-01 9.764761e-01
-3.125009e-01 9.499152e-01
-4.062317e-01 9.137678e-01
-4.958636e-01 8.683980e-01
-5.804902e-01 8.142645e-01
-6.592593e-01 7.519128e-01
-7.313741e-01 6.819733e-01
-7.961085e-01 6.051504e-01
-8.528077e-01 5.222209e-01
-9.009007e-01 4.340203e-01
-9.399012e-01 3.414403e-01
-9.694163e-01 2.454134e-01
-9.891476e-01 1.469108e-01
-9.988963e-01 4.692448e-02
-9.985638e-01 -5.353537e-02
-9.881536e-01 -1.534540e-01
-9.677706e-01 -2.518248e-01
-9.376209e-01 -3.476533e-01
-8.980081e-01 -4.399740e-01
-8.493329e-01 -5.278536e-01
-7.920860e-01 -6.104060e-01
-7.268440e-01 -6.867995e-01
-6.542677e-01 -7.562602e-01
-5.750885e-01 -8.180885e-01
-4.901054e-01 -8.716606e-01
-4.001744e-01 -9.164366e-01
-3.062064e-01 -9.519628e-01
-2.091481e-01 -9.778817e-01
-1.099791e-01 -9.939317e-01
-9.698190e-03 -9.999508e-01
9.067866e-02 -9.958780e-01
1.901404e-01 -9.817547e-01
2.876831e-01 -9.577233e-01
3.823243e-01 -9.240258e-01
4.731053e-01 -8.810034e-01
5.591115e-01 -8.290898e-01
6.394766e-01 -7.688076e-01
7.133864e-01 -7.007677e-01
7.800967e-01 -6.256555e-01
8.389341e-01 -5.442290e-01
8.893057e-01 -4.573085e-01
9.307012e-01 -3.657743e-01
9.627040e-01 -2.705486e-01
9.849911e-01 -1.725926e-01
9.973376e-01 -7.289281e-02
9.996185e-01 2.754073e-02
9.918111e-01 1.276963e-01
9.739942e-01 2.265632e-01
9.463470e-01 3.231454e-01
9.091496e-01 4.164644e-01
8.627769e-01 5.055805e-01
8.076969e-01 5.895941e-01
7.444643e-01 6.676589e-01
6.737196e-01 7.389841e-01
5.961756e-01 8.028513e-01
5.126148e-01 8.586161e-01
4.238790e-01 9.057164e-01
3.308670e-01 9.436750e-01


==> linear/d1=64-64_d3=16_d4=0_lyap_Vparam.txt <==
u = Parameter containing:
tensor([ 0.0012, -0.4313], requires_grad=True)


==> linear/d1=64-64_d3=16_d4=0_lyap_Vvalue.txt <==
-2.000 -2.000 2.095
-2.000 -1.918 2.016
-2.000 -1.837 1.934
-2.000 -1.755 1.847
-2.000 -1.673 1.756
-2.000 -1.592 1.660
-2.000 -1.510 1.558
-2.000 -1.429 1.451
-2.000 -1.347 1.339
-2.000 -1.265 1.229
-2.000 -1.184 1.132
-2.000 -1.102 1.082
-2.000 -1.020 1.086
-2.000 -0.939 1.087
-2.000 -0.857 1.078
-2.000 -0.776 1.059
-2.000 -0.694 1.032
-2.000 -0.612 1.000
-2.000 -0.531 0.974
-2.000 -0.449 0.946
-2.000 -0.367 0.916
-2.000 -0.286 0.886
-2.000 -0.204 0.856
-2.000 -0.122 0.827
-2.000 -0.041 0.799
-2.000 0.041 0.772
-2.000 0.122 0.746
-2.000 0.204 0.723
-2.000 0.286 0.701
-2.000 0.367 0.682
-2.000 0.449 0.666
-2.000 0.531 0.653
-2.000 0.612 0.645
-2.000 0.694 0.640
-2.000 0.776 0.637
-2.000 0.857 0.635
-2.000 0.939 0.634
-2.000 1.020 0.633
-2.000 1.102 0.633
-2.000 1.184 0.632
-2.000 1.265 0.632
-2.000 1.347 0.632
-2.000 1.429 0.632
-2.000 1.510 0.631
-2.000 1.592 0.631
-2.000 1.673 0.631
-2.000 1.755 0.631
-2.000 1.837 0.631
-2.000 1.918 0.631
-2.000 2.000 0.631
-1.918 -2.000 2.028
-1.918 -1.918 1.947
-1.918 -1.837 1.861
-1.918 -1.755 1.771
-1.918 -1.673 1.677
-1.918 -1.592 1.576
-1.918 -1.510 1.469
-1.918 -1.429 1.357
-1.918 -1.347 1.242
-1.918 -1.265 1.130
-1.918 -1.184 1.045
-1.918 -1.102 1.026
-1.918 -1.020 1.032
-1.918 -0.939 1.035
-1.918 -0.857 1.027
-1.918 -0.776 1.010
-1.918 -0.694 0.985
-1.918 -0.612 0.957
-1.918 -0.531 0.931
-1.918 -0.449 0.902
-1.918 -0.367 0.873
-1.918 -0.286 0.843
-1.918 -0.204 0.814
-1.918 -0.122 0.785
-1.918 -0.041 0.757
-1.918 0.041 0.731
-1.918 0.122 0.706
-1.918 0.204 0.683
-1.918 0.286 0.663
-1.918 0.367 0.646
-1.918 0.449 0.631
-1.918 0.531 0.622
-1.918 0.612 0.616
-1.918 0.694 0.612
-1.918 0.776 0.610
-1.918 0.857 0.609
-1.918 0.939 0.608
-1.918 1.020 0.607
-1.918 1.102 0.607
-1.918 1.184 0.606
-1.918 1.265 0.606
-1.918 1.347 0.606
-1.918 1.429 0.606
-1.918 1.510 0.606
-1.918 1.592 0.605
-1.918 1.673 0.605
-1.918 1.755 0.605
-1.918 1.837 0.605
-1.918 1.918 0.605
-1.918 2.000 0.605
-1.837 -2.000 1.960
-1.837 -1.918 1.876
-1.837 -1.837 1.787
-1.837 -1.755 1.693
-1.837 -1.673 1.594
-1.837 -1.592 1.488
-1.837 -1.510 1.376
-1.837 -1.429 1.259
-1.837 -1.347 1.139
-1.837 -1.265 1.031
-1.837 -1.184 0.965
-1.837 -1.102 0.969
-1.837 -1.020 0.977
-1.837 -0.939 0.982
-1.837 -0.857 0.976
-1.837 -0.776 0.961
-1.837 -0.694 0.939
-1.837 -0.612 0.914
-1.837 -0.531 0.887
-1.837 -0.449 0.858
-1.837 -0.367 0.829
-1.837 -0.286 0.800
-1.837 -0.204 0.771
-1.837 -0.122 0.742
-1.837 -0.041 0.715
-1.837 0.041 0.690
-1.837 0.122 0.666
-1.837 0.204 0.645
-1.837 0.286 0.626
-1.837 0.367 0.610
-1.837 0.449 0.599
-1.837 0.531 0.592
-1.837 0.612 0.588
-1.837 0.694 0.585
-1.837 0.776 0.583
-1.837 0.857 0.582
-1.837 0.939 0.581
-1.837 1.020 0.581
-1.837 1.102 0.581
-1.837 1.184 0.580
-1.837 1.265 0.580
-1.837 1.347 0.580
-1.837 1.429 0.580
-1.837 1.510 0.580
-1.837 1.592 0.580
-1.837 1.673 0.580
-1.837 1.755 0.579
-1.837 1.837 0.579
-1.837 1.918 0.579
-1.837 2.000 0.579
-1.755 -2.000 1.890
-1.755 -1.918 1.802
-1.755 -1.837 1.709
-1.755 -1.755 1.611
-1.755 -1.673 1.507
-1.755 -1.592 1.396
-1.755 -1.510 1.278
-1.755 -1.429 1.154
-1.755 -1.347 1.032
-1.755 -1.265 0.930
-1.755 -1.184 0.898
-1.755 -1.102 0.911
-1.755 -1.020 0.921
-1.755 -0.939 0.927
-1.755 -0.857 0.924
-1.755 -0.776 0.912
-1.755 -0.694 0.895
-1.755 -0.612 0.870
-1.755 -0.531 0.843
-1.755 -0.449 0.815
-1.755 -0.367 0.786
-1.755 -0.286 0.757
-1.755 -0.204 0.728
-1.755 -0.122 0.700
-1.755 -0.041 0.674
-1.755 0.041 0.649
-1.755 0.122 0.626
-1.755 0.204 0.606
-1.755 0.286 0.589
-1.755 0.367 0.576
-1.755 0.449 0.568
-1.755 0.531 0.563
-1.755 0.612 0.560
-1.755 0.694 0.558
-1.755 0.776 0.557
-1.755 0.857 0.556
-1.755 0.939 0.555
-1.755 1.020 0.555
-1.755 1.102 0.555
-1.755 1.184 0.554
-1.755 1.265 0.554
-1.755 1.347 0.554
-1.755 1.429 0.554
-1.755 1.510 0.554
-1.755 1.592 0.554
-1.755 1.673 0.554
-1.755 1.755 0.554
-1.755 1.837 0.554
-1.755 1.918 0.553
-1.755 2.000 0.553
-1.673 -2.000 1.817
-1.673 -1.918 1.726
-1.673 -1.837 1.629
-1.673 -1.755 1.526
-1.673 -1.673 1.416
-1.673 -1.592 1.298
-1.673 -1.510 1.173
-1.673 -1.429 1.043
-1.673 -1.347 0.919
-1.673 -1.265 0.836
-1.673 -1.184 0.837
-1.673 -1.102 0.850
-1.673 -1.020 0.862
-1.673 -0.939 0.872
-1.673 -0.857 0.872
-1.673 -0.776 0.864
-1.673 -0.694 0.851
-1.673 -0.612 0.827
-1.673 -0.531 0.800
-1.673 -0.449 0.772
-1.673 -0.367 0.743
-1.673 -0.286 0.714
-1.673 -0.204 0.686
-1.673 -0.122 0.658
-1.673 -0.041 0.633
-1.673 0.041 0.609
-1.673 0.122 0.587
-1.673 0.204 0.569
-1.673 0.286 0.554
-1.673 0.367 0.544
-1.673 0.449 0.539
-1.673 0.531 0.535
-1.673 0.612 0.533
-1.673 0.694 0.531
-1.673 0.776 0.530
-1.673 0.857 0.530
-1.673 0.939 0.529
-1.673 1.020 0.529
-1.673 1.102 0.529
-1.673 1.184 0.529
-1.673 1.265 0.528
-1.673 1.347 0.528
-1.673 1.429 0.528
-1.673 1.510 0.528
-1.673 1.592 0.528
-1.673 1.673 0.528
-1.673 1.755 0.528
-1.673 1.837 0.528
-1.673 1.918 0.528
-1.673 2.000 0.528
-1.592 -2.000 1.741
-1.592 -1.918 1.646
-1.592 -1.837 1.545
-1.592 -1.755 1.436
-1.592 -1.673 1.320
-1.592 -1.592 1.194
-1.592 -1.510 1.061
-1.592 -1.429 0.924
-1.592 -1.347 0.806
-1.592 -1.265 0.761
-1.592 -1.184 0.776
-1.592 -1.102 0.791
-1.592 -1.020 0.805
-1.592 -0.939 0.817
-1.592 -0.857 0.821
-1.592 -0.776 0.819
-1.592 -0.694 0.807
-1.592 -0.612 0.783
-1.592 -0.531 0.756
-1.592 -0.449 0.728
-1.592 -0.367 0.700
-1.592 -0.286 0.671
-1.592 -0.204 0.643
-1.592 -0.122 0.617
-1.592 -0.041 0.592
-1.592 0.041 0.569
-1.592 0.122 0.549
-1.592 0.204 0.532
-1.592 0.286 0.521
-1.592 0.367 0.514
-1.592 0.449 0.510
-1.592 0.531 0.508
-1.592 0.612 0.506
-1.592 0.694 0.505
-1.592 0.776 0.504
-1.592 0.857 0.504
-1.592 0.939 0.503
-1.592 1.020 0.503
-1.592 1.102 0.503
-1.592 1.184 0.503
-1.592 1.265 0.503
-1.592 1.347 0.502
-1.592 1.429 0.502
-1.592 1.510 0.502
-1.592 1.592 0.502
-1.592 1.673 0.502
-1.592 1.755 0.502
-1.592 1.837 0.502
-1.592 1.918 0.502
-1.592 2.000 0.502
-1.510 -2.000 1.664
-1.510 -1.918 1.563
-1.510 -1.837 1.456
-1.510 -1.755 1.341
-1.510 -1.673 1.217
-1.510 -1.592 1.082
-1.510 -1.510 0.939
-1.510 -1.429 0.798
-1.510 -1.347 0.707
-1.510 -1.265 0.700
-1.510 -1.184 0.717
-1.510 -1.102 0.733
-1.510 -1.020 0.750
-1.510 -0.939 0.765
-1.510 -0.857 0.774
-1.510 -0.776 0.776
-1.510 -0.694 0.763
-1.510 -0.612 0.739
-1.510 -0.531 0.713
-1.510 -0.449 0.685
-1.510 -0.367 0.656
-1.510 -0.286 0.628
-1.510 -0.204 0.601
-1.510 -0.122 0.575
-1.510 -0.041 0.552
-1.510 0.041 0.530
-1.510 0.122 0.512
-1.510 0.204 0.499
-1.510 0.286 0.491
-1.510 0.367 0.486
-1.510 0.449 0.483
-1.510 0.531 0.481
-1.510 0.612 0.479
-1.510 0.694 0.479
-1.510 0.776 0.478
-1.510 0.857 0.478
-1.510 0.939 0.477
-1.510 1.020 0.477
-1.510 1.102 0.477
-1.510 1.184 0.477
-1.510 1.265 0.477
-1.510 1.347 0.477
-1.510 1.429 0.476
-1.510 1.510 0.476
-1.510 1.592 0.476
-1.510 1.673 0.476
-1.510 1.755 0.476
-1.510 1.837 0.476
-1.510 1.918 0.476
-1.510 2.000 0.476
-1.429 -2.000 1.585
-1.429 -1.918 1.477
-1.429 -1.837 1.363
-1.429 -1.755 1.240
-1.429 -1.673 1.106
-1.429 -1.592 0.960
-1.429 -1.510 0.805
-1.429 -1.429 0.681
-1.429 -1.347 0.626
-1.429 -1.265 0.641
-1.429 -1.184 0.659
-1.429 -1.102 0.677
-1.429 -1.020 0.696
-1.429 -0.939 0.715
-1.429 -0.857 0.729
-1.429 -0.776 0.732
-1.429 -0.694 0.719
-1.429 -0.612 0.695
-1.429 -0.531 0.669
-1.429 -0.449 0.641
-1.429 -0.367 0.613
-1.429 -0.286 0.586
-1.429 -0.204 0.559
-1.429 -0.122 0.534
-1.429 -0.041 0.512
-1.429 0.041 0.492
-1.429 0.122 0.477
-1.429 0.204 0.467
-1.429 0.286 0.461
-1.429 0.367 0.458
-1.429 0.449 0.455
-1.429 0.531 0.454
-1.429 0.612 0.453
-1.429 0.694 0.452
-1.429 0.776 0.452
-1.429 0.857 0.452
-1.429 0.939 0.451
-1.429 1.020 0.451
-1.429 1.102 0.451
-1.429 1.184 0.451
-1.429 1.265 0.451
-1.429 1.347 0.451
-1.429 1.429 0.451
-1.429 1.510 0.451
-1.429 1.592 0.450
-1.429 1.673 0.450
-1.429 1.755 0.450
-1.429 1.837 0.450
-1.429 1.918 0.450
-1.429 2.000 0.450
-1.347 -2.000 1.505
-1.347 -1.918 1.388
-1.347 -1.837 1.263
-1.347 -1.755 1.130
-1.347 -1.673 0.984
-1.347 -1.592 0.823
-1.347 -1.510 0.675
-1.347 -1.429 0.581
-1.347 -1.347 0.565
-1.347 -1.265 0.583
-1.347 -1.184 0.602
-1.347 -1.102 0.622
-1.347 -1.020 0.644
-1.347 -0.939 0.668
-1.347 -0.857 0.685
-1.347 -0.776 0.688
-1.347 -0.694 0.676
-1.347 -0.612 0.652
-1.347 -0.531 0.625
-1.347 -0.449 0.598
-1.347 -0.367 0.571
-1.347 -0.286 0.544
-1.347 -0.204 0.518
-1.347 -0.122 0.494
-1.347 -0.041 0.473
-1.347 0.041 0.455
-1.347 0.122 0.444
-1.347 0.204 0.437
-1.347 0.286 0.433
-1.347 0.367 0.430
-1.347 0.449 0.429
-1.347 0.531 0.427
-1.347 0.612 0.427
-1.347 0.694 0.426
-1.347 0.776 0.426
-1.347 0.857 0.426
-1.347 0.939 0.426
-1.347 1.020 0.425
-1.347 1.102 0.425
-1.347 1.184 0.425
-1.347 1.265 0.425
-1.347 1.347 0.425
-1.347 1.429 0.425
-1.347 1.510 0.425
-1.347 1.592 0.425
-1.347 1.673 0.425
-1.347 1.755 0.424
-1.347 1.837 0.424
-1.347 1.918 0.424
-1.347 2.000 0.424
-1.265 -2.000 1.424
-1.265 -1.918 1.297
-1.265 -1.837 1.159
-1.265 -1.755 1.011
-1.265 -1.673 0.848
-1.265 -1.592 0.682
-1.265 -1.510 0.559
-1.265 -1.429 0.500
-1.265 -1.347 0.509
-1.265 -1.265 0.527
-1.265 -1.184 0.547
-1.265 -1.102 0.569
-1.265 -1.020 0.594
-1.265 -0.939 0.623
-1.265 -0.857 0.641
-1.265 -0.776 0.644
-1.265 -0.694 0.632
-1.265 -0.612 0.608
-1.265 -0.531 0.582
-1.265 -0.449 0.555
-1.265 -0.367 0.528
-1.265 -0.286 0.502
-1.265 -0.204 0.477
-1.265 -0.122 0.454
-1.265 -0.041 0.435
-1.265 0.041 0.422
-1.265 0.122 0.413
-1.265 0.204 0.408
-1.265 0.286 0.405
-1.265 0.367 0.403
-1.265 0.449 0.402
-1.265 0.531 0.401
-1.265 0.612 0.401
-1.265 0.694 0.400
-1.265 0.776 0.400
-1.265 0.857 0.400
-1.265 0.939 0.400
-1.265 1.020 0.399
-1.265 1.102 0.399
-1.265 1.184 0.399
-1.265 1.265 0.399
-1.265 1.347 0.399
-1.265 1.429 0.399
-1.265 1.510 0.399
-1.265 1.592 0.399
-1.265 1.673 0.399
-1.265 1.755 0.399
-1.265 1.837 0.399
-1.265 1.918 0.399
-1.265 2.000 0.398
-1.184 -2.000 1.339
-1.184 -1.918 1.202
-1.184 -1.837 1.050
-1.184 -1.755 0.881
-1.184 -1.673 0.700
-1.184 -1.592 0.553
-1.184 -1.510 0.461
-1.184 -1.429 0.438
-1.184 -1.347 0.455
-1.184 -1.265 0.473
-1.184 -1.184 0.494
-1.184 -1.102 0.519
-1.184 -1.020 0.548
-1.184 -0.939 0.579
-1.184 -0.857 0.597
-1.184 -0.776 0.600
-1.184 -0.694 0.588
-1.184 -0.612 0.565
-1.184 -0.531 0.539
-1.184 -0.449 0.512
-1.184 -0.367 0.485
-1.184 -0.286 0.460
-1.184 -0.204 0.436
-1.184 -0.122 0.415
-1.184 -0.041 0.400
-1.184 0.041 0.390
-1.184 0.122 0.384
-1.184 0.204 0.380
-1.184 0.286 0.378
-1.184 0.367 0.377
-1.184 0.449 0.376
-1.184 0.531 0.375
-1.184 0.612 0.375
-1.184 0.694 0.374
-1.184 0.776 0.374
-1.184 0.857 0.374
-1.184 0.939 0.374
-1.184 1.020 0.374
-1.184 1.102 0.374
-1.184 1.184 0.373
-1.184 1.265 0.373
-1.184 1.347 0.373
-1.184 1.429 0.373
-1.184 1.510 0.373
-1.184 1.592 0.373
-1.184 1.673 0.373
-1.184 1.755 0.373
-1.184 1.837 0.373
-1.184 1.918 0.373
-1.184 2.000 0.373
-1.102 -2.000 1.252
-1.102 -1.918 1.102
-1.102 -1.837 0.933
-1.102 -1.755 0.739
-1.102 -1.673 0.563
-1.102 -1.592 0.441
-1.102 -1.510 0.386
-1.102 -1.429 0.388
-1.102 -1.347 0.403
-1.102 -1.265 0.422
-1.102 -1.184 0.444
-1.102 -1.102 0.470
-1.102 -1.020 0.503
-1.102 -0.939 0.535
-1.102 -0.857 0.553
-1.102 -0.776 0.556
-1.102 -0.694 0.544
-1.102 -0.612 0.521
-1.102 -0.531 0.495
-1.102 -0.449 0.469
-1.102 -0.367 0.443
-1.102 -0.286 0.418
-1.102 -0.204 0.396
-1.102 -0.122 0.378
-1.102 -0.041 0.367
-1.102 0.041 0.360
-1.102 0.122 0.356
-1.102 0.204 0.353
-1.102 0.286 0.351
-1.102 0.367 0.350
-1.102 0.449 0.349
-1.102 0.531 0.349
-1.102 0.612 0.349
-1.102 0.694 0.348
-1.102 0.776 0.348
-1.102 0.857 0.348
-1.102 0.939 0.348
-1.102 1.020 0.348
-1.102 1.102 0.348
-1.102 1.184 0.348
-1.102 1.265 0.347
-1.102 1.347 0.347
-1.102 1.429 0.347
-1.102 1.510 0.347
-1.102 1.592 0.347
-1.102 1.673 0.347
-1.102 1.755 0.347
-1.102 1.837 0.347
-1.102 1.918 0.347
-1.102 2.000 0.347
-1.020 -2.000 1.160
-1.020 -1.918 0.996
-1.020 -1.837 0.804
-1.020 -1.755 0.602
-1.020 -1.673 0.443
-1.020 -1.592 0.355
-1.020 -1.510 0.334
-1.020 -1.429 0.343
-1.020 -1.347 0.356
-1.020 -1.265 0.373
-1.020 -1.184 0.396
-1.020 -1.102 0.425
-1.020 -1.020 0.460
-1.020 -0.939 0.491
-1.020 -0.857 0.510
-1.020 -0.776 0.513
-1.020 -0.694 0.501
-1.020 -0.612 0.477
-1.020 -0.531 0.452
-1.020 -0.449 0.426
-1.020 -0.367 0.401
-1.020 -0.286 0.378
-1.020 -0.204 0.358
-1.020 -0.122 0.344
-1.020 -0.041 0.336
-1.020 0.041 0.331
-1.020 0.122 0.328
-1.020 0.204 0.326
-1.020 0.286 0.325
-1.020 0.367 0.324
-1.020 0.449 0.323
-1.020 0.531 0.323
-1.020 0.612 0.323
-1.020 0.694 0.322
-1.020 0.776 0.322
-1.020 0.857 0.322
-1.020 0.939 0.322
-1.020 1.020 0.322
-1.020 1.102 0.322
-1.020 1.184 0.322
-1.020 1.265 0.322
-1.020 1.347 0.322
-1.020 1.429 0.322
-1.020 1.510 0.321
-1.020 1.592 0.321
-1.020 1.673 0.321
-1.020 1.755 0.321
-1.020 1.837 0.321
-1.020 1.918 0.321
-1.020 2.000 0.321
-0.939 -2.000 1.063
-0.939 -1.918 0.881
-0.939 -1.837 0.668
-0.939 -1.755 0.477
-0.939 -1.673 0.347
-0.939 -1.592 0.302
-0.939 -1.510 0.299
-0.939 -1.429 0.304
-0.939 -1.347 0.313
-0.939 -1.265 0.328
-0.939 -1.184 0.350
-0.939 -1.102 0.382
-0.939 -1.020 0.416
-0.939 -0.939 0.448
-0.939 -0.857 0.466
-0.939 -0.776 0.469
-0.939 -0.694 0.457
-0.939 -0.612 0.434
-0.939 -0.531 0.409
-0.939 -0.449 0.384
-0.939 -0.367 0.360
-0.939 -0.286 0.338
-0.939 -0.204 0.322
-0.939 -0.122 0.313
-0.939 -0.041 0.307
-0.939 0.041 0.303
-0.939 0.122 0.301
-0.939 0.204 0.299
-0.939 0.286 0.298
-0.939 0.367 0.298
-0.939 0.449 0.297
-0.939 0.531 0.297
-0.939 0.612 0.297
-0.939 0.694 0.297
-0.939 0.776 0.296
-0.939 0.857 0.296
-0.939 0.939 0.296
-0.939 1.020 0.296
-0.939 1.102 0.296
-0.939 1.184 0.296
-0.939 1.265 0.296
-0.939 1.347 0.296
-0.939 1.429 0.296
-0.939 1.510 0.296
-0.939 1.592 0.296
-0.939 1.673 0.295
-0.939 1.755 0.295
-0.939 1.837 0.295
-0.939 1.918 0.295
-0.939 2.000 0.295
-0.857 -2.000 0.960
-0.857 -1.918 0.754
-0.857 -1.837 0.538
-0.857 -1.755 0.367
-0.857 -1.673 0.281
-0.857 -1.592 0.273
-0.857 -1.510 0.272
-0.857 -1.429 0.272
-0.857 -1.347 0.276
-0.857 -1.265 0.287
-0.857 -1.184 0.308
-0.857 -1.102 0.340
-0.857 -1.020 0.373
-0.857 -0.939 0.404
-0.857 -0.857 0.422
-0.857 -0.776 0.425
-0.857 -0.694 0.413
-0.857 -0.612 0.390
-0.857 -0.531 0.366
-0.857 -0.449 0.342
-0.857 -0.367 0.319
-0.857 -0.286 0.301
-0.857 -0.204 0.289
-0.857 -0.122 0.282
-0.857 -0.041 0.278
-0.857 0.041 0.275
-0.857 0.122 0.274
-0.857 0.204 0.273
-0.857 0.286 0.272
-0.857 0.367 0.272
-0.857 0.449 0.271
-0.857 0.531 0.271
-0.857 0.612 0.271
-0.857 0.694 0.271
-0.857 0.776 0.271
-0.857 0.857 0.270
-0.857 0.939 0.270
-0.857 1.020 0.270
-0.857 1.102 0.270
-0.857 1.184 0.270
-0.857 1.265 0.270
-0.857 1.347 0.270
-0.857 1.429 0.270
-0.857 1.510 0.270
-0.857 1.592 0.270
-0.857 1.673 0.270
-0.857 1.755 0.270
-0.857 1.837 0.269
-0.857 1.918 0.269
-0.857 2.000 0.269
-0.776 -2.000 0.847
-0.776 -1.918 0.623
-0.776 -1.837 0.419
-0.776 -1.755 0.280
-0.776 -1.673 0.247
-0.776 -1.592 0.247
-0.776 -1.510 0.247
-0.776 -1.429 0.247
-0.776 -1.347 0.246
-0.776 -1.265 0.251
-0.776 -1.184 0.269
-0.776 -1.102 0.298
-0.776 -1.020 0.330
-0.776 -0.939 0.360
-0.776 -0.857 0.378
-0.776 -0.776 0.381
-0.776 -0.694 0.370
-0.776 -0.612 0.347
-0.776 -0.531 0.323
-0.776 -0.449 0.300
-0.776 -0.367 0.280
-0.776 -0.286 0.267
-0.776 -0.204 0.259
-0.776 -0.122 0.254
-0.776 -0.041 0.250
-0.776 0.041 0.248
-0.776 0.122 0.247
-0.776 0.204 0.246
-0.776 0.286 0.246
-0.776 0.367 0.246
-0.776 0.449 0.245
-0.776 0.531 0.245
-0.776 0.612 0.245
-0.776 0.694 0.245
-0.776 0.776 0.245
-0.776 0.857 0.245
-0.776 0.939 0.245
-0.776 1.020 0.244
-0.776 1.102 0.244
-0.776 1.184 0.244
-0.776 1.265 0.244
-0.776 1.347 0.244
-0.776 1.429 0.244
-0.776 1.510 0.244
-0.776 1.592 0.244
-0.776 1.673 0.244
-0.776 1.755 0.244
-0.776 1.837 0.244
-0.776 1.918 0.244
-0.776 2.000 0.243
-0.694 -2.000 0.722
-0.694 -1.918 0.497
-0.694 -1.837 0.313
-0.694 -1.755 0.224
-0.694 -1.673 0.221
-0.694 -1.592 0.221
-0.694 -1.510 0.221
-0.694 -1.429 0.221
-0.694 -1.347 0.221
-0.694 -1.265 0.221
-0.694 -1.184 0.232
-0.694 -1.102 0.257
-0.694 -1.020 0.287
-0.694 -0.939 0.317
-0.694 -0.857 0.334
-0.694 -0.776 0.337
-0.694 -0.694 0.326
-0.694 -0.612 0.304
-0.694 -0.531 0.281
-0.694 -0.449 0.259
-0.694 -0.367 0.244
-0.694 -0.286 0.235
-0.694 -0.204 0.229
-0.694 -0.122 0.225
-0.694 -0.041 0.223
-0.694 0.041 0.222
-0.694 0.122 0.221
-0.694 0.204 0.220
-0.694 0.286 0.220
-0.694 0.367 0.220
-0.694 0.449 0.219
-0.694 0.531 0.219
-0.694 0.612 0.219
-0.694 0.694 0.219
-0.694 0.776 0.219
-0.694 0.857 0.219
-0.694 0.939 0.219
-0.694 1.020 0.219
-0.694 1.102 0.219
-0.694 1.184 0.218
-0.694 1.265 0.218
-0.694 1.347 0.218
-0.694 1.429 0.218
-0.694 1.510 0.218
-0.694 1.592 0.218
-0.694 1.673 0.218
-0.694 1.755 0.218
-0.694 1.837 0.218
-0.694 1.918 0.218
-0.694 2.000 0.218
-0.612 -2.000 0.595
-0.612 -1.918 0.381
-0.612 -1.837 0.228
-0.612 -1.755 0.195
-0.612 -1.673 0.195
-0.612 -1.592 0.195
-0.612 -1.510 0.195
-0.612 -1.429 0.195
-0.612 -1.347 0.195
-0.612 -1.265 0.195
-0.612 -1.184 0.198
-0.612 -1.102 0.217
-0.612 -1.020 0.245
-0.612 -0.939 0.273
-0.612 -0.857 0.291
-0.612 -0.776 0.294
-0.612 -0.694 0.283
-0.612 -0.612 0.261
-0.612 -0.531 0.239
-0.612 -0.449 0.222
-0.612 -0.367 0.211
-0.612 -0.286 0.205
-0.612 -0.204 0.200
-0.612 -0.122 0.198
-0.612 -0.041 0.196
-0.612 0.041 0.195
-0.612 0.122 0.195
-0.612 0.204 0.194
-0.612 0.286 0.194
-0.612 0.367 0.194
-0.612 0.449 0.193
-0.612 0.531 0.193
-0.612 0.612 0.193
-0.612 0.694 0.193
-0.612 0.776 0.193
-0.612 0.857 0.193
-0.612 0.939 0.193
-0.612 1.020 0.193
-0.612 1.102 0.193
-0.612 1.184 0.193
-0.612 1.265 0.193
-0.612 1.347 0.192
-0.612 1.429 0.192
-0.612 1.510 0.192
-0.612 1.592 0.192
-0.612 1.673 0.192
-0.612 1.755 0.192
-0.612 1.837 0.192
-0.612 1.918 0.192
-0.612 2.000 0.192
-0.531 -2.000 0.473
-0.531 -1.918 0.276
-0.531 -1.837 0.172
-0.531 -1.755 0.169
-0.531 -1.673 0.169
-0.531 -1.592 0.169
-0.531 -1.510 0.169
-0.531 -1.429 0.169
-0.531 -1.347 0.169
-0.531 -1.265 0.169
-0.531 -1.184 0.169
-0.531 -1.102 0.179
-0.531 -1.020 0.203
-0.531 -0.939 0.230
-0.531 -0.857 0.247
-0.531 -0.776 0.250
-0.531 -0.694 0.239
-0.531 -0.612 0.218
-0.531 -0.531 0.200
-0.531 -0.449 0.188
-0.531 -0.367 0.180
-0.531 -0.286 0.176
-0.531 -0.204 0.173
-0.531 -0.122 0.171
-0.531 -0.041 0.170
-0.531 0.041 0.169
-0.531 0.122 0.169
-0.531 0.204 0.168
-0.531 0.286 0.168
-0.531 0.367 0.168
-0.531 0.449 0.168
-0.531 0.531 0.167
-0.531 0.612 0.167
-0.531 0.694 0.167
-0.531 0.776 0.167
-0.531 0.857 0.167
-0.531 0.939 0.167
-0.531 1.020 0.167
-0.531 1.102 0.167
-0.531 1.184 0.167
-0.531 1.265 0.167
-0.531 1.347 0.167
-0.531 1.429 0.167
-0.531 1.510 0.166
-0.531 1.592 0.166
-0.531 1.673 0.166
-0.531 1.755 0.166
-0.531 1.837 0.166
-0.531 1.918 0.166
-0.531 2.000 0.166
-0.449 -2.000 0.359
-0.449 -1.918 0.187
-0.449 -1.837 0.144
-0.449 -1.755 0.144
-0.449 -1.673 0.144
-0.449 -1.592 0.143
-0.449 -1.510 0.143
-0.449 -1.429 0.143
-0.449 -1.347 0.143
-0.449 -1.265 0.143
-0.449 -1.184 0.143
-0.449 -1.102 0.146
-0.449 -1.020 0.162
-0.449 -0.939 0.187
-0.449 -0.857 0.203
-0.449 -0.776 0.207
-0.449 -0.694 0.196
-0.449 -0.612 0.177
-0.449 -0.531 0.164
-0.449 -0.449 0.156
-0.449 -0.367 0.151
-0.449 -0.286 0.147
-0.449 -0.204 0.145
-0.449 -0.122 0.144
-0.449 -0.041 0.143
-0.449 0.041 0.143
-0.449 0.122 0.142
-0.449 0.204 0.142
-0.449 0.286 0.142
-0.449 0.367 0.142
-0.449 0.449 0.142
-0.449 0.531 0.142
-0.449 0.612 0.142
-0.449 0.694 0.141
-0.449 0.776 0.141
-0.449 0.857 0.141
-0.449 0.939 0.141
-0.449 1.020 0.141
-0.449 1.102 0.141
-0.449 1.184 0.141
-0.449 1.265 0.141
-0.449 1.347 0.141
-0.449 1.429 0.141
-0.449 1.510 0.141
-0.449 1.592 0.141
-0.449 1.673 0.141
-0.449 1.755 0.140
-0.449 1.837 0.140
-0.449 1.918 0.140
-0.449 2.000 0.140
-0.367 -2.000 0.254
-0.367 -1.918 0.124
-0.367 -1.837 0.118
-0.367 -1.755 0.118
-0.367 -1.673 0.118
-0.367 -1.592 0.118
-0.367 -1.510 0.118
-0.367 -1.429 0.117
-0.367 -1.347 0.117
-0.367 -1.265 0.117
-0.367 -1.184 0.117
-0.367 -1.102 0.117
-0.367 -1.020 0.125
-0.367 -0.939 0.145
-0.367 -0.857 0.160
-0.367 -0.776 0.163
-0.367 -0.694 0.153
-0.367 -0.612 0.140
-0.367 -0.531 0.131
-0.367 -0.449 0.126
-0.367 -0.367 0.122
-0.367 -0.286 0.120
-0.367 -0.204 0.119
-0.367 -0.122 0.118
-0.367 -0.041 0.117
-0.367 0.041 0.117
-0.367 0.122 0.116
-0.367 0.204 0.116
-0.367 0.286 0.116
-0.367 0.367 0.116
-0.367 0.449 0.116
-0.367 0.531 0.116
-0.367 0.612 0.116
-0.367 0.694 0.116
-0.367 0.776 0.116
-0.367 0.857 0.115
-0.367 0.939 0.115
-0.367 1.020 0.115
-0.367 1.102 0.115
-0.367 1.184 0.115
-0.367 1.265 0.115
-0.367 1.347 0.115
-0.367 1.429 0.115
-0.367 1.510 0.115
-0.367 1.592 0.115
-0.367 1.673 0.115
-0.367 1.755 0.115
-0.367 1.837 0.115
-0.367 1.918 0.114
-0.367 2.000 0.114
-0.286 -2.000 0.163
-0.286 -1.918 0.092
-0.286 -1.837 0.092
-0.286 -1.755 0.092
-0.286 -1.673 0.092
-0.286 -1.592 0.092
-0.286 -1.510 0.092
-0.286 -1.429 0.092
-0.286 -1.347 0.092
-0.286 -1.265 0.092
-0.286 -1.184 0.091
-0.286 -1.102 0.091
-0.286 -1.020 0.093
-0.286 -0.939 0.104
-0.286 -0.857 0.117
-0.286 -0.776 0.120
-0.286 -0.694 0.114
-0.286 -0.612 0.106
-0.286 -0.531 0.100
-0.286 -0.449 0.097
-0.286 -0.367 0.094
-0.286 -0.286 0.093
-0.286 -0.204 0.092
-0.286 -0.122 0.091
-0.286 -0.041 0.091
-0.286 0.041 0.091
-0.286 0.122 0.091
-0.286 0.204 0.090
-0.286 0.286 0.090
-0.286 0.367 0.090
-0.286 0.449 0.090
-0.286 0.531 0.090
-0.286 0.612 0.090
-0.286 0.694 0.090
-0.286 0.776 0.090
-0.286 0.857 0.090
-0.286 0.939 0.090
-0.286 1.020 0.089
-0.286 1.102 0.089
-0.286 1.184 0.089
-0.286 1.265 0.089
-0.286 1.347 0.089
-0.286 1.429 0.089
-0.286 1.510 0.089
-0.286 1.592 0.089
-0.286 1.673 0.089
-0.286 1.755 0.089
-0.286 1.837 0.089
-0.286 1.918 0.089
-0.286 2.000 0.089
-0.204 -2.000 0.090
-0.204 -1.918 0.066
-0.204 -1.837 0.066
-0.204 -1.755 0.066
-0.204 -1.673 0.066
-0.204 -1.592 0.066
-0.204 -1.510 0.066
-0.204 -1.429 0.066
-0.204 -1.347 0.066
-0.204 -1.265 0.066
-0.204 -1.184 0.066
-0.204 -1.102 0.066
-0.204 -1.020 0.066
-0.204 -0.939 0.070
-0.204 -0.857 0.076
-0.204 -0.776 0.080
-0.204 -0.694 0.079
-0.204 -0.612 0.074
-0.204 -0.531 0.071
-0.204 -0.449 0.068
-0.204 -0.367 0.067
-0.204 -0.286 0.066
-0.204 -0.204 0.066
-0.204 -0.122 0.065
-0.204 -0.041 0.065
-0.204 0.041 0.065
-0.204 0.122 0.065
-0.204 0.204 0.064
-0.204 0.286 0.064
-0.204 0.367 0.064
-0.204 0.449 0.064
-0.204 0.531 0.064
-0.204 0.612 0.064
-0.204 0.694 0.064
-0.204 0.776 0.064
-0.204 0.857 0.064
-0.204 0.939 0.064
-0.204 1.020 0.064
-0.204 1.102 0.064
-0.204 1.184 0.063
-0.204 1.265 0.063
-0.204 1.347 0.063
-0.204 1.429 0.063
-0.204 1.510 0.063
-0.204 1.592 0.063
-0.204 1.673 0.063
-0.204 1.755 0.063
-0.204 1.837 0.063
-0.204 1.918 0.063
-0.204 2.000 0.063
-0.122 -2.000 0.042
-0.122 -1.918 0.040
-0.122 -1.837 0.040
-0.122 -1.755 0.040
-0.122 -1.673 0.040
-0.122 -1.592 0.040
-0.122 -1.510 0.040
-0.122 -1.429 0.040
-0.122 -1.347 0.040
-0.122 -1.265 0.040
-0.122 -1.184 0.040
-0.122 -1.102 0.040
-0.122 -1.020 0.040
-0.122 -0.939 0.040
-0.122 -0.857 0.041
-0.122 -0.776 0.044
-0.122 -0.694 0.046
-0.122 -0.612 0.044
-0.122 -0.531 0.042
-0.122 -0.449 0.041
-0.122 -0.367 0.040
-0.122 -0.286 0.040
-0.122 -0.204 0.039
-0.122 -0.122 0.039
-0.122 -0.041 0.039
-0.122 0.041 0.039
-0.122 0.122 0.039
-0.122 0.204 0.039
-0.122 0.286 0.039
-0.122 0.367 0.038
-0.122 0.449 0.038
-0.122 0.531 0.038
-0.122 0.612 0.038
-0.122 0.694 0.038
-0.122 0.776 0.038
-0.122 0.857 0.038
-0.122 0.939 0.038
-0.122 1.020 0.038
-0.122 1.102 0.038
-0.122 1.184 0.038
-0.122 1.265 0.038
-0.122 1.347 0.038
-0.122 1.429 0.037
-0.122 1.510 0.037
-0.122 1.592 0.037
-0.122 1.673 0.037
-0.122 1.755 0.037
-0.122 1.837 0.037
-0.122 1.918 0.037
-0.122 2.000 0.037
-0.041 -2.000 0.015
-0.041 -1.918 0.015
-0.041 -1.837 0.015
-0.041 -1.755 0.015
-0.041 -1.673 0.014
-0.041 -1.592 0.014
-0.041 -1.510 0.014
-0.041 -1.429 0.014
-0.041 -1.347 0.014
-0.041 -1.265 0.014
-0.041 -1.184 0.014
-0.041 -1.102 0.014
-0.041 -1.020 0.014
-0.041 -0.939 0.014
-0.041 -0.857 0.014
-0.041 -0.776 0.014
-0.041 -0.694 0.015
-0.041 -0.612 0.015
-0.041 -0.531 0.014
-0.041 -0.449 0.014
-0.041 -0.367 0.014
-0.041 -0.286 0.013
-0.041 -0.204 0.013
-0.041 -0.122 0.013
-0.041 -0.041 0.013
-0.041 0.041 0.013
-0.041 0.122 0.013
-0.041 0.204 0.013
-0.041 0.286 0.013
-0.041 0.367 0.013
-0.041 0.449 0.013
-0.041 0.531 0.012
-0.041 0.612 0.012
-0.041 0.694 0.012
-0.041 0.776 0.012
-0.041 0.857 0.012
-0.041 0.939 0.012
-0.041 1.020 0.012
-0.041 1.102 0.012
-0.041 1.184 0.012
-0.041 1.265 0.012
-0.041 1.347 0.012
-0.041 1.429 0.012
-0.041 1.510 0.012
-0.041 1.592 0.011
-0.041 1.673 0.011
-0.041 1.755 0.011
-0.041 1.837 0.011
-0.041 1.918 0.011
-0.041 2.000 0.011
0.041 -2.000 0.021
0.041 -1.918 0.019
0.041 -1.837 0.019
0.041 -1.755 0.018
0.041 -1.673 0.018
0.041 -1.592 0.018
0.041 -1.510 0.017
0.041 -1.429 0.017
0.041 -1.347 0.016
0.041 -1.265 0.015
0.041 -1.184 0.014
0.041 -1.102 0.013
0.041 -1.020 0.012
0.041 -0.939 0.012
0.041 -0.857 0.012
0.041 -0.776 0.012
0.041 -0.694 0.012
0.041 -0.612 0.012
0.041 -0.531 0.012
0.041 -0.449 0.012
0.041 -0.367 0.013
0.041 -0.286 0.013
0.041 -0.204 0.013
0.041 -0.122 0.013
0.041 -0.041 0.013
0.041 0.041 0.013
0.041 0.122 0.013
0.041 0.204 0.013
0.041 0.286 0.013
0.041 0.367 0.013
0.041 0.449 0.013
0.041 0.531 0.013
0.041 0.612 0.013
0.041 0.694 0.014
0.041 0.776 0.014
0.041 0.857 0.014
0.041 0.939 0.014
0.041 1.020 0.014
0.041 1.102 0.014
0.041 1.184 0.014
0.041 1.265 0.014
0.041 1.347 0.014
0.041 1.429 0.014
0.041 1.510 0.014
0.041 1.592 0.014
0.041 1.673 0.014
0.041 1.755 0.015
0.041 1.837 0.015
0.041 1.918 0.015
0.041 2.000 0.015
0.122 -2.000 0.089
0.122 -1.918 0.062
0.122 -1.837 0.062
0.122 -1.755 0.061
0.122 -1.673 0.060
0.122 -1.592 0.058
0.122 -1.510 0.056
0.122 -1.429 0.054
0.122 -1.347 0.052
0.122 -1.265 0.049
0.122 -1.184 0.046
0.122 -1.102 0.043
0.122 -1.020 0.040
0.122 -0.939 0.041
0.122 -0.857 0.040
0.122 -0.776 0.039
0.122 -0.694 0.038
0.122 -0.612 0.038
0.122 -0.531 0.038
0.122 -0.449 0.038
0.122 -0.367 0.038
0.122 -0.286 0.038
0.122 -0.204 0.039
0.122 -0.122 0.039
0.122 -0.041 0.039
0.122 0.041 0.039
0.122 0.122 0.039
0.122 0.204 0.039
0.122 0.286 0.039
0.122 0.367 0.039
0.122 0.449 0.039
0.122 0.531 0.039
0.122 0.612 0.039
0.122 0.694 0.039
0.122 0.776 0.039
0.122 0.857 0.040
0.122 0.939 0.040
0.122 1.020 0.040
0.122 1.102 0.040
0.122 1.184 0.040
0.122 1.265 0.040
0.122 1.347 0.040
0.122 1.429 0.040
0.122 1.510 0.040
0.122 1.592 0.040
0.122 1.673 0.040
0.122 1.755 0.040
0.122 1.837 0.040
0.122 1.918 0.040
0.122 2.000 0.041
0.204 -2.000 0.176
0.204 -1.918 0.110
0.204 -1.837 0.105
0.204 -1.755 0.104
0.204 -1.673 0.102
0.204 -1.592 0.100
0.204 -1.510 0.097
0.204 -1.429 0.094
0.204 -1.347 0.090
0.204 -1.265 0.085
0.204 -1.184 0.080
0.204 -1.102 0.075
0.204 -1.020 0.072
0.204 -0.939 0.073
0.204 -0.857 0.072
0.204 -0.776 0.069
0.204 -0.694 0.065
0.204 -0.612 0.064
0.204 -0.531 0.064
0.204 -0.449 0.064
0.204 -0.367 0.064
0.204 -0.286 0.064
0.204 -0.204 0.064
0.204 -0.122 0.064
0.204 -0.041 0.064
0.204 0.041 0.065
0.204 0.122 0.065
0.204 0.204 0.065
0.204 0.286 0.065
0.204 0.367 0.065
0.204 0.449 0.065
0.204 0.531 0.065
0.204 0.612 0.065
0.204 0.694 0.065
0.204 0.776 0.065
0.204 0.857 0.065
0.204 0.939 0.065
0.204 1.020 0.065
0.204 1.102 0.066
0.204 1.184 0.066
0.204 1.265 0.066
0.204 1.347 0.066
0.204 1.429 0.066
0.204 1.510 0.066
0.204 1.592 0.066
0.204 1.673 0.066
0.204 1.755 0.066
0.204 1.837 0.066
0.204 1.918 0.066
0.204 2.000 0.066
0.286 -2.000 0.281
0.286 -1.918 0.176
0.286 -1.837 0.150
0.286 -1.755 0.147
0.286 -1.673 0.145
0.286 -1.592 0.142
0.286 -1.510 0.138
0.286 -1.429 0.134
0.286 -1.347 0.129
0.286 -1.265 0.123
0.286 -1.184 0.116
0.286 -1.102 0.109
0.286 -1.020 0.108
0.286 -0.939 0.110
0.286 -0.857 0.109
0.286 -0.776 0.103
0.286 -0.694 0.095
0.286 -0.612 0.090
0.286 -0.531 0.090
0.286 -0.449 0.090
0.286 -0.367 0.090
0.286 -0.286 0.090
0.286 -0.204 0.090
0.286 -0.122 0.090
0.286 -0.041 0.090
0.286 0.041 0.090
0.286 0.122 0.090
0.286 0.204 0.091
0.286 0.286 0.091
0.286 0.367 0.091
0.286 0.449 0.091
0.286 0.531 0.091
0.286 0.612 0.091
0.286 0.694 0.091
0.286 0.776 0.091
0.286 0.857 0.091
0.286 0.939 0.091
0.286 1.020 0.091
0.286 1.102 0.091
0.286 1.184 0.091
0.286 1.265 0.092
0.286 1.347 0.092
0.286 1.429 0.092
0.286 1.510 0.092
0.286 1.592 0.092
0.286 1.673 0.092
0.286 1.755 0.092
0.286 1.837 0.092
0.286 1.918 0.092
0.286 2.000 0.092
0.367 -2.000 0.401
0.367 -1.918 0.261
0.367 -1.837 0.198
0.367 -1.755 0.191
0.367 -1.673 0.188
0.367 -1.592 0.184
0.367 -1.510 0.180
0.367 -1.429 0.175
0.367 -1.347 0.168
0.367 -1.265 0.161
0.367 -1.184 0.153
0.367 -1.102 0.148
0.367 -1.020 0.149
0.367 -0.939 0.152
0.367 -0.857 0.150
0.367 -0.776 0.141
0.367 -0.694 0.129
0.367 -0.612 0.119
0.367 -0.531 0.116
0.367 -0.449 0.116
0.367 -0.367 0.116
0.367 -0.286 0.116
0.367 -0.204 0.116
0.367 -0.122 0.116
0.367 -0.041 0.116
0.367 0.041 0.116
0.367 0.122 0.116
0.367 0.204 0.116
0.367 0.286 0.116
0.367 0.367 0.116
0.367 0.449 0.117
0.367 0.531 0.117
0.367 0.612 0.117
0.367 0.694 0.117
0.367 0.776 0.117
0.367 0.857 0.117
0.367 0.939 0.117
0.367 1.020 0.117
0.367 1.102 0.117
0.367 1.184 0.117
0.367 1.265 0.117
0.367 1.347 0.117
0.367 1.429 0.117
0.367 1.510 0.118
0.367 1.592 0.118
0.367 1.673 0.118
0.367 1.755 0.118
0.367 1.837 0.118
0.367 1.918 0.118
0.367 2.000 0.118
0.449 -2.000 0.534
0.449 -1.918 0.364
0.449 -1.837 0.262
0.449 -1.755 0.236
0.449 -1.673 0.232
0.449 -1.592 0.228
0.449 -1.510 0.223
0.449 -1.429 0.217
0.449 -1.347 0.209
0.449 -1.265 0.201
0.449 -1.184 0.193
0.449 -1.102 0.191
0.449 -1.020 0.194
0.449 -0.939 0.198
0.449 -0.857 0.195
0.449 -0.776 0.184
0.449 -0.694 0.168
0.449 -0.612 0.152
0.449 -0.531 0.144
0.449 -0.449 0.142
0.449 -0.367 0.142
0.449 -0.286 0.142
0.449 -0.204 0.142
0.449 -0.122 0.142
0.449 -0.041 0.142
0.449 0.041 0.142
0.449 0.122 0.142
0.449 0.204 0.142
0.449 0.286 0.142
0.449 0.367 0.142
0.449 0.449 0.142
0.449 0.531 0.142
0.449 0.612 0.143
0.449 0.694 0.143
0.449 0.776 0.143
0.449 0.857 0.143
0.449 0.939 0.143
0.449 1.020 0.143
0.449 1.102 0.143
0.449 1.184 0.143
0.449 1.265 0.143
0.449 1.347 0.143
0.449 1.429 0.143
0.449 1.510 0.143
0.449 1.592 0.143
0.449 1.673 0.144
0.449 1.755 0.144
0.449 1.837 0.144
0.449 1.918 0.144
0.449 2.000 0.144
0.531 -2.000 0.677
0.531 -1.918 0.482
0.531 -1.837 0.345
0.531 -1.755 0.285
0.531 -1.673 0.277
0.531 -1.592 0.272
0.531 -1.510 0.266
0.531 -1.429 0.259
0.531 -1.347 0.251
0.531 -1.265 0.241
0.531 -1.184 0.237
0.531 -1.102 0.238
0.531 -1.020 0.243
0.531 -0.939 0.247
0.531 -0.857 0.244
0.531 -0.776 0.231
0.531 -0.694 0.211
0.531 -0.612 0.190
0.531 -0.531 0.176
0.531 -0.449 0.169
0.531 -0.367 0.167
0.531 -0.286 0.168
0.531 -0.204 0.168
0.531 -0.122 0.168
0.531 -0.041 0.168
0.531 0.041 0.168
0.531 0.122 0.168
0.531 0.204 0.168
0.531 0.286 0.168
0.531 0.367 0.168
0.531 0.449 0.168
0.531 0.531 0.168
0.531 0.612 0.168
0.531 0.694 0.168
0.531 0.776 0.169
0.531 0.857 0.169
0.531 0.939 0.169
0.531 1.020 0.169
0.531 1.102 0.169
0.531 1.184 0.169
0.531 1.265 0.169
0.531 1.347 0.169
0.531 1.429 0.169
0.531 1.510 0.169
0.531 1.592 0.169
0.531 1.673 0.169
0.531 1.755 0.169
0.531 1.837 0.169
0.531 1.918 0.170
0.531 2.000 0.170
0.612 -2.000 0.824
0.612 -1.918 0.613
0.612 -1.837 0.446
0.612 -1.755 0.348
0.612 -1.673 0.322
0.612 -1.592 0.316
0.612 -1.510 0.310
0.612 -1.429 0.302
0.612 -1.347 0.293
0.612 -1.265 0.285
0.612 -1.184 0.285
0.612 -1.102 0.289
0.612 -1.020 0.295
0.612 -0.939 0.300
0.612 -0.857 0.296
0.612 -0.776 0.281
0.612 -0.694 0.259
0.612 -0.612 0.232
0.612 -0.531 0.212
0.612 -0.449 0.200
0.612 -0.367 0.194
0.612 -0.286 0.193
0.612 -0.204 0.193
0.612 -0.122 0.193
0.612 -0.041 0.194
0.612 0.041 0.194
0.612 0.122 0.194
0.612 0.204 0.194
0.612 0.286 0.194
0.612 0.367 0.194
0.612 0.449 0.194
0.612 0.531 0.194
0.612 0.612 0.194
0.612 0.694 0.194
0.612 0.776 0.194
0.612 0.857 0.194
0.612 0.939 0.194
0.612 1.020 0.195
0.612 1.102 0.195
0.612 1.184 0.195
0.612 1.265 0.195
0.612 1.347 0.195
0.612 1.429 0.195
0.612 1.510 0.195
0.612 1.592 0.195
0.612 1.673 0.195
0.612 1.755 0.195
0.612 1.837 0.195
0.612 1.918 0.195
0.612 2.000 0.195
0.694 -2.000 0.957
0.694 -1.918 0.755
0.694 -1.837 0.562
0.694 -1.755 0.430
0.694 -1.673 0.373
0.694 -1.592 0.361
0.694 -1.510 0.354
0.694 -1.429 0.346
0.694 -1.347 0.337
0.694 -1.265 0.333
0.694 -1.184 0.336
0.694 -1.102 0.342
0.694 -1.020 0.350
0.694 -0.939 0.356
0.694 -0.857 0.351
0.694 -0.776 0.335
0.694 -0.694 0.309
0.694 -0.612 0.279
0.694 -0.531 0.253
0.694 -0.449 0.235
0.694 -0.367 0.224
0.694 -0.286 0.220
0.694 -0.204 0.219
0.694 -0.122 0.219
0.694 -0.041 0.219
0.694 0.041 0.219
0.694 0.122 0.220
0.694 0.204 0.220
0.694 0.286 0.220
0.694 0.367 0.220
0.694 0.449 0.220
0.694 0.531 0.220
0.694 0.612 0.220
0.694 0.694 0.220
0.694 0.776 0.220
0.694 0.857 0.220
0.694 0.939 0.220
0.694 1.020 0.220
0.694 1.102 0.220
0.694 1.184 0.221
0.694 1.265 0.221
0.694 1.347 0.221
0.694 1.429 0.221
0.694 1.510 0.221
0.694 1.592 0.221
0.694 1.673 0.221
0.694 1.755 0.221
0.694 1.837 0.221
0.694 1.918 0.221
0.694 2.000 0.221
0.776 -2.000 1.079
0.776 -1.918 0.892
0.776 -1.837 0.692
0.776 -1.755 0.529
0.776 -1.673 0.434
0.776 -1.592 0.408
0.776 -1.510 0.398
0.776 -1.429 0.390
0.776 -1.347 0.383
0.776 -1.265 0.384
0.776 -1.184 0.390
0.776 -1.102 0.398
0.776 -1.020 0.407
0.776 -0.939 0.414
0.776 -0.857 0.408
0.776 -0.776 0.391
0.776 -0.694 0.363
0.776 -0.612 0.329
0.776 -0.531 0.299
0.776 -0.449 0.275
0.776 -0.367 0.259
0.776 -0.286 0.249
0.776 -0.204 0.246
0.776 -0.122 0.245
0.776 -0.041 0.245
0.776 0.041 0.245
0.776 0.122 0.245
0.776 0.204 0.245
0.776 0.286 0.245
0.776 0.367 0.246
0.776 0.449 0.246
0.776 0.531 0.246
0.776 0.612 0.246
0.776 0.694 0.246
0.776 0.776 0.246
0.776 0.857 0.246
0.776 0.939 0.246
0.776 1.020 0.246
0.776 1.102 0.246
0.776 1.184 0.246
0.776 1.265 0.246
0.776 1.347 0.246
0.776 1.429 0.247
0.776 1.510 0.247
0.776 1.592 0.247
0.776 1.673 0.247
0.776 1.755 0.247
0.776 1.837 0.247
0.776 1.918 0.247
0.776 2.000 0.247
0.857 -2.000 1.193
0.857 -1.918 1.017
0.857 -1.837 0.828
0.857 -1.755 0.643
0.857 -1.673 0.514
0.857 -1.592 0.460
0.857 -1.510 0.443
0.857 -1.429 0.435
0.857 -1.347 0.433
0.857 -1.265 0.438
0.857 -1.184 0.446
0.857 -1.102 0.457
0.857 -1.020 0.467
0.857 -0.939 0.474
0.857 -0.857 0.468
0.857 -0.776 0.450
0.857 -0.694 0.420
0.857 -0.612 0.382
0.857 -0.531 0.348
0.857 -0.449 0.319
0.857 -0.367 0.297
0.857 -0.286 0.282
0.857 -0.204 0.274
0.857 -0.122 0.271
0.857 -0.041 0.271
0.857 0.041 0.271
0.857 0.122 0.271
0.857 0.204 0.271
0.857 0.286 0.271
0.857 0.367 0.271
0.857 0.449 0.271
0.857 0.531 0.272
0.857 0.612 0.272
0.857 0.694 0.272
0.857 0.776 0.272
0.857 0.857 0.272
0.857 0.939 0.272
0.857 1.020 0.272
0.857 1.102 0.272
0.857 1.184 0.272
0.857 1.265 0.272
0.857 1.347 0.272
0.857 1.429 0.272
0.857 1.510 0.272
0.857 1.592 0.273
0.857 1.673 0.273
0.857 1.755 0.273
0.857 1.837 0.273
0.857 1.918 0.273
0.857 2.000 0.273
0.939 -2.000 1.300
0.939 -1.918 1.133
0.939 -1.837 0.956
0.939 -1.755 0.771
0.939 -1.673 0.611
0.939 -1.592 0.520
0.939 -1.510 0.492
0.939 -1.429 0.483
0.939 -1.347 0.486
0.939 -1.265 0.494
0.939 -1.184 0.505
0.939 -1.102 0.517
0.939 -1.020 0.528
0.939 -0.939 0.535
0.939 -0.857 0.530
0.939 -0.776 0.510
0.939 -0.694 0.478
0.939 -0.612 0.438
0.939 -0.531 0.400
0.939 -0.449 0.366
0.939 -0.367 0.339
0.939 -0.286 0.319
0.939 -0.204 0.306
0.939 -0.122 0.299
0.939 -0.041 0.297
0.939 0.041 0.297
0.939 0.122 0.297
0.939 0.204 0.297
0.939 0.286 0.297
0.939 0.367 0.297
0.939 0.449 0.297
0.939 0.531 0.297
0.939 0.612 0.297
0.939 0.694 0.297
0.939 0.776 0.298
0.939 0.857 0.298
0.939 0.939 0.298
0.939 1.020 0.298
0.939 1.102 0.298
0.939 1.184 0.298
0.939 1.265 0.298
0.939 1.347 0.298
0.939 1.429 0.298
0.939 1.510 0.298
0.939 1.592 0.298
0.939 1.673 0.298
0.939 1.755 0.298
0.939 1.837 0.299
0.939 1.918 0.299
0.939 2.000 0.299
1.020 -2.000 1.402
1.020 -1.918 1.243
1.020 -1.837 1.074
1.020 -1.755 0.898
1.020 -1.673 0.724
1.020 -1.592 0.598
1.020 -1.510 0.546
1.020 -1.429 0.535
1.020 -1.347 0.542
1.020 -1.265 0.553
1.020 -1.184 0.566
1.020 -1.102 0.579
1.020 -1.020 0.591
1.020 -0.939 0.599
1.020 -0.857 0.593
1.020 -0.776 0.572
1.020 -0.694 0.539
1.020 -0.612 0.496
1.020 -0.531 0.455
1.020 -0.449 0.418
1.020 -0.367 0.385
1.020 -0.286 0.360
1.020 -0.204 0.342
1.020 -0.122 0.330
1.020 -0.041 0.325
1.020 0.041 0.323
1.020 0.122 0.323
1.020 0.204 0.323
1.020 0.286 0.323
1.020 0.367 0.323
1.020 0.449 0.323
1.020 0.531 0.323
1.020 0.612 0.323
1.020 0.694 0.323
1.020 0.776 0.323
1.020 0.857 0.323
1.020 0.939 0.324
1.020 1.020 0.324
1.020 1.102 0.324
1.020 1.184 0.324
1.020 1.265 0.324
1.020 1.347 0.324
1.020 1.429 0.324
1.020 1.510 0.324
1.020 1.592 0.324
1.020 1.673 0.324
1.020 1.755 0.324
1.020 1.837 0.324
1.020 1.918 0.324
1.020 2.000 0.325
1.102 -2.000 1.499
1.102 -1.918 1.347
1.102 -1.837 1.186
1.102 -1.755 1.018
1.102 -1.673 0.847
1.102 -1.592 0.694
1.102 -1.510 0.609
1.102 -1.429 0.594
1.102 -1.347 0.600
1.102 -1.265 0.613
1.102 -1.184 0.628
1.102 -1.102 0.643
1.102 -1.020 0.656
1.102 -0.939 0.663
1.102 -0.857 0.657
1.102 -0.776 0.636
1.102 -0.694 0.601
1.102 -0.612 0.557
1.102 -0.531 0.513
1.102 -0.449 0.472
1.102 -0.367 0.435
1.102 -0.286 0.405
1.102 -0.204 0.381
1.102 -0.122 0.364
1.102 -0.041 0.355
1.102 0.041 0.350
1.102 0.122 0.349
1.102 0.204 0.349
1.102 0.286 0.349
1.102 0.367 0.349
1.102 0.449 0.349
1.102 0.531 0.349
1.102 0.612 0.349
1.102 0.694 0.349
1.102 0.776 0.349
1.102 0.857 0.349
1.102 0.939 0.349
1.102 1.020 0.349
1.102 1.102 0.349
1.102 1.184 0.350
1.102 1.265 0.350
1.102 1.347 0.350
1.102 1.429 0.350
1.102 1.510 0.350
1.102 1.592 0.350
1.102 1.673 0.350
1.102 1.755 0.350
1.102 1.837 0.350
1.102 1.918 0.350
1.102 2.000 0.350
1.184 -2.000 1.593
1.184 -1.918 1.447
1.184 -1.837 1.292
1.184 -1.755 1.131
1.184 -1.673 0.966
1.184 -1.592 0.806
1.184 -1.510 0.693
1.184 -1.429 0.660
1.184 -1.347 0.661
1.184 -1.265 0.676
1.184 -1.184 0.692
1.184 -1.102 0.708
1.184 -1.020 0.721
1.184 -0.939 0.729
1.184 -0.857 0.723
1.184 -0.776 0.701
1.184 -0.694 0.665
1.184 -0.612 0.619
1.184 -0.531 0.572
1.184 -0.449 0.528
1.184 -0.367 0.488
1.184 -0.286 0.453
1.184 -0.204 0.424
1.184 -0.122 0.403
1.184 -0.041 0.388
1.184 0.041 0.379
1.184 0.122 0.375
1.184 0.204 0.375
1.184 0.286 0.375
1.184 0.367 0.375
1.184 0.449 0.375
1.184 0.531 0.375
1.184 0.612 0.375
1.184 0.694 0.375
1.184 0.776 0.375
1.184 0.857 0.375
1.184 0.939 0.375
1.184 1.020 0.375
1.184 1.102 0.375
1.184 1.184 0.375
1.184 1.265 0.375
1.184 1.347 0.376
1.184 1.429 0.376
1.184 1.510 0.376
1.184 1.592 0.376
1.184 1.673 0.376
1.184 1.755 0.376
1.184 1.837 0.376
1.184 1.918 0.376
1.184 2.000 0.376
1.265 -2.000 1.683
1.265 -1.918 1.542
1.265 -1.837 1.393
1.265 -1.755 1.238
1.265 -1.673 1.078
1.265 -1.592 0.924
1.265 -1.510 0.797
1.265 -1.429 0.733
1.265 -1.347 0.728
1.265 -1.265 0.739
1.265 -1.184 0.757
1.265 -1.102 0.774
1.265 -1.020 0.788
1.265 -0.939 0.796
1.265 -0.857 0.789
1.265 -0.776 0.767
1.265 -0.694 0.730
1.265 -0.612 0.682
1.265 -0.531 0.634
1.265 -0.449 0.587
1.265 -0.367 0.544
1.265 -0.286 0.505
1.265 -0.204 0.471
1.265 -0.122 0.444
1.265 -0.041 0.424
1.265 0.041 0.411
1.265 0.122 0.404
1.265 0.204 0.401
1.265 0.286 0.400
1.265 0.367 0.400
1.265 0.449 0.401
1.265 0.531 0.401
1.265 0.612 0.401
1.265 0.694 0.401
1.265 0.776 0.401
1.265 0.857 0.401
1.265 0.939 0.401
1.265 1.020 0.401
1.265 1.102 0.401
1.265 1.184 0.401
1.265 1.265 0.401
1.265 1.347 0.401
1.265 1.429 0.401
1.265 1.510 0.401
1.265 1.592 0.402
1.265 1.673 0.402
1.265 1.755 0.402
1.265 1.837 0.402
1.265 1.918 0.402
1.265 2.000 0.402
1.347 -2.000 1.770
1.347 -1.918 1.634
1.347 -1.837 1.490
1.347 -1.755 1.341
1.347 -1.673 1.187
1.347 -1.592 1.040
1.347 -1.510 0.913
1.347 -1.429 0.824
1.347 -1.347 0.802
1.347 -1.265 0.807
1.347 -1.184 0.823
1.347 -1.102 0.841
1.347 -1.020 0.854
1.347 -0.939 0.862
1.347 -0.857 0.856
1.347 -0.776 0.834
1.347 -0.694 0.796
1.347 -0.612 0.747
1.347 -0.531 0.697
1.347 -0.449 0.648
1.347 -0.367 0.601
1.347 -0.286 0.559
1.347 -0.204 0.521
1.347 -0.122 0.490
1.347 -0.041 0.465
1.347 0.041 0.447
1.347 0.122 0.435
1.347 0.204 0.429
1.347 0.286 0.427
1.347 0.367 0.426
1.347 0.449 0.426
1.347 0.531 0.426
1.347 0.612 0.426
1.347 0.694 0.427
1.347 0.776 0.427
1.347 0.857 0.427
1.347 0.939 0.427
1.347 1.020 0.427
1.347 1.102 0.427
1.347 1.184 0.427
1.347 1.265 0.427
1.347 1.347 0.427
1.347 1.429 0.427
1.347 1.510 0.427
1.347 1.592 0.427
1.347 1.673 0.427
1.347 1.755 0.428
1.347 1.837 0.428
1.347 1.918 0.428
1.347 2.000 0.428
1.429 -2.000 1.854
1.429 -1.918 1.722
1.429 -1.837 1.584
1.429 -1.755 1.439
1.429 -1.673 1.293
1.429 -1.592 1.153
1.429 -1.510 1.027
1.429 -1.429 0.928
1.429 -1.347 0.880
1.429 -1.265 0.879
1.429 -1.184 0.888
1.429 -1.102 0.905
1.429 -1.020 0.918
1.429 -0.939 0.925
1.429 -0.857 0.919
1.429 -0.776 0.899
1.429 -0.694 0.863
1.429 -0.612 0.813
1.429 -0.531 0.761
1.429 -0.449 0.710
1.429 -0.367 0.661
1.429 -0.286 0.616
1.429 -0.204 0.574
1.429 -0.122 0.538
1.429 -0.041 0.509
1.429 0.041 0.486
1.429 0.122 0.470
1.429 0.204 0.459
1.429 0.286 0.454
1.429 0.367 0.452
1.429 0.449 0.452
1.429 0.531 0.452
1.429 0.612 0.452
1.429 0.694 0.452
1.429 0.776 0.452
1.429 0.857 0.453
1.429 0.939 0.453
1.429 1.020 0.453
1.429 1.102 0.453
1.429 1.184 0.453
1.429 1.265 0.453
1.429 1.347 0.453
1.429 1.429 0.453
1.429 1.510 0.453
1.429 1.592 0.453
1.429 1.673 0.453
1.429 1.755 0.453
1.429 1.837 0.453
1.429 1.918 0.454
1.429 2.000 0.454
1.510 -2.000 1.936
1.510 -1.918 1.808
1.510 -1.837 1.674
1.510 -1.755 1.535
1.510 -1.673 1.396
1.510 -1.592 1.263
1.510 -1.510 1.139
1.510 -1.429 1.034
1.510 -1.347 0.965
1.510 -1.265 0.950
1.510 -1.184 0.954
1.510 -1.102 0.966
1.510 -1.020 0.978
1.510 -0.939 0.985
1.510 -0.857 0.980
1.510 -0.776 0.960
1.510 -0.694 0.927
1.510 -0.612 0.879
1.510 -0.531 0.827
1.510 -0.449 0.774
1.510 -0.367 0.723
1.510 -0.286 0.675
1.510 -0.204 0.630
1.510 -0.122 0.590
1.510 -0.041 0.556
1.510 0.041 0.528
1.510 0.122 0.507
1.510 0.204 0.493
1.510 0.286 0.484
1.510 0.367 0.479
1.510 0.449 0.478
1.510 0.531 0.478
1.510 0.612 0.478
1.510 0.694 0.478
1.510 0.776 0.478
1.510 0.857 0.478
1.510 0.939 0.478
1.510 1.020 0.478
1.510 1.102 0.479
1.510 1.184 0.479
1.510 1.265 0.479
1.510 1.347 0.479
1.510 1.429 0.479
1.510 1.510 0.479
1.510 1.592 0.479
1.510 1.673 0.479
1.510 1.755 0.479
1.510 1.837 0.479
1.510 1.918 0.479
1.510 2.000 0.479
1.592 -2.000 2.015
1.592 -1.918 1.891
1.592 -1.837 1.761
1.592 -1.755 1.628
1.592 -1.673 1.497
1.592 -1.592 1.369
1.592 -1.510 1.248
1.592 -1.429 1.140
1.592 -1.347 1.058
1.592 -1.265 1.021
1.592 -1.184 1.019
1.592 -1.102 1.025
1.592 -1.020 1.036
1.592 -0.939 1.043
1.592 -0.857 1.038
1.592 -0.776 1.019
1.592 -0.694 0.987
1.592 -0.612 0.943
1.592 -0.531 0.893
1.592 -0.449 0.839
1.592 -0.367 0.786
1.592 -0.286 0.735
1.592 -0.204 0.688
1.592 -0.122 0.645
1.592 -0.041 0.606
1.592 0.041 0.574
1.592 0.122 0.548
1.592 0.204 0.529
1.592 0.286 0.516
1.592 0.367 0.508
1.592 0.449 0.505
1.592 0.531 0.504
1.592 0.612 0.504
1.592 0.694 0.504
1.592 0.776 0.504
1.592 0.857 0.504
1.592 0.939 0.504
1.592 1.020 0.504
1.592 1.102 0.504
1.592 1.184 0.504
1.592 1.265 0.505
1.592 1.347 0.505
1.592 1.429 0.505
1.592 1.510 0.505
1.592 1.592 0.505
1.592 1.673 0.505
1.592 1.755 0.505
1.592 1.837 0.505
1.592 1.918 0.505
1.592 2.000 0.505
1.673 -2.000 2.092
1.673 -1.918 1.972
1.673 -1.837 1.846
1.673 -1.755 1.720
1.673 -1.673 1.595
1.673 -1.592 1.472
1.673 -1.510 1.354
1.673 -1.429 1.245
1.673 -1.347 1.154
1.673 -1.265 1.097
1.673 -1.184 1.085
1.673 -1.102 1.085
1.673 -1.020 1.092
1.673 -0.939 1.099
1.673 -0.857 1.094
1.673 -0.776 1.076
1.673 -0.694 1.046
1.673 -0.612 1.003
1.673 -0.531 0.956
1.673 -0.449 0.905
1.673 -0.367 0.850
1.673 -0.286 0.798
1.673 -0.204 0.748
1.673 -0.122 0.701
1.673 -0.041 0.660
1.673 0.041 0.623
1.673 0.122 0.593
1.673 0.204 0.569
1.673 0.286 0.552
1.673 0.367 0.540
1.673 0.449 0.533
1.673 0.531 0.530
1.673 0.612 0.530
1.673 0.694 0.530
1.673 0.776 0.530
1.673 0.857 0.530
1.673 0.939 0.530
1.673 1.020 0.530
1.673 1.102 0.530
1.673 1.184 0.530
1.673 1.265 0.530
1.673 1.347 0.530
1.673 1.429 0.530
1.673 1.510 0.531
1.673 1.592 0.531
1.673 1.673 0.531
1.673 1.755 0.531
1.673 1.837 0.531
1.673 1.918 0.531
1.673 2.000 0.531
1.755 -2.000 2.168
1.755 -1.918 2.051
1.755 -1.837 1.930
1.755 -1.755 1.810
1.755 -1.673 1.690
1.755 -1.592 1.572
1.755 -1.510 1.457
1.755 -1.429 1.348
1.755 -1.347 1.253
1.755 -1.265 1.181
1.755 -1.184 1.151
1.755 -1.102 1.146
1.755 -1.020 1.147
1.755 -0.939 1.152
1.755 -0.857 1.148
1.755 -0.776 1.131
1.755 -0.694 1.102
1.755 -0.612 1.061
1.755 -0.531 1.016
1.755 -0.449 0.968
1.755 -0.367 0.916
1.755 -0.286 0.861
1.755 -0.204 0.809
1.755 -0.122 0.760
1.755 -0.041 0.715
1.755 0.041 0.675
1.755 0.122 0.641
1.755 0.204 0.612
1.755 0.286 0.590
1.755 0.367 0.574
1.755 0.449 0.564
1.755 0.531 0.558
1.755 0.612 0.556
1.755 0.694 0.556
1.755 0.776 0.556
1.755 0.857 0.556
1.755 0.939 0.556
1.755 1.020 0.556
1.755 1.102 0.556
1.755 1.184 0.556
1.755 1.265 0.556
1.755 1.347 0.556
1.755 1.429 0.556
1.755 1.510 0.556
1.755 1.592 0.556
1.755 1.673 0.557
1.755 1.755 0.557
1.755 1.837 0.557
1.755 1.918 0.557
1.755 2.000 0.557
1.837 -2.000 2.241
1.837 -1.918 2.128
1.837 -1.837 2.013
1.837 -1.755 1.898
1.837 -1.673 1.783
1.837 -1.592 1.669
1.837 -1.510 1.557
1.837 -1.429 1.449
1.837 -1.347 1.351
1.837 -1.265 1.270
1.837 -1.184 1.220
1.837 -1.102 1.208
1.837 -1.020 1.204
1.837 -0.939 1.204
1.837 -0.857 1.200
1.837 -0.776 1.184
1.837 -0.694 1.156
1.837 -0.612 1.117
1.837 -0.531 1.074
1.837 -0.449 1.028
1.837 -0.367 0.979
1.837 -0.286 0.926
1.837 -0.204 0.872
1.837 -0.122 0.821
1.837 -0.041 0.773
1.837 0.041 0.730
1.837 0.122 0.691
1.837 0.204 0.659
1.837 0.286 0.632
1.837 0.367 0.612
1.837 0.449 0.597
1.837 0.531 0.588
1.837 0.612 0.584
1.837 0.694 0.582
1.837 0.776 0.582
1.837 0.857 0.582
1.837 0.939 0.582
1.837 1.020 0.582
1.837 1.102 0.582
1.837 1.184 0.582
1.837 1.265 0.582
1.837 1.347 0.582
1.837 1.429 0.582
1.837 1.510 0.582
1.837 1.592 0.582
1.837 1.673 0.582
1.837 1.755 0.582
1.837 1.837 0.582
1.837 1.918 0.583
1.837 2.000 0.583
1.918 -2.000 2.313
1.918 -1.918 2.203
1.918 -1.837 2.094
1.918 -1.755 1.984
1.918 -1.673 1.874
1.918 -1.592 1.764
1.918 -1.510 1.654
1.918 -1.429 1.548
1.918 -1.347 1.448
1.918 -1.265 1.361
1.918 -1.184 1.296
1.918 -1.102 1.269
1.918 -1.020 1.261
1.918 -0.939 1.257
1.918 -0.857 1.250
1.918 -0.776 1.235
1.918 -0.694 1.208
1.918 -0.612 1.171
1.918 -0.531 1.130
1.918 -0.449 1.086
1.918 -0.367 1.039
1.918 -0.286 0.989
1.918 -0.204 0.936
1.918 -0.122 0.883
1.918 -0.041 0.833
1.918 0.041 0.786
1.918 0.122 0.744
1.918 0.204 0.708
1.918 0.286 0.677
1.918 0.367 0.652
1.918 0.449 0.634
1.918 0.531 0.621
1.918 0.612 0.613
1.918 0.694 0.609
1.918 0.776 0.607
1.918 0.857 0.607
1.918 0.939 0.607
1.918 1.020 0.608
1.918 1.102 0.608
1.918 1.184 0.608
1.918 1.265 0.608
1.918 1.347 0.608
1.918 1.429 0.608
1.918 1.510 0.608
1.918 1.592 0.608
1.918 1.673 0.608
1.918 1.755 0.608
1.918 1.837 0.608
1.918 1.918 0.608
1.918 2.000 0.608
2.000 -2.000 2.383
2.000 -1.918 2.279
2.000 -1.837 2.173
2.000 -1.755 2.068
2.000 -1.673 1.962
2.000 -1.592 1.855
2.000 -1.510 1.749
2.000 -1.429 1.644
2.000 -1.347 1.544
2.000 -1.265 1.453
2.000 -1.184 1.378
2.000 -1.102 1.333
2.000 -1.020 1.319
2.000 -0.939 1.311
2.000 -0.857 1.300
2.000 -0.776 1.285
2.000 -0.694 1.259
2.000 -0.612 1.223
2.000 -0.531 1.184
2.000 -0.449 1.142
2.000 -0.367 1.097
2.000 -0.286 1.049
2.000 -0.204 0.999
2.000 -0.122 0.946
2.000 -0.041 0.894
2.000 0.041 0.845
2.000 0.122 0.800
2.000 0.204 0.760
2.000 0.286 0.725
2.000 0.367 0.696
2.000 0.449 0.673
2.000 0.531 0.656
2.000 0.612 0.645
2.000 0.694 0.638
2.000 0.776 0.634
2.000 0.857 0.633
2.000 0.939 0.633
2.000 1.020 0.633
2.000 1.102 0.633
2.000 1.184 0.634
2.000 1.265 0.634
2.000 1.347 0.634
2.000 1.429 0.634
2.000 1.510 0.634
2.000 1.592 0.634
2.000 1.673 0.634
2.000 1.755 0.634
2.000 1.837 0.634
2.000 1.918 0.634
2.000 2.000 0.634


==> root_contourtmp0.dat <==
-2.0e0 -2.0e0 2.095e0 2.095e0
-2.0e0 -1.918e0 2.016e0 2.016e0
-2.0e0 -1.837e0 1.934e0 1.934e0
-2.0e0 -1.755e0 1.847e0 1.847e0
-2.0e0 -1.673e0 1.756e0 1.756e0
-2.0e0 -1.592e0 1.66e0 1.66e0
-2.0e0 -1.51e0 1.558e0 1.558e0
-2.0e0 -1.429e0 1.451e0 1.451e0
-2.0e0 -1.347e0 1.339e0 1.339e0
-2.0e0 -1.265e0 1.229e0 1.229e0
-2.0e0 -1.184e0 1.132e0 1.132e0
-2.0e0 -1.102e0 1.082e0 1.082e0
-2.0e0 -1.02e0 1.086e0 1.086e0
-2.0e0 -9.39e-1 1.087e0 1.087e0
-2.0e0 -8.57e-1 1.078e0 1.078e0
-2.0e0 -7.76e-1 1.059e0 1.059e0
-2.0e0 -6.94e-1 1.032e0 1.032e0
-2.0e0 -6.12e-1 1.0e0 1.0e0
-2.0e0 -5.31e-1 9.74e-1 9.74e-1
-2.0e0 -4.49e-1 9.46e-1 9.46e-1
-2.0e0 -3.67e-1 9.16e-1 9.16e-1
-2.0e0 -2.86e-1 8.86e-1 8.86e-1
-2.0e0 -2.04e-1 8.56e-1 8.56e-1
-2.0e0 -1.22e-1 8.27e-1 8.27e-1
-2.0e0 -4.1e-2 7.99e-1 7.99e-1
-2.0e0 4.1e-2 7.72e-1 7.72e-1
-2.0e0 1.22e-1 7.46e-1 7.46e-1
-2.0e0 2.04e-1 7.23e-1 7.23e-1
-2.0e0 2.86e-1 7.01e-1 7.01e-1
-2.0e0 3.67e-1 6.82e-1 6.82e-1
-2.0e0 4.49e-1 6.66e-1 6.66e-1
-2.0e0 5.31e-1 6.53e-1 6.53e-1
-2.0e0 6.12e-1 6.45e-1 6.45e-1
-2.0e0 6.94e-1 6.4e-1 6.4e-1
-2.0e0 7.76e-1 6.37e-1 6.37e-1
-2.0e0 8.57e-1 6.35e-1 6.35e-1
-2.0e0 9.39e-1 6.34e-1 6.34e-1
-2.0e0 1.02e0 6.33e-1 6.33e-1
-2.0e0 1.102e0 6.33e-1 6.33e-1
-2.0e0 1.184e0 6.32e-1 6.32e-1
-2.0e0 1.265e0 6.32e-1 6.32e-1
-2.0e0 1.347e0 6.32e-1 6.32e-1
-2.0e0 1.429e0 6.32e-1 6.32e-1
-2.0e0 1.51e0 6.31e-1 6.31e-1
-2.0e0 1.592e0 6.31e-1 6.31e-1
-2.0e0 1.673e0 6.31e-1 6.31e-1
-2.0e0 1.755e0 6.31e-1 6.31e-1
-2.0e0 1.837e0 6.31e-1 6.31e-1
-2.0e0 1.918e0 6.31e-1 6.31e-1
-2.0e0 2.0e0 6.31e-1 6.31e-1

-1.918e0 -2.0e0 2.028e0 2.028e0
-1.918e0 -1.918e0 1.947e0 1.947e0
-1.918e0 -1.837e0 1.861e0 1.861e0
-1.918e0 -1.755e0 1.771e0 1.771e0
-1.918e0 -1.673e0 1.677e0 1.677e0
-1.918e0 -1.592e0 1.576e0 1.576e0
-1.918e0 -1.51e0 1.469e0 1.469e0
-1.918e0 -1.429e0 1.357e0 1.357e0
-1.918e0 -1.347e0 1.242e0 1.242e0
-1.918e0 -1.265e0 1.13e0 1.13e0
-1.918e0 -1.184e0 1.045e0 1.045e0
-1.918e0 -1.102e0 1.026e0 1.026e0
-1.918e0 -1.02e0 1.032e0 1.032e0
-1.918e0 -9.39e-1 1.035e0 1.035e0
-1.918e0 -8.57e-1 1.027e0 1.027e0
-1.918e0 -7.76e-1 1.01e0 1.01e0
-1.918e0 -6.94e-1 9.85e-1 9.85e-1
-1.918e0 -6.12e-1 9.57e-1 9.57e-1
-1.918e0 -5.31e-1 9.31e-1 9.31e-1
-1.918e0 -4.49e-1 9.02e-1 9.02e-1
-1.918e0 -3.67e-1 8.73e-1 8.73e-1
-1.918e0 -2.86e-1 8.43e-1 8.43e-1
-1.918e0 -2.04e-1 8.14e-1 8.14e-1
-1.918e0 -1.22e-1 7.85e-1 7.85e-1
-1.918e0 -4.1e-2 7.57e-1 7.57e-1
-1.918e0 4.1e-2 7.31e-1 7.31e-1
-1.918e0 1.22e-1 7.06e-1 7.06e-1
-1.918e0 2.04e-1 6.83e-1 6.83e-1
-1.918e0 2.86e-1 6.63e-1 6.63e-1
-1.918e0 3.67e-1 6.46e-1 6.46e-1
-1.918e0 4.49e-1 6.31e-1 6.31e-1
-1.918e0 5.31e-1 6.22e-1 6.22e-1
-1.918e0 6.12e-1 6.16e-1 6.16e-1
-1.918e0 6.94e-1 6.12e-1 6.12e-1
-1.918e0 7.76e-1 6.1e-1 6.1e-1
-1.918e0 8.57e-1 6.09e-1 6.09e-1
-1.918e0 9.39e-1 6.08e-1 6.08e-1
-1.918e0 1.02e0 6.07e-1 6.07e-1
-1.918e0 1.102e0 6.07e-1 6.07e-1
-1.918e0 1.184e0 6.06e-1 6.06e-1
-1.918e0 1.265e0 6.06e-1 6.06e-1
-1.918e0 1.347e0 6.06e-1 6.06e-1
-1.918e0 1.429e0 6.06e-1 6.06e-1
-1.918e0 1.51e0 6.06e-1 6.06e-1
-1.918e0 1.592e0 6.05e-1 6.05e-1
-1.918e0 1.673e0 6.05e-1 6.05e-1
-1.918e0 1.755e0 6.05e-1 6.05e-1
-1.918e0 1.837e0 6.05e-1 6.05e-1
-1.918e0 1.918e0 6.05e-1 6.05e-1
-1.918e0 2.0e0 6.05e-1 6.05e-1

-1.837e0 -2.0e0 1.96e0 1.96e0
-1.837e0 -1.918e0 1.876e0 1.876e0
-1.837e0 -1.837e0 1.787e0 1.787e0
-1.837e0 -1.755e0 1.693e0 1.693e0
-1.837e0 -1.673e0 1.594e0 1.594e0
-1.837e0 -1.592e0 1.488e0 1.488e0
-1.837e0 -1.51e0 1.376e0 1.376e0
-1.837e0 -1.429e0 1.259e0 1.259e0
-1.837e0 -1.347e0 1.139e0 1.139e0
-1.837e0 -1.265e0 1.031e0 1.031e0
-1.837e0 -1.184e0 9.65e-1 9.65e-1
-1.837e0 -1.102e0 9.69e-1 9.69e-1
-1.837e0 -1.02e0 9.77e-1 9.77e-1
-1.837e0 -9.39e-1 9.82e-1 9.82e-1
-1.837e0 -8.57e-1 9.76e-1 9.76e-1
-1.837e0 -7.76e-1 9.61e-1 9.61e-1
-1.837e0 -6.94e-1 9.39e-1 9.39e-1
-1.837e0 -6.12e-1 9.14e-1 9.14e-1
-1.837e0 -5.31e-1 8.87e-1 8.87e-1
-1.837e0 -4.49e-1 8.58e-1 8.58e-1
-1.837e0 -3.67e-1 8.29e-1 8.29e-1
-1.837e0 -2.86e-1 8.0e-1 8.0e-1
-1.837e0 -2.04e-1 7.71e-1 7.71e-1
-1.837e0 -1.22e-1 7.42e-1 7.42e-1
-1.837e0 -4.1e-2 7.15e-1 7.15e-1
-1.837e0 4.1e-2 6.9e-1 6.9e-1
-1.837e0 1.22e-1 6.66e-1 6.66e-1
-1.837e0 2.04e-1 6.45e-1 6.45e-1
-1.837e0 2.86e-1 6.26e-1 6.26e-1
-1.837e0 3.67e-1 6.1e-1 6.1e-1
-1.837e0 4.49e-1 5.99e-1 5.99e-1
-1.837e0 5.31e-1 5.92e-1 5.92e-1
-1.837e0 6.12e-1 5.88e-1 5.88e-1
-1.837e0 6.94e-1 5.85e-1 5.85e-1
-1.837e0 7.76e-1 5.83e-1 5.83e-1
-1.837e0 8.57e-1 5.82e-1 5.82e-1
-1.837e0 9.39e-1 5.81e-1 5.81e-1
-1.837e0 1.02e0 5.81e-1 5.81e-1
-1.837e0 1.102e0 5.81e-1 5.81e-1
-1.837e0 1.184e0 5.8e-1 5.8e-1
-1.837e0 1.265e0 5.8e-1 5.8e-1
-1.837e0 1.347e0 5.8e-1 5.8e-1
-1.837e0 1.429e0 5.8e-1 5.8e-1
-1.837e0 1.51e0 5.8e-1 5.8e-1
-1.837e0 1.592e0 5.8e-1 5.8e-1
-1.837e0 1.673e0 5.8e-1 5.8e-1
-1.837e0 1.755e0 5.79e-1 5.79e-1
-1.837e0 1.837e0 5.79e-1 5.79e-1
-1.837e0 1.918e0 5.79e-1 5.79e-1
-1.837e0 2.0e0 5.79e-1 5.79e-1

-1.755e0 -2.0e0 1.89e0 1.89e0
-1.755e0 -1.918e0 1.802e0 1.802e0
-1.755e0 -1.837e0 1.709e0 1.709e0
-1.755e0 -1.755e0 1.611e0 1.611e0
-1.755e0 -1.673e0 1.507e0 1.507e0
-1.755e0 -1.592e0 1.396e0 1.396e0
-1.755e0 -1.51e0 1.278e0 1.278e0
-1.755e0 -1.429e0 1.154e0 1.154e0
-1.755e0 -1.347e0 1.032e0 1.032e0
-1.755e0 -1.265e0 9.3e-1 9.3e-1
-1.755e0 -1.184e0 8.98e-1 8.98e-1
-1.755e0 -1.102e0 9.11e-1 9.11e-1
-1.755e0 -1.02e0 9.21e-1 9.21e-1
-1.755e0 -9.39e-1 9.27e-1 9.27e-1
-1.755e0 -8.57e-1 9.24e-1 9.24e-1
-1.755e0 -7.76e-1 9.12e-1 9.12e-1
-1.755e0 -6.94e-1 8.95e-1 8.95e-1
-1.755e0 -6.12e-1 8.7e-1 8.7e-1
-1.755e0 -5.31e-1 8.43e-1 8.43e-1
-1.755e0 -4.49e-1 8.15e-1 8.15e-1
-1.755e0 -3.67e-1 7.86e-1 7.86e-1
-1.755e0 -2.86e-1 7.57e-1 7.57e-1
-1.755e0 -2.04e-1 7.28e-1 7.28e-1
-1.755e0 -1.22e-1 7.0e-1 7.0e-1
-1.755e0 -4.1e-2 6.74e-1 6.74e-1
-1.755e0 4.1e-2 6.49e-1 6.49e-1
-1.755e0 1.22e-1 6.26e-1 6.26e-1
-1.755e0 2.04e-1 6.06e-1 6.06e-1
-1.755e0 2.86e-1 5.89e-1 5.89e-1
-1.755e0 3.67e-1 5.76e-1 5.76e-1
-1.755e0 4.49e-1 5.68e-1 5.68e-1
-1.755e0 5.31e-1 5.63e-1 5.63e-1
-1.755e0 6.12e-1 5.6e-1 5.6e-1
-1.755e0 6.94e-1 5.58e-1 5.58e-1
-1.755e0 7.76e-1 5.57e-1 5.57e-1
-1.755e0 8.57e-1 5.56e-1 5.56e-1
-1.755e0 9.39e-1 5.55e-1 5.55e-1
-1.755e0 1.02e0 5.55e-1 5.55e-1
-1.755e0 1.102e0 5.55e-1 5.55e-1
-1.755e0 1.184e0 5.54e-1 5.54e-1
-1.755e0 1.265e0 5.54e-1 5.54e-1
-1.755e0 1.347e0 5.54e-1 5.54e-1
-1.755e0 1.429e0 5.54e-1 5.54e-1
-1.755e0 1.51e0 5.54e-1 5.54e-1
-1.755e0 1.592e0 5.54e-1 5.54e-1
-1.755e0 1.673e0 5.54e-1 5.54e-1
-1.755e0 1.755e0 5.54e-1 5.54e-1
-1.755e0 1.837e0 5.54e-1 5.54e-1
-1.755e0 1.918e0 5.53e-1 5.53e-1
-1.755e0 2.0e0 5.53e-1 5.53e-1

-1.673e0 -2.0e0 1.817e0 1.817e0
-1.673e0 -1.918e0 1.726e0 1.726e0
-1.673e0 -1.837e0 1.629e0 1.629e0
-1.673e0 -1.755e0 1.526e0 1.526e0
-1.673e0 -1.673e0 1.416e0 1.416e0
-1.673e0 -1.592e0 1.298e0 1.298e0
-1.673e0 -1.51e0 1.173e0 1.173e0
-1.673e0 -1.429e0 1.043e0 1.043e0
-1.673e0 -1.347e0 9.19e-1 9.19e-1
-1.673e0 -1.265e0 8.36e-1 8.36e-1
-1.673e0 -1.184e0 8.37e-1 8.37e-1
-1.673e0 -1.102e0 8.5e-1 8.5e-1
-1.673e0 -1.02e0 8.62e-1 8.62e-1
-1.673e0 -9.39e-1 8.72e-1 8.72e-1
-1.673e0 -8.57e-1 8.72e-1 8.72e-1
-1.673e0 -7.76e-1 8.64e-1 8.64e-1
-1.673e0 -6.94e-1 8.51e-1 8.51e-1
-1.673e0 -6.12e-1 8.27e-1 8.27e-1
-1.673e0 -5.31e-1 8.0e-1 8.0e-1
-1.673e0 -4.49e-1 7.72e-1 7.72e-1
-1.673e0 -3.67e-1 7.43e-1 7.43e-1
-1.673e0 -2.86e-1 7.14e-1 7.14e-1
-1.673e0 -2.04e-1 6.86e-1 6.86e-1
-1.673e0 -1.22e-1 6.58e-1 6.58e-1
-1.673e0 -4.1e-2 6.33e-1 6.33e-1
-1.673e0 4.1e-2 6.09e-1 6.09e-1
-1.673e0 1.22e-1 5.87e-1 5.87e-1
-1.673e0 2.04e-1 5.69e-1 5.69e-1
-1.673e0 2.86e-1 5.54e-1 5.54e-1
-1.673e0 3.67e-1 5.44e-1 5.44e-1
-1.673e0 4.49e-1 5.39e-1 5.39e-1
-1.673e0 5.31e-1 5.35e-1 5.35e-1
-1.673e0 6.12e-1 5.33e-1 5.33e-1
-1.673e0 6.94e-1 5.31e-1 5.31e-1
-1.673e0 7.76e-1 5.3e-1 5.3e-1
-1.673e0 8.57e-1 5.3e-1 5.3e-1
-1.673e0 9.39e-1 5.29e-1 5.29e-1
-1.673e0 1.02e0 5.29e-1 5.29e-1
-1.673e0 1.102e0 5.29e-1 5.29e-1
-1.673e0 1.184e0 5.29e-1 5.29e-1
-1.673e0 1.265e0 5.28e-1 5.28e-1
-1.673e0 1.347e0 5.28e-1 5.28e-1
-1.673e0 1.429e0 5.28e-1 5.28e-1
-1.673e0 1.51e0 5.28e-1 5.28e-1
-1.673e0 1.592e0 5.28e-1 5.28e-1
-1.673e0 1.673e0 5.28e-1 5.28e-1
-1.673e0 1.755e0 5.28e-1 5.28e-1
-1.673e0 1.837e0 5.28e-1 5.28e-1
-1.673e0 1.918e0 5.28e-1 5.28e-1
-1.673e0 2.0e0 5.28e-1 5.28e-1

-1.592e0 -2.0e0 1.741e0 1.741e0
-1.592e0 -1.918e0 1.646e0 1.646e0
-1.592e0 -1.837e0 1.545e0 1.545e0
-1.592e0 -1.755e0 1.436e0 1.436e0
-1.592e0 -1.673e0 1.32e0 1.32e0
-1.592e0 -1.592e0 1.194e0 1.194e0
-1.592e0 -1.51e0 1.061e0 1.061e0
-1.592e0 -1.429e0 9.24e-1 9.24e-1
-1.592e0 -1.347e0 8.06e-1 8.06e-1
-1.592e0 -1.265e0 7.61e-1 7.61e-1
-1.592e0 -1.184e0 7.76e-1 7.76e-1
-1.592e0 -1.102e0 7.91e-1 7.91e-1
-1.592e0 -1.02e0 8.05e-1 8.05e-1
-1.592e0 -9.39e-1 8.17e-1 8.17e-1
-1.592e0 -8.57e-1 8.21e-1 8.21e-1
-1.592e0 -7.76e-1 8.19e-1 8.19e-1
-1.592e0 -6.94e-1 8.07e-1 8.07e-1
-1.592e0 -6.12e-1 7.83e-1 7.83e-1
-1.592e0 -5.31e-1 7.56e-1 7.56e-1
-1.592e0 -4.49e-1 7.28e-1 7.28e-1
-1.592e0 -3.67e-1 7.0e-1 7.0e-1
-1.592e0 -2.86e-1 6.71e-1 6.71e-1
-1.592e0 -2.04e-1 6.43e-1 6.43e-1
-1.592e0 -1.22e-1 6.17e-1 6.17e-1
-1.592e0 -4.1e-2 5.92e-1 5.92e-1
-1.592e0 4.1e-2 5.69e-1 5.69e-1
-1.592e0 1.22e-1 5.49e-1 5.49e-1
-1.592e0 2.04e-1 5.32e-1 5.32e-1
-1.592e0 2.86e-1 5.21e-1 5.21e-1
-1.592e0 3.67e-1 5.14e-1 5.14e-1
-1.592e0 4.49e-1 5.1e-1 5.1e-1
-1.592e0 5.31e-1 5.08e-1 5.08e-1
-1.592e0 6.12e-1 5.06e-1 5.06e-1
-1.592e0 6.94e-1 5.05e-1 5.05e-1
-1.592e0 7.76e-1 5.04e-1 5.04e-1
-1.592e0 8.57e-1 5.04e-1 5.04e-1
-1.592e0 9.39e-1 5.03e-1 5.03e-1
-1.592e0 1.02e0 5.03e-1 5.03e-1
-1.592e0 1.102e0 5.03e-1 5.03e-1
-1.592e0 1.184e0 5.03e-1 5.03e-1
-1.592e0 1.265e0 5.03e-1 5.03e-1
-1.592e0 1.347e0 5.02e-1 5.02e-1
-1.592e0 1.429e0 5.02e-1 5.02e-1
-1.592e0 1.51e0 5.02e-1 5.02e-1
-1.592e0 1.592e0 5.02e-1 5.02e-1
-1.592e0 1.673e0 5.02e-1 5.02e-1
-1.592e0 1.755e0 5.02e-1 5.02e-1
-1.592e0 1.837e0 5.02e-1 5.02e-1
-1.592e0 1.918e0 5.02e-1 5.02e-1
-1.592e0 2.0e0 5.02e-1 5.02e-1

-1.51e0 -2.0e0 1.664e0 1.664e0
-1.51e0 -1.918e0 1.563e0 1.563e0
-1.51e0 -1.837e0 1.456e0 1.456e0
-1.51e0 -1.755e0 1.341e0 1.341e0
-1.51e0 -1.673e0 1.217e0 1.217e0
-1.51e0 -1.592e0 1.082e0 1.082e0
-1.51e0 -1.51e0 9.39e-1 9.39e-1
-1.51e0 -1.429e0 7.98e-1 7.98e-1
-1.51e0 -1.347e0 7.07e-1 7.07e-1
-1.51e0 -1.265e0 7.0e-1 7.0e-1
-1.51e0 -1.184e0 7.17e-1 7.17e-1
-1.51e0 -1.102e0 7.33e-1 7.33e-1
-1.51e0 -1.02e0 7.5e-1 7.5e-1
-1.51e0 -9.39e-1 7.65e-1 7.65e-1
-1.51e0 -8.57e-1 7.74e-1 7.74e-1
-1.51e0 -7.76e-1 7.76e-1 7.76e-1
-1.51e0 -6.94e-1 7.63e-1 7.63e-1
-1.51e0 -6.12e-1 7.39e-1 7.39e-1
-1.51e0 -5.31e-1 7.13e-1 7.13e-1
-1.51e0 -4.49e-1 6.85e-1 6.85e-1
-1.51e0 -3.67e-1 6.56e-1 6.56e-1
-1.51e0 -2.86e-1 6.28e-1 6.28e-1
-1.51e0 -2.04e-1 6.01e-1 6.01e-1
-1.51e0 -1.22e-1 5.75e-1 5.75e-1
-1.51e0 -4.1e-2 5.52e-1 5.52e-1
-1.51e0 4.1e-2 5.3e-1 5.3e-1
-1.51e0 1.22e-1 5.12e-1 5.12e-1
-1.51e0 2.04e-1 4.99e-1 4.99e-1
-1.51e0 2.86e-1 4.91e-1 4.91e-1
-1.51e0 3.67e-1 4.86e-1 4.86e-1
-1.51e0 4.49e-1 4.83e-1 4.83e-1
-1.51e0 5.31e-1 4.81e-1 4.81e-1
-1.51e0 6.12e-1 4.79e-1 4.79e-1
-1.51e0 6.94e-1 4.79e-1 4.79e-1
-1.51e0 7.76e-1 4.78e-1 4.78e-1
-1.51e0 8.57e-1 4.78e-1 4.78e-1
-1.51e0 9.39e-1 4.77e-1 4.77e-1
-1.51e0 1.02e0 4.77e-1 4.77e-1
-1.51e0 1.102e0 4.77e-1 4.77e-1
-1.51e0 1.184e0 4.77e-1 4.77e-1
-1.51e0 1.265e0 4.77e-1 4.77e-1
-1.51e0 1.347e0 4.77e-1 4.77e-1
-1.51e0 1.429e0 4.76e-1 4.76e-1
-1.51e0 1.51e0 4.76e-1 4.76e-1
-1.51e0 1.592e0 4.76e-1 4.76e-1
-1.51e0 1.673e0 4.76e-1 4.76e-1
-1.51e0 1.755e0 4.76e-1 4.76e-1
-1.51e0 1.837e0 4.76e-1 4.76e-1
-1.51e0 1.918e0 4.76e-1 4.76e-1
-1.51e0 2.0e0 4.76e-1 4.76e-1

-1.429e0 -2.0e0 1.585e0 1.585e0
-1.429e0 -1.918e0 1.477e0 1.477e0
-1.429e0 -1.837e0 1.363e0 1.363e0
-1.429e0 -1.755e0 1.24e0 1.24e0
-1.429e0 -1.673e0 1.106e0 1.106e0
-1.429e0 -1.592e0 9.6e-1 9.6e-1
-1.429e0 -1.51e0 8.05e-1 8.05e-1
-1.429e0 -1.429e0 6.81e-1 6.81e-1
-1.429e0 -1.347e0 6.26e-1 6.26e-1
-1.429e0 -1.265e0 6.41e-1 6.41e-1
-1.429e0 -1.184e0 6.59e-1 6.59e-1
-1.429e0 -1.102e0 6.77e-1 6.77e-1
-1.429e0 -1.02e0 6.96e-1 6.96e-1
-1.429e0 -9.39e-1 7.15e-1 7.15e-1
-1.429e0 -8.57e-1 7.29e-1 7.29e-1
-1.429e0 -7.76e-1 7.32e-1 7.32e-1
-1.429e0 -6.94e-1 7.19e-1 7.19e-1
-1.429e0 -6.12e-1 6.95e-1 6.95e-1
-1.429e0 -5.31e-1 6.69e-1 6.69e-1
-1.429e0 -4.49e-1 6.41e-1 6.41e-1
-1.429e0 -3.67e-1 6.13e-1 6.13e-1
-1.429e0 -2.86e-1 5.86e-1 5.86e-1
-1.429e0 -2.04e-1 5.59e-1 5.59e-1
-1.429e0 -1.22e-1 5.34e-1 5.34e-1
-1.429e0 -4.1e-2 5.12e-1 5.12e-1
-1.429e0 4.1e-2 4.92e-1 4.92e-1
-1.429e0 1.22e-1 4.77e-1 4.77e-1
-1.429e0 2.04e-1 4.67e-1 4.67e-1
-1.429e0 2.86e-1 4.61e-1 4.61e-1
-1.429e0 3.67e-1 4.58e-1 4.58e-1
-1.429e0 4.49e-1 4.55e-1 4.55e-1
-1.429e0 5.31e-1 4.54e-1 4.54e-1
-1.429e0 6.12e-1 4.53e-1 4.53e-1
-1.429e0 6.94e-1 4.52e-1 4.52e-1
-1.429e0 7.76e-1 4.52e-1 4.52e-1
-1.429e0 8.57e-1 4.52e-1 4.52e-1
-1.429e0 9.39e-1 4.51e-1 4.51e-1
-1.429e0 1.02e0 4.51e-1 4.51e-1
-1.429e0 1.102e0 4.51e-1 4.51e-1
-1.429e0 1.184e0 4.51e-1 4.51e-1
-1.429e0 1.265e0 4.51e-1 4.51e-1
-1.429e0 1.347e0 4.51e-1 4.51e-1
-1.429e0 1.429e0 4.51e-1 4.51e-1
-1.429e0 1.51e0 4.51e-1 4.51e-1
-1.429e0 1.592e0 4.5e-1 4.5e-1
-1.429e0 1.673e0 4.5e-1 4.5e-1
-1.429e0 1.755e0 4.5e-1 4.5e-1
-1.429e0 1.837e0 4.5e-1 4.5e-1
-1.429e0 1.918e0 4.5e-1 4.5e-1
-1.429e0 2.0e0 4.5e-1 4.5e-1

-1.347e0 -2.0e0 1.505e0 1.505e0
-1.347e0 -1.918e0 1.388e0 1.388e0
-1.347e0 -1.837e0 1.263e0 1.263e0
-1.347e0 -1.755e0 1.13e0 1.13e0
-1.347e0 -1.673e0 9.84e-1 9.84e-1
-1.347e0 -1.592e0 8.23e-1 8.23e-1
-1.347e0 -1.51e0 6.75e-1 6.75e-1
-1.347e0 -1.429e0 5.81e-1 5.81e-1
-1.347e0 -1.347e0 5.65e-1 5.65e-1
-1.347e0 -1.265e0 5.83e-1 5.83e-1
-1.347e0 -1.184e0 6.02e-1 6.02e-1
-1.347e0 -1.102e0 6.22e-1 6.22e-1
-1.347e0 -1.02e0 6.44e-1 6.44e-1
-1.347e0 -9.39e-1 6.68e-1 6.68e-1
-1.347e0 -8.57e-1 6.85e-1 6.85e-1
-1.347e0 -7.76e-1 6.88e-1 6.88e-1
-1.347e0 -6.94e-1 6.76e-1 6.76e-1
-1.347e0 -6.12e-1 6.52e-1 6.52e-1
-1.347e0 -5.31e-1 6.25e-1 6.25e-1
-1.347e0 -4.49e-1 5.98e-1 5.98e-1
-1.347e0 -3.67e-1 5.71e-1 5.71e-1
-1.347e0 -2.86e-1 5.44e-1 5.44e-1
-1.347e0 -2.04e-1 5.18e-1 5.18e-1
-1.347e0 -1.22e-1 4.94e-1 4.94e-1
-1.347e0 -4.1e-2 4.73e-1 4.73e-1
-1.347e0 4.1e-2 4.55e-1 4.55e-1
-1.347e0 1.22e-1 4.44e-1 4.44e-1
-1.347e0 2.04e-1 4.37e-1 4.37e-1
-1.347e0 2.86e-1 4.33e-1 4.33e-1
-1.347e0 3.67e-1 4.3e-1 4.3e-1
-1.347e0 4.49e-1 4.29e-1 4.29e-1
-1.347e0 5.31e-1 4.27e-1 4.27e-1
-1.347e0 6.12e-1 4.27e-1 4.27e-1
-1.347e0 6.94e-1 4.26e-1 4.26e-1
-1.347e0 7.76e-1 4.26e-1 4.26e-1
-1.347e0 8.57e-1 4.26e-1 4.26e-1
-1.347e0 9.39e-1 4.26e-1 4.26e-1
-1.347e0 1.02e0 4.25e-1 4.25e-1
-1.347e0 1.102e0 4.25e-1 4.25e-1
-1.347e0 1.184e0 4.25e-1 4.25e-1
-1.347e0 1.265e0 4.25e-1 4.25e-1
-1.347e0 1.347e0 4.25e-1 4.25e-1
-1.347e0 1.429e0 4.25e-1 4.25e-1
-1.347e0 1.51e0 4.25e-1 4.25e-1
-1.347e0 1.592e0 4.25e-1 4.25e-1
-1.347e0 1.673e0 4.25e-1 4.25e-1
-1.347e0 1.755e0 4.24e-1 4.24e-1
-1.347e0 1.837e0 4.24e-1 4.24e-1
-1.347e0 1.918e0 4.24e-1 4.24e-1
-1.347e0 2.0e0 4.24e-1 4.24e-1

-1.265e0 -2.0e0 1.424e0 1.424e0
-1.265e0 -1.918e0 1.297e0 1.297e0
-1.265e0 -1.837e0 1.159e0 1.159e0
-1.265e0 -1.755e0 1.011e0 1.011e0
-1.265e0 -1.673e0 8.48e-1 8.48e-1
-1.265e0 -1.592e0 6.82e-1 6.82e-1
-1.265e0 -1.51e0 5.59e-1 5.59e-1
-1.265e0 -1.429e0 5.0e-1 5.0e-1
-1.265e0 -1.347e0 5.09e-1 5.09e-1
-1.265e0 -1.265e0 5.27e-1 5.27e-1
-1.265e0 -1.184e0 5.47e-1 5.47e-1
-1.265e0 -1.102e0 5.69e-1 5.69e-1
-1.265e0 -1.02e0 5.94e-1 5.94e-1
-1.265e0 -9.39e-1 6.23e-1 6.23e-1
-1.265e0 -8.57e-1 6.41e-1 6.41e-1
-1.265e0 -7.76e-1 6.44e-1 6.44e-1
-1.265e0 -6.94e-1 6.32e-1 6.32e-1
-1.265e0 -6.12e-1 6.08e-1 6.08e-1
-1.265e0 -5.31e-1 5.82e-1 5.82e-1
-1.265e0 -4.49e-1 5.55e-1 5.55e-1
-1.265e0 -3.67e-1 5.28e-1 5.28e-1
-1.265e0 -2.86e-1 5.02e-1 5.02e-1
-1.265e0 -2.04e-1 4.77e-1 4.77e-1
-1.265e0 -1.22e-1 4.54e-1 4.54e-1
-1.265e0 -4.1e-2 4.35e-1 4.35e-1
-1.265e0 4.1e-2 4.22e-1 4.22e-1
-1.265e0 1.22e-1 4.13e-1 4.13e-1
-1.265e0 2.04e-1 4.08e-1 4.08e-1
-1.265e0 2.86e-1 4.05e-1 4.05e-1
-1.265e0 3.67e-1 4.03e-1 4.03e-1
-1.265e0 4.49e-1 4.02e-1 4.02e-1
-1.265e0 5.31e-1 4.01e-1 4.01e-1
-1.265e0 6.12e-1 4.01e-1 4.01e-1
-1.265e0 6.94e-1 4.0e-1 4.0e-1
-1.265e0 7.76e-1 4.0e-1 4.0e-1
-1.265e0 8.57e-1 4.0e-1 4.0e-1
-1.265e0 9.39e-1 4.0e-1 4.0e-1
-1.265e0 1.02e0 3.99e-1 3.99e-1
-1.265e0 1.102e0 3.99e-1 3.99e-1
-1.265e0 1.184e0 3.99e-1 3.99e-1
-1.265e0 1.265e0 3.99e-1 3.99e-1
-1.265e0 1.347e0 3.99e-1 3.99e-1
-1.265e0 1.429e0 3.99e-1 3.99e-1
-1.265e0 1.51e0 3.99e-1 3.99e-1
-1.265e0 1.592e0 3.99e-1 3.99e-1
-1.265e0 1.673e0 3.99e-1 3.99e-1
-1.265e0 1.755e0 3.99e-1 3.99e-1
-1.265e0 1.837e0 3.99e-1 3.99e-1
-1.265e0 1.918e0 3.99e-1 3.99e-1
-1.265e0 2.0e0 3.98e-1 3.98e-1

-1.184e0 -2.0e0 1.339e0 1.339e0
-1.184e0 -1.918e0 1.202e0 1.202e0
-1.184e0 -1.837e0 1.05e0 1.05e0
-1.184e0 -1.755e0 8.81e-1 8.81e-1
-1.184e0 -1.673e0 7.0e-1 7.0e-1
-1.184e0 -1.592e0 5.53e-1 5.53e-1
-1.184e0 -1.51e0 4.61e-1 4.61e-1
-1.184e0 -1.429e0 4.38e-1 4.38e-1
-1.184e0 -1.347e0 4.55e-1 4.55e-1
-1.184e0 -1.265e0 4.73e-1 4.73e-1
-1.184e0 -1.184e0 4.94e-1 4.94e-1
-1.184e0 -1.102e0 5.19e-1 5.19e-1
-1.184e0 -1.02e0 5.48e-1 5.48e-1
-1.184e0 -9.39e-1 5.79e-1 5.79e-1
-1.184e0 -8.57e-1 5.97e-1 5.97e-1
-1.184e0 -7.76e-1 6.0e-1 6.0e-1
-1.184e0 -6.94e-1 5.88e-1 5.88e-1
-1.184e0 -6.12e-1 5.65e-1 5.65e-1
-1.184e0 -5.31e-1 5.39e-1 5.39e-1
-1.184e0 -4.49e-1 5.12e-1 5.12e-1
-1.184e0 -3.67e-1 4.85e-1 4.85e-1
-1.184e0 -2.86e-1 4.6e-1 4.6e-1
-1.184e0 -2.04e-1 4.36e-1 4.36e-1
-1.184e0 -1.22e-1 4.15e-1 4.15e-1
-1.184e0 -4.1e-2 4.0e-1 4.0e-1
-1.184e0 4.1e-2 3.9e-1 3.9e-1
-1.184e0 1.22e-1 3.84e-1 3.84e-1
-1.184e0 2.04e-1 3.8e-1 3.8e-1
-1.184e0 2.86e-1 3.78e-1 3.78e-1
-1.184e0 3.67e-1 3.77e-1 3.77e-1
-1.184e0 4.49e-1 3.76e-1 3.76e-1
-1.184e0 5.31e-1 3.75e-1 3.75e-1
-1.184e0 6.12e-1 3.75e-1 3.75e-1
-1.184e0 6.94e-1 3.74e-1 3.74e-1
-1.184e0 7.76e-1 3.74e-1 3.74e-1
-1.184e0 8.57e-1 3.74e-1 3.74e-1
-1.184e0 9.39e-1 3.74e-1 3.74e-1
-1.184e0 1.02e0 3.74e-1 3.74e-1
-1.184e0 1.102e0 3.74e-1 3.74e-1
-1.184e0 1.184e0 3.73e-1 3.73e-1
-1.184e0 1.265e0 3.73e-1 3.73e-1
-1.184e0 1.347e0 3.73e-1 3.73e-1
-1.184e0 1.429e0 3.73e-1 3.73e-1
-1.184e0 1.51e0 3.73e-1 3.73e-1
-1.184e0 1.592e0 3.73e-1 3.73e-1
-1.184e0 1.673e0 3.73e-1 3.73e-1
-1.184e0 1.755e0 3.73e-1 3.73e-1
-1.184e0 1.837e0 3.73e-1 3.73e-1
-1.184e0 1.918e0 3.73e-1 3.73e-1
-1.184e0 2.0e0 3.73e-1 3.73e-1

-1.102e0 -2.0e0 1.252e0 1.252e0
-1.102e0 -1.918e0 1.102e0 1.102e0
-1.102e0 -1.837e0 9.33e-1 9.33e-1
-1.102e0 -1.755e0 7.39e-1 7.39e-1
-1.102e0 -1.673e0 5.63e-1 5.63e-1
-1.102e0 -1.592e0 4.41e-1 4.41e-1
-1.102e0 -1.51e0 3.86e-1 3.86e-1
-1.102e0 -1.429e0 3.88e-1 3.88e-1
-1.102e0 -1.347e0 4.03e-1 4.03e-1
-1.102e0 -1.265e0 4.22e-1 4.22e-1
-1.102e0 -1.184e0 4.44e-1 4.44e-1
-1.102e0 -1.102e0 4.7e-1 4.7e-1
-1.102e0 -1.02e0 5.03e-1 5.03e-1
-1.102e0 -9.39e-1 5.35e-1 5.35e-1
-1.102e0 -8.57e-1 5.53e-1 5.53e-1
-1.102e0 -7.76e-1 5.56e-1 5.56e-1
-1.102e0 -6.94e-1 5.44e-1 5.44e-1
-1.102e0 -6.12e-1 5.21e-1 5.21e-1
-1.102e0 -5.31e-1 4.95e-1 4.95e-1
-1.102e0 -4.49e-1 4.69e-1 4.69e-1
-1.102e0 -3.67e-1 4.43e-1 4.43e-1
-1.102e0 -2.86e-1 4.18e-1 4.18e-1
-1.102e0 -2.04e-1 3.96e-1 3.96e-1
-1.102e0 -1.22e-1 3.78e-1 3.78e-1
-1.102e0 -4.1e-2 3.67e-1 3.67e-1
-1.102e0 4.1e-2 3.6e-1 3.6e-1
-1.102e0 1.22e-1 3.56e-1 3.56e-1
-1.102e0 2.04e-1 3.53e-1 3.53e-1
-1.102e0 2.86e-1 3.51e-1 3.51e-1
-1.102e0 3.67e-1 3.5e-1 3.5e-1
-1.102e0 4.49e-1 3.49e-1 3.49e-1
-1.102e0 5.31e-1 3.49e-1 3.49e-1
-1.102e0 6.12e-1 3.49e-1 3.49e-1
-1.102e0 6.94e-1 3.48e-1 3.48e-1
-1.102e0 7.76e-1 3.48e-1 3.48e-1
-1.102e0 8.57e-1 3.48e-1 3.48e-1
-1.102e0 9.39e-1 3.48e-1 3.48e-1
-1.102e0 1.02e0 3.48e-1 3.48e-1
-1.102e0 1.102e0 3.48e-1 3.48e-1
-1.102e0 1.184e0 3.48e-1 3.48e-1
-1.102e0 1.265e0 3.47e-1 3.47e-1
-1.102e0 1.347e0 3.47e-1 3.47e-1
-1.102e0 1.429e0 3.47e-1 3.47e-1
-1.102e0 1.51e0 3.47e-1 3.47e-1
-1.102e0 1.592e0 3.47e-1 3.47e-1
-1.102e0 1.673e0 3.47e-1 3.47e-1
-1.102e0 1.755e0 3.47e-1 3.47e-1
-1.102e0 1.837e0 3.47e-1 3.47e-1
-1.102e0 1.918e0 3.47e-1 3.47e-1
-1.102e0 2.0e0 3.47e-1 3.47e-1

-1.02e0 -2.0e0 1.16e0 1.16e0
-1.02e0 -1.918e0 9.96e-1 9.96e-1
-1.02e0 -1.837e0 8.04e-1 8.04e-1
-1.02e0 -1.755e0 6.02e-1 6.02e-1
-1.02e0 -1.673e0 4.43e-1 4.43e-1
-1.02e0 -1.592e0 3.55e-1 3.55e-1
-1.02e0 -1.51e0 3.34e-1 3.34e-1
-1.02e0 -1.429e0 3.43e-1 3.43e-1
-1.02e0 -1.347e0 3.56e-1 3.56e-1
-1.02e0 -1.265e0 3.73e-1 3.73e-1
-1.02e0 -1.184e0 3.96e-1 3.96e-1
-1.02e0 -1.102e0 4.25e-1 4.25e-1
-1.02e0 -1.02e0 4.6e-1 4.6e-1
-1.02e0 -9.39e-1 4.91e-1 4.91e-1
-1.02e0 -8.57e-1 5.1e-1 5.1e-1
-1.02e0 -7.76e-1 5.13e-1 5.13e-1
-1.02e0 -6.94e-1 5.01e-1 5.01e-1
-1.02e0 -6.12e-1 4.77e-1 4.77e-1
-1.02e0 -5.31e-1 4.52e-1 4.52e-1
-1.02e0 -4.49e-1 4.26e-1 4.26e-1
-1.02e0 -3.67e-1 4.01e-1 4.01e-1
-1.02e0 -2.86e-1 3.78e-1 3.78e-1
-1.02e0 -2.04e-1 3.58e-1 3.58e-1
-1.02e0 -1.22e-1 3.44e-1 3.44e-1
-1.02e0 -4.1e-2 3.36e-1 3.36e-1
-1.02e0 4.1e-2 3.31e-1 3.31e-1
-1.02e0 1.22e-1 3.28e-1 3.28e-1
-1.02e0 2.04e-1 3.26e-1 3.26e-1
-1.02e0 2.86e-1 3.25e-1 3.25e-1
-1.02e0 3.67e-1 3.24e-1 3.24e-1
-1.02e0 4.49e-1 3.23e-1 3.23e-1
-1.02e0 5.31e-1 3.23e-1 3.23e-1
-1.02e0 6.12e-1 3.23e-1 3.23e-1
-1.02e0 6.94e-1 3.22e-1 3.22e-1
-1.02e0 7.76e-1 3.22e-1 3.22e-1
-1.02e0 8.57e-1 3.22e-1 3.22e-1
-1.02e0 9.39e-1 3.22e-1 3.22e-1
-1.02e0 1.02e0 3.22e-1 3.22e-1
-1.02e0 1.102e0 3.22e-1 3.22e-1
-1.02e0 1.184e0 3.22e-1 3.22e-1
-1.02e0 1.265e0 3.22e-1 3.22e-1
-1.02e0 1.347e0 3.22e-1 3.22e-1
-1.02e0 1.429e0 3.22e-1 3.22e-1
-1.02e0 1.51e0 3.21e-1 3.21e-1
-1.02e0 1.592e0 3.21e-1 3.21e-1
-1.02e0 1.673e0 3.21e-1 3.21e-1
-1.02e0 1.755e0 3.21e-1 3.21e-1
-1.02e0 1.837e0 3.21e-1 3.21e-1
-1.02e0 1.918e0 3.21e-1 3.21e-1
-1.02e0 2.0e0 3.21e-1 3.21e-1

-9.39e-1 -2.0e0 1.063e0 1.063e0
-9.39e-1 -1.918e0 8.81e-1 8.81e-1
-9.39e-1 -1.837e0 6.68e-1 6.68e-1
-9.39e-1 -1.755e0 4.77e-1 4.77e-1
-9.39e-1 -1.673e0 3.47e-1 3.47e-1
-9.39e-1 -1.592e0 3.02e-1 3.02e-1
-9.39e-1 -1.51e0 2.99e-1 2.99e-1
-9.39e-1 -1.429e0 3.04e-1 3.04e-1
-9.39e-1 -1.347e0 3.13e-1 3.13e-1
-9.39e-1 -1.265e0 3.28e-1 3.28e-1
-9.39e-1 -1.184e0 3.5e-1 3.5e-1
-9.39e-1 -1.102e0 3.82e-1 3.82e-1
-9.39e-1 -1.02e0 4.16e-1 4.16e-1
-9.39e-1 -9.39e-1 4.48e-1 4.48e-1
-9.39e-1 -8.57e-1 4.66e-1 4.66e-1
-9.39e-1 -7.76e-1 4.69e-1 4.69e-1
-9.39e-1 -6.94e-1 4.57e-1 4.57e-1
-9.39e-1 -6.12e-1 4.34e-1 4.34e-1
-9.39e-1 -5.31e-1 4.09e-1 4.09e-1
-9.39e-1 -4.49e-1 3.84e-1 3.84e-1
-9.39e-1 -3.67e-1 3.6e-1 3.6e-1
-9.39e-1 -2.86e-1 3.38e-1 3.38e-1
-9.39e-1 -2.04e-1 3.22e-1 3.22e-1
-9.39e-1 -1.22e-1 3.13e-1 3.13e-1
-9.39e-1 -4.1e-2 3.07e-1 3.07e-1
-9.39e-1 4.1e-2 3.03e-1 3.03e-1
-9.39e-1 1.22e-1 3.01e-1 3.01e-1
-9.39e-1 2.04e-1 2.99e-1 2.99e-1
-9.39e-1 2.86e-1 2.98e-1 2.98e-1
-9.39e-1 3.67e-1 2.98e-1 2.98e-1
-9.39e-1 4.49e-1 2.97e-1 2.97e-1
-9.39e-1 5.31e-1 2.97e-1 2.97e-1
-9.39e-1 6.12e-1 2.97e-1 2.97e-1
-9.39e-1 6.94e-1 2.97e-1 2.97e-1
-9.39e-1 7.76e-1 2.96e-1 2.96e-1
-9.39e-1 8.57e-1 2.96e-1 2.96e-1
-9.39e-1 9.39e-1 2.96e-1 2.96e-1
-9.39e-1 1.02e0 2.96e-1 2.96e-1
-9.39e-1 1.102e0 2.96e-1 2.96e-1
-9.39e-1 1.184e0 2.96e-1 2.96e-1
-9.39e-1 1.265e0 2.96e-1 2.96e-1
-9.39e-1 1.347e0 2.96e-1 2.96e-1
-9.39e-1 1.429e0 2.96e-1 2.96e-1
-9.39e-1 1.51e0 2.96e-1 2.96e-1
-9.39e-1 1.592e0 2.96e-1 2.96e-1
-9.39e-1 1.673e0 2.95e-1 2.95e-1
-9.39e-1 1.755e0 2.95e-1 2.95e-1
-9.39e-1 1.837e0 2.95e-1 2.95e-1
-9.39e-1 1.918e0 2.95e-1 2.95e-1
-9.39e-1 2.0e0 2.95e-1 2.95e-1

-8.57e-1 -2.0e0 9.6e-1 9.6e-1
-8.57e-1 -1.918e0 7.54e-1 7.54e-1
-8.57e-1 -1.837e0 5.38e-1 5.38e-1
-8.57e-1 -1.755e0 3.67e-1 3.67e-1
-8.57e-1 -1.673e0 2.81e-1 2.81e-1
-8.57e-1 -1.592e0 2.73e-1 2.73e-1
-8.57e-1 -1.51e0 2.72e-1 2.72e-1
-8.57e-1 -1.429e0 2.72e-1 2.72e-1
-8.57e-1 -1.347e0 2.76e-1 2.76e-1
-8.57e-1 -1.265e0 2.87e-1 2.87e-1
-8.57e-1 -1.184e0 3.08e-1 3.08e-1
-8.57e-1 -1.102e0 3.4e-1 3.4e-1
-8.57e-1 -1.02e0 3.73e-1 3.73e-1
-8.57e-1 -9.39e-1 4.04e-1 4.04e-1
-8.57e-1 -8.57e-1 4.22e-1 4.22e-1
-8.57e-1 -7.76e-1 4.25e-1 4.25e-1
-8.57e-1 -6.94e-1 4.13e-1 4.13e-1
-8.57e-1 -6.12e-1 3.9e-1 3.9e-1
-8.57e-1 -5.31e-1 3.66e-1 3.66e-1
-8.57e-1 -4.49e-1 3.42e-1 3.42e-1
-8.57e-1 -3.67e-1 3.19e-1 3.19e-1
-8.57e-1 -2.86e-1 3.01e-1 3.01e-1
-8.57e-1 -2.04e-1 2.89e-1 2.89e-1
-8.57e-1 -1.22e-1 2.82e-1 2.82e-1
-8.57e-1 -4.1e-2 2.78e-1 2.78e-1
-8.57e-1 4.1e-2 2.75e-1 2.75e-1
-8.57e-1 1.22e-1 2.74e-1 2.74e-1
-8.57e-1 2.04e-1 2.73e-1 2.73e-1
-8.57e-1 2.86e-1 2.72e-1 2.72e-1
-8.57e-1 3.67e-1 2.72e-1 2.72e-1
-8.57e-1 4.49e-1 2.71e-1 2.71e-1
-8.57e-1 5.31e-1 2.71e-1 2.71e-1
-8.57e-1 6.12e-1 2.71e-1 2.71e-1
-8.57e-1 6.94e-1 2.71e-1 2.71e-1
-8.57e-1 7.76e-1 2.71e-1 2.71e-1
-8.57e-1 8.57e-1 2.7e-1 2.7e-1
-8.57e-1 9.39e-1 2.7e-1 2.7e-1
-8.57e-1 1.02e0 2.7e-1 2.7e-1
-8.57e-1 1.102e0 2.7e-1 2.7e-1
-8.57e-1 1.184e0 2.7e-1 2.7e-1
-8.57e-1 1.265e0 2.7e-1 2.7e-1
-8.57e-1 1.347e0 2.7e-1 2.7e-1
-8.57e-1 1.429e0 2.7e-1 2.7e-1
-8.57e-1 1.51e0 2.7e-1 2.7e-1
-8.57e-1 1.592e0 2.7e-1 2.7e-1
-8.57e-1 1.673e0 2.7e-1 2.7e-1
-8.57e-1 1.755e0 2.7e-1 2.7e-1
-8.57e-1 1.837e0 2.69e-1 2.69e-1
-8.57e-1 1.918e0 2.69e-1 2.69e-1
-8.57e-1 2.0e0 2.69e-1 2.69e-1

-7.76e-1 -2.0e0 8.47e-1 8.47e-1
-7.76e-1 -1.918e0 6.23e-1 6.23e-1
-7.76e-1 -1.837e0 4.19e-1 4.19e-1
-7.76e-1 -1.755e0 2.8e-1 2.8e-1
-7.76e-1 -1.673e0 2.47e-1 2.47e-1
-7.76e-1 -1.592e0 2.47e-1 2.47e-1
-7.76e-1 -1.51e0 2.47e-1 2.47e-1
-7.76e-1 -1.429e0 2.47e-1 2.47e-1
-7.76e-1 -1.347e0 2.46e-1 2.46e-1
-7.76e-1 -1.265e0 2.51e-1 2.51e-1
-7.76e-1 -1.184e0 2.69e-1 2.69e-1
-7.76e-1 -1.102e0 2.98e-1 2.98e-1
-7.76e-1 -1.02e0 3.3e-1 3.3e-1
-7.76e-1 -9.39e-1 3.6e-1 3.6e-1
-7.76e-1 -8.57e-1 3.78e-1 3.78e-1
-7.76e-1 -7.76e-1 3.81e-1 3.81e-1
-7.76e-1 -6.94e-1 3.7e-1 3.7e-1
-7.76e-1 -6.12e-1 3.47e-1 3.47e-1
-7.76e-1 -5.31e-1 3.23e-1 3.23e-1
-7.76e-1 -4.49e-1 3.0e-1 3.0e-1
-7.76e-1 -3.67e-1 2.8e-1 2.8e-1
-7.76e-1 -2.86e-1 2.67e-1 2.67e-1
-7.76e-1 -2.04e-1 2.59e-1 2.59e-1
-7.76e-1 -1.22e-1 2.54e-1 2.54e-1
-7.76e-1 -4.1e-2 2.5e-1 2.5e-1
-7.76e-1 4.1e-2 2.48e-1 2.48e-1
-7.76e-1 1.22e-1 2.47e-1 2.47e-1
-7.76e-1 2.04e-1 2.46e-1 2.46e-1
-7.76e-1 2.86e-1 2.46e-1 2.46e-1
-7.76e-1 3.67e-1 2.46e-1 2.46e-1
-7.76e-1 4.49e-1 2.45e-1 2.45e-1
-7.76e-1 5.31e-1 2.45e-1 2.45e-1
-7.76e-1 6.12e-1 2.45e-1 2.45e-1
-7.76e-1 6.94e-1 2.45e-1 2.45e-1
-7.76e-1 7.76e-1 2.45e-1 2.45e-1
-7.76e-1 8.57e-1 2.45e-1 2.45e-1
-7.76e-1 9.39e-1 2.45e-1 2.45e-1
-7.76e-1 1.02e0 2.44e-1 2.44e-1
-7.76e-1 1.102e0 2.44e-1 2.44e-1
-7.76e-1 1.184e0 2.44e-1 2.44e-1
-7.76e-1 1.265e0 2.44e-1 2.44e-1
-7.76e-1 1.347e0 2.44e-1 2.44e-1
-7.76e-1 1.429e0 2.44e-1 2.44e-1
-7.76e-1 1.51e0 2.44e-1 2.44e-1
-7.76e-1 1.592e0 2.44e-1 2.44e-1
-7.76e-1 1.673e0 2.44e-1 2.44e-1
-7.76e-1 1.755e0 2.44e-1 2.44e-1
-7.76e-1 1.837e0 2.44e-1 2.44e-1
-7.76e-1 1.918e0 2.44e-1 2.44e-1
-7.76e-1 2.0e0 2.43e-1 2.43e-1

-6.94e-1 -2.0e0 7.22e-1 7.22e-1
-6.94e-1 -1.918e0 4.97e-1 4.97e-1
-6.94e-1 -1.837e0 3.13e-1 3.13e-1
-6.94e-1 -1.755e0 2.24e-1 2.24e-1
-6.94e-1 -1.673e0 2.21e-1 2.21e-1
-6.94e-1 -1.592e0 2.21e-1 2.21e-1
-6.94e-1 -1.51e0 2.21e-1 2.21e-1
-6.94e-1 -1.429e0 2.21e-1 2.21e-1
-6.94e-1 -1.347e0 2.21e-1 2.21e-1
-6.94e-1 -1.265e0 2.21e-1 2.21e-1
-6.94e-1 -1.184e0 2.32e-1 2.32e-1
-6.94e-1 -1.102e0 2.57e-1 2.57e-1
-6.94e-1 -1.02e0 2.87e-1 2.87e-1
-6.94e-1 -9.39e-1 3.17e-1 3.17e-1
-6.94e-1 -8.57e-1 3.34e-1 3.34e-1
-6.94e-1 -7.76e-1 3.37e-1 3.37e-1
-6.94e-1 -6.94e-1 3.26e-1 3.26e-1
-6.94e-1 -6.12e-1 3.04e-1 3.04e-1
-6.94e-1 -5.31e-1 2.81e-1 2.81e-1
-6.94e-1 -4.49e-1 2.59e-1 2.59e-1
-6.94e-1 -3.67e-1 2.44e-1 2.44e-1
-6.94e-1 -2.86e-1 2.35e-1 2.35e-1
-6.94e-1 -2.04e-1 2.29e-1 2.29e-1
-6.94e-1 -1.22e-1 2.25e-1 2.25e-1
-6.94e-1 -4.1e-2 2.23e-1 2.23e-1
-6.94e-1 4.1e-2 2.22e-1 2.22e-1
-6.94e-1 1.22e-1 2.21e-1 2.21e-1
-6.94e-1 2.04e-1 2.2e-1 2.2e-1
-6.94e-1 2.86e-1 2.2e-1 2.2e-1
-6.94e-1 3.67e-1 2.2e-1 2.2e-1
-6.94e-1 4.49e-1 2.19e-1 2.19e-1
-6.94e-1 5.31e-1 2.19e-1 2.19e-1
-6.94e-1 6.12e-1 2.19e-1 2.19e-1
-6.94e-1 6.94e-1 2.19e-1 2.19e-1
-6.94e-1 7.76e-1 2.19e-1 2.19e-1
-6.94e-1 8.57e-1 2.19e-1 2.19e-1
-6.94e-1 9.39e-1 2.19e-1 2.19e-1
-6.94e-1 1.02e0 2.19e-1 2.19e-1
-6.94e-1 1.102e0 2.19e-1 2.19e-1
-6.94e-1 1.184e0 2.18e-1 2.18e-1
-6.94e-1 1.265e0 2.18e-1 2.18e-1
-6.94e-1 1.347e0 2.18e-1 2.18e-1
-6.94e-1 1.429e0 2.18e-1 2.18e-1
-6.94e-1 1.51e0 2.18e-1 2.18e-1
-6.94e-1 1.592e0 2.18e-1 2.18e-1
-6.94e-1 1.673e0 2.18e-1 2.18e-1
-6.94e-1 1.755e0 2.18e-1 2.18e-1
-6.94e-1 1.837e0 2.18e-1 2.18e-1
-6.94e-1 1.918e0 2.18e-1 2.18e-1
-6.94e-1 2.0e0 2.18e-1 2.18e-1

-6.12e-1 -2.0e0 5.95e-1 5.95e-1
-6.12e-1 -1.918e0 3.81e-1 3.81e-1
-6.12e-1 -1.837e0 2.28e-1 2.28e-1
-6.12e-1 -1.755e0 1.95e-1 1.95e-1
-6.12e-1 -1.673e0 1.95e-1 1.95e-1
-6.12e-1 -1.592e0 1.95e-1 1.95e-1
-6.12e-1 -1.51e0 1.95e-1 1.95e-1
-6.12e-1 -1.429e0 1.95e-1 1.95e-1
-6.12e-1 -1.347e0 1.95e-1 1.95e-1
-6.12e-1 -1.265e0 1.95e-1 1.95e-1
-6.12e-1 -1.184e0 1.98e-1 1.98e-1
-6.12e-1 -1.102e0 2.17e-1 2.17e-1
-6.12e-1 -1.02e0 2.45e-1 2.45e-1
-6.12e-1 -9.39e-1 2.73e-1 2.73e-1
-6.12e-1 -8.57e-1 2.91e-1 2.91e-1
-6.12e-1 -7.76e-1 2.94e-1 2.94e-1
-6.12e-1 -6.94e-1 2.83e-1 2.83e-1
-6.12e-1 -6.12e-1 2.61e-1 2.61e-1
-6.12e-1 -5.31e-1 2.39e-1 2.39e-1
-6.12e-1 -4.49e-1 2.22e-1 2.22e-1
-6.12e-1 -3.67e-1 2.11e-1 2.11e-1
-6.12e-1 -2.86e-1 2.05e-1 2.05e-1
-6.12e-1 -2.04e-1 2.0e-1 2.0e-1
-6.12e-1 -1.22e-1 1.98e-1 1.98e-1
-6.12e-1 -4.1e-2 1.96e-1 1.96e-1
-6.12e-1 4.1e-2 1.95e-1 1.95e-1
-6.12e-1 1.22e-1 1.95e-1 1.95e-1
-6.12e-1 2.04e-1 1.94e-1 1.94e-1
-6.12e-1 2.86e-1 1.94e-1 1.94e-1
-6.12e-1 3.67e-1 1.94e-1 1.94e-1
-6.12e-1 4.49e-1 1.93e-1 1.93e-1
-6.12e-1 5.31e-1 1.93e-1 1.93e-1
-6.12e-1 6.12e-1 1.93e-1 1.93e-1
-6.12e-1 6.94e-1 1.93e-1 1.93e-1
-6.12e-1 7.76e-1 1.93e-1 1.93e-1
-6.12e-1 8.57e-1 1.93e-1 1.93e-1
-6.12e-1 9.39e-1 1.93e-1 1.93e-1
-6.12e-1 1.02e0 1.93e-1 1.93e-1
-6.12e-1 1.102e0 1.93e-1 1.93e-1
-6.12e-1 1.184e0 1.93e-1 1.93e-1
-6.12e-1 1.265e0 1.93e-1 1.93e-1
-6.12e-1 1.347e0 1.92e-1 1.92e-1
-6.12e-1 1.429e0 1.92e-1 1.92e-1
-6.12e-1 1.51e0 1.92e-1 1.92e-1
-6.12e-1 1.592e0 1.92e-1 1.92e-1
-6.12e-1 1.673e0 1.92e-1 1.92e-1
-6.12e-1 1.755e0 1.92e-1 1.92e-1
-6.12e-1 1.837e0 1.92e-1 1.92e-1
-6.12e-1 1.918e0 1.92e-1 1.92e-1
-6.12e-1 2.0e0 1.92e-1 1.92e-1

-5.31e-1 -2.0e0 4.73e-1 4.73e-1
-5.31e-1 -1.918e0 2.76e-1 2.76e-1
-5.31e-1 -1.837e0 1.72e-1 1.72e-1
-5.31e-1 -1.755e0 1.69e-1 1.69e-1
-5.31e-1 -1.673e0 1.69e-1 1.69e-1
-5.31e-1 -1.592e0 1.69e-1 1.69e-1
-5.31e-1 -1.51e0 1.69e-1 1.69e-1
-5.31e-1 -1.429e0 1.69e-1 1.69e-1
-5.31e-1 -1.347e0 1.69e-1 1.69e-1
-5.31e-1 -1.265e0 1.69e-1 1.69e-1
-5.31e-1 -1.184e0 1.69e-1 1.69e-1
-5.31e-1 -1.102e0 1.79e-1 1.79e-1
-5.31e-1 -1.02e0 2.03e-1 2.03e-1
-5.31e-1 -9.39e-1 2.3e-1 2.3e-1
-5.31e-1 -8.57e-1 2.47e-1 2.47e-1
-5.31e-1 -7.76e-1 2.5e-1 2.5e-1
-5.31e-1 -6.94e-1 2.39e-1 2.39e-1
-5.31e-1 -6.12e-1 2.18e-1 2.18e-1
-5.31e-1 -5.31e-1 2.0e-1 2.0e-1
-5.31e-1 -4.49e-1 1.88e-1 1.88e-1
-5.31e-1 -3.67e-1 1.8e-1 1.8e-1
-5.31e-1 -2.86e-1 1.76e-1 1.76e-1
-5.31e-1 -2.04e-1 1.73e-1 1.73e-1
-5.31e-1 -1.22e-1 1.71e-1 1.71e-1
-5.31e-1 -4.1e-2 1.7e-1 1.7e-1
-5.31e-1 4.1e-2 1.69e-1 1.69e-1
-5.31e-1 1.22e-1 1.69e-1 1.69e-1
-5.31e-1 2.04e-1 1.68e-1 1.68e-1
-5.31e-1 2.86e-1 1.68e-1 1.68e-1
-5.31e-1 3.67e-1 1.68e-1 1.68e-1
-5.31e-1 4.49e-1 1.68e-1 1.68e-1
-5.31e-1 5.31e-1 1.67e-1 1.67e-1
-5.31e-1 6.12e-1 1.67e-1 1.67e-1
-5.31e-1 6.94e-1 1.67e-1 1.67e-1
-5.31e-1 7.76e-1 1.67e-1 1.67e-1
-5.31e-1 8.57e-1 1.67e-1 1.67e-1
-5.31e-1 9.39e-1 1.67e-1 1.67e-1
-5.31e-1 1.02e0 1.67e-1 1.67e-1
-5.31e-1 1.102e0 1.67e-1 1.67e-1
-5.31e-1 1.184e0 1.67e-1 1.67e-1
-5.31e-1 1.265e0 1.67e-1 1.67e-1
-5.31e-1 1.347e0 1.67e-1 1.67e-1
-5.31e-1 1.429e0 1.67e-1 1.67e-1
-5.31e-1 1.51e0 1.66e-1 1.66e-1
-5.31e-1 1.592e0 1.66e-1 1.66e-1
-5.31e-1 1.673e0 1.66e-1 1.66e-1
-5.31e-1 1.755e0 1.66e-1 1.66e-1
-5.31e-1 1.837e0 1.66e-1 1.66e-1
-5.31e-1 1.918e0 1.66e-1 1.66e-1
-5.31e-1 2.0e0 1.66e-1 1.66e-1

-4.49e-1 -2.0e0 3.59e-1 3.59e-1
-4.49e-1 -1.918e0 1.87e-1 1.87e-1
-4.49e-1 -1.837e0 1.44e-1 1.44e-1
-4.49e-1 -1.755e0 1.44e-1 1.44e-1
-4.49e-1 -1.673e0 1.44e-1 1.44e-1
-4.49e-1 -1.592e0 1.43e-1 1.43e-1
-4.49e-1 -1.51e0 1.43e-1 1.43e-1
-4.49e-1 -1.429e0 1.43e-1 1.43e-1
-4.49e-1 -1.347e0 1.43e-1 1.43e-1
-4.49e-1 -1.265e0 1.43e-1 1.43e-1
-4.49e-1 -1.184e0 1.43e-1 1.43e-1
-4.49e-1 -1.102e0 1.46e-1 1.46e-1
-4.49e-1 -1.02e0 1.62e-1 1.62e-1
-4.49e-1 -9.39e-1 1.87e-1 1.87e-1
-4.49e-1 -8.57e-1 2.03e-1 2.03e-1
-4.49e-1 -7.76e-1 2.07e-1 2.07e-1
-4.49e-1 -6.94e-1 1.96e-1 1.96e-1
-4.49e-1 -6.12e-1 1.77e-1 1.77e-1
-4.49e-1 -5.31e-1 1.64e-1 1.64e-1
-4.49e-1 -4.49e-1 1.56e-1 1.56e-1
-4.49e-1 -3.67e-1 1.51e-1 1.51e-1
-4.49e-1 -2.86e-1 1.47e-1 1.47e-1
-4.49e-1 -2.04e-1 1.45e-1 1.45e-1
-4.49e-1 -1.22e-1 1.44e-1 1.44e-1
-4.49e-1 -4.1e-2 1.43e-1 1.43e-1
-4.49e-1 4.1e-2 1.43e-1 1.43e-1
-4.49e-1 1.22e-1 1.42e-1 1.42e-1
-4.49e-1 2.04e-1 1.42e-1 1.42e-1
-4.49e-1 2.86e-1 1.42e-1 1.42e-1
-4.49e-1 3.67e-1 1.42e-1 1.42e-1
-4.49e-1 4.49e-1 1.42e-1 1.42e-1
-4.49e-1 5.31e-1 1.42e-1 1.42e-1
-4.49e-1 6.12e-1 1.42e-1 1.42e-1
-4.49e-1 6.94e-1 1.41e-1 1.41e-1
-4.49e-1 7.76e-1 1.41e-1 1.41e-1
-4.49e-1 8.57e-1 1.41e-1 1.41e-1
-4.49e-1 9.39e-1 1.41e-1 1.41e-1
-4.49e-1 1.02e0 1.41e-1 1.41e-1
-4.49e-1 1.102e0 1.41e-1 1.41e-1
-4.49e-1 1.184e0 1.41e-1 1.41e-1
-4.49e-1 1.265e0 1.41e-1 1.41e-1
-4.49e-1 1.347e0 1.41e-1 1.41e-1
-4.49e-1 1.429e0 1.41e-1 1.41e-1
-4.49e-1 1.51e0 1.41e-1 1.41e-1
-4.49e-1 1.592e0 1.41e-1 1.41e-1
-4.49e-1 1.673e0 1.41e-1 1.41e-1
-4.49e-1 1.755e0 1.4e-1 1.4e-1
-4.49e-1 1.837e0 1.4e-1 1.4e-1
-4.49e-1 1.918e0 1.4e-1 1.4e-1
-4.49e-1 2.0e0 1.4e-1 1.4e-1

-3.67e-1 -2.0e0 2.54e-1 2.54e-1
-3.67e-1 -1.918e0 1.24e-1 1.24e-1
-3.67e-1 -1.837e0 1.18e-1 1.18e-1
-3.67e-1 -1.755e0 1.18e-1 1.18e-1
-3.67e-1 -1.673e0 1.18e-1 1.18e-1
-3.67e-1 -1.592e0 1.18e-1 1.18e-1
-3.67e-1 -1.51e0 1.18e-1 1.18e-1
-3.67e-1 -1.429e0 1.17e-1 1.17e-1
-3.67e-1 -1.347e0 1.17e-1 1.17e-1
-3.67e-1 -1.265e0 1.17e-1 1.17e-1
-3.67e-1 -1.184e0 1.17e-1 1.17e-1
-3.67e-1 -1.102e0 1.17e-1 1.17e-1
-3.67e-1 -1.02e0 1.25e-1 1.25e-1
-3.67e-1 -9.39e-1 1.45e-1 1.45e-1
-3.67e-1 -8.57e-1 1.6e-1 1.6e-1
-3.67e-1 -7.76e-1 1.63e-1 1.63e-1
-3.67e-1 -6.94e-1 1.53e-1 1.53e-1
-3.67e-1 -6.12e-1 1.4e-1 1.4e-1
-3.67e-1 -5.31e-1 1.31e-1 1.31e-1
-3.67e-1 -4.49e-1 1.26e-1 1.26e-1
-3.67e-1 -3.67e-1 1.22e-1 1.22e-1
-3.67e-1 -2.86e-1 1.2e-1 1.2e-1
-3.67e-1 -2.04e-1 1.19e-1 1.19e-1
-3.67e-1 -1.22e-1 1.18e-1 1.18e-1
-3.67e-1 -4.1e-2 1.17e-1 1.17e-1
-3.67e-1 4.1e-2 1.17e-1 1.17e-1
-3.67e-1 1.22e-1 1.16e-1 1.16e-1
-3.67e-1 2.04e-1 1.16e-1 1.16e-1
-3.67e-1 2.86e-1 1.16e-1 1.16e-1
-3.67e-1 3.67e-1 1.16e-1 1.16e-1
-3.67e-1 4.49e-1 1.16e-1 1.16e-1
-3.67e-1 5.31e-1 1.16e-1 1.16e-1
-3.67e-1 6.12e-1 1.16e-1 1.16e-1
-3.67e-1 6.94e-1 1.16e-1 1.16e-1
-3.67e-1 7.76e-1 1.16e-1 1.16e-1
-3.67e-1 8.57e-1 1.15e-1 1.15e-1
-3.67e-1 9.39e-1 1.15e-1 1.15e-1
-3.67e-1 1.02e0 1.15e-1 1.15e-1
-3.67e-1 1.102e0 1.15e-1 1.15e-1
-3.67e-1 1.184e0 1.15e-1 1.15e-1
-3.67e-1 1.265e0 1.15e-1 1.15e-1
-3.67e-1 1.347e0 1.15e-1 1.15e-1
-3.67e-1 1.429e0 1.15e-1 1.15e-1
-3.67e-1 1.51e0 1.15e-1 1.15e-1
-3.67e-1 1.592e0 1.15e-1 1.15e-1
-3.67e-1 1.673e0 1.15e-1 1.15e-1
-3.67e-1 1.755e0 1.15e-1 1.15e-1
-3.67e-1 1.837e0 1.15e-1 1.15e-1
-3.67e-1 1.918e0 1.14e-1 1.14e-1
-3.67e-1 2.0e0 1.14e-1 1.14e-1

-2.86e-1 -2.0e0 1.63e-1 1.63e-1
-2.86e-1 -1.918e0 9.2e-2 9.2e-2
-2.86e-1 -1.837e0 9.2e-2 9.2e-2
-2.86e-1 -1.755e0 9.2e-2 9.2e-2
-2.86e-1 -1.673e0 9.2e-2 9.2e-2
-2.86e-1 -1.592e0 9.2e-2 9.2e-2
-2.86e-1 -1.51e0 9.2e-2 9.2e-2
-2.86e-1 -1.429e0 9.2e-2 9.2e-2
-2.86e-1 -1.347e0 9.2e-2 9.2e-2
-2.86e-1 -1.265e0 9.2e-2 9.2e-2
-2.86e-1 -1.184e0 9.1e-2 9.1e-2
-2.86e-1 -1.102e0 9.1e-2 9.1e-2
-2.86e-1 -1.02e0 9.3e-2 9.3e-2
-2.86e-1 -9.39e-1 1.04e-1 1.04e-1
-2.86e-1 -8.57e-1 1.17e-1 1.17e-1
-2.86e-1 -7.76e-1 1.2e-1 1.2e-1
-2.86e-1 -6.94e-1 1.14e-1 1.14e-1
-2.86e-1 -6.12e-1 1.06e-1 1.06e-1
-2.86e-1 -5.31e-1 1.0e-1 1.0e-1
-2.86e-1 -4.49e-1 9.7e-2 9.7e-2
-2.86e-1 -3.67e-1 9.4e-2 9.4e-2
-2.86e-1 -2.86e-1 9.3e-2 9.3e-2
-2.86e-1 -2.04e-1 9.2e-2 9.2e-2
-2.86e-1 -1.22e-1 9.1e-2 9.1e-2
-2.86e-1 -4.1e-2 9.1e-2 9.1e-2
-2.86e-1 4.1e-2 9.1e-2 9.1e-2
-2.86e-1 1.22e-1 9.1e-2 9.1e-2
-2.86e-1 2.04e-1 9.0e-2 9.0e-2
-2.86e-1 2.86e-1 9.0e-2 9.0e-2
-2.86e-1 3.67e-1 9.0e-2 9.0e-2
-2.86e-1 4.49e-1 9.0e-2 9.0e-2
-2.86e-1 5.31e-1 9.0e-2 9.0e-2
-2.86e-1 6.12e-1 9.0e-2 9.0e-2
-2.86e-1 6.94e-1 9.0e-2 9.0e-2
-2.86e-1 7.76e-1 9.0e-2 9.0e-2
-2.86e-1 8.57e-1 9.0e-2 9.0e-2
-2.86e-1 9.39e-1 9.0e-2 9.0e-2
-2.86e-1 1.02e0 8.9e-2 8.9e-2
-2.86e-1 1.102e0 8.9e-2 8.9e-2
-2.86e-1 1.184e0 8.9e-2 8.9e-2
-2.86e-1 1.265e0 8.9e-2 8.9e-2
-2.86e-1 1.347e0 8.9e-2 8.9e-2
-2.86e-1 1.429e0 8.9e-2 8.9e-2
-2.86e-1 1.51e0 8.9e-2 8.9e-2
-2.86e-1 1.592e0 8.9e-2 8.9e-2
-2.86e-1 1.673e0 8.9e-2 8.9e-2
-2.86e-1 1.755e0 8.9e-2 8.9e-2
-2.86e-1 1.837e0 8.9e-2 8.9e-2
-2.86e-1 1.918e0 8.9e-2 8.9e-2
-2.86e-1 2.0e0 8.9e-2 8.9e-2

-2.04e-1 -2.0e0 9.0e-2 9.0e-2
-2.04e-1 -1.918e0 6.6e-2 6.6e-2
-2.04e-1 -1.837e0 6.6e-2 6.6e-2
-2.04e-1 -1.755e0 6.6e-2 6.6e-2
-2.04e-1 -1.673e0 6.6e-2 6.6e-2
-2.04e-1 -1.592e0 6.6e-2 6.6e-2
-2.04e-1 -1.51e0 6.6e-2 6.6e-2
-2.04e-1 -1.429e0 6.6e-2 6.6e-2
-2.04e-1 -1.347e0 6.6e-2 6.6e-2
-2.04e-1 -1.265e0 6.6e-2 6.6e-2
-2.04e-1 -1.184e0 6.6e-2 6.6e-2
-2.04e-1 -1.102e0 6.6e-2 6.6e-2
-2.04e-1 -1.02e0 6.6e-2 6.6e-2
-2.04e-1 -9.39e-1 7.0e-2 7.0e-2
-2.04e-1 -8.57e-1 7.6e-2 7.6e-2
-2.04e-1 -7.76e-1 8.0e-2 8.0e-2
-2.04e-1 -6.94e-1 7.9e-2 7.9e-2
-2.04e-1 -6.12e-1 7.4e-2 7.4e-2
-2.04e-1 -5.31e-1 7.1e-2 7.1e-2
-2.04e-1 -4.49e-1 6.8e-2 6.8e-2
-2.04e-1 -3.67e-1 6.7e-2 6.7e-2
-2.04e-1 -2.86e-1 6.6e-2 6.6e-2
-2.04e-1 -2.04e-1 6.6e-2 6.6e-2
-2.04e-1 -1.22e-1 6.5e-2 6.5e-2
-2.04e-1 -4.1e-2 6.5e-2 6.5e-2
-2.04e-1 4.1e-2 6.5e-2 6.5e-2
-2.04e-1 1.22e-1 6.5e-2 6.5e-2
-2.04e-1 2.04e-1 6.4e-2 6.4e-2
-2.04e-1 2.86e-1 6.4e-2 6.4e-2
-2.04e-1 3.67e-1 6.4e-2 6.4e-2
-2.04e-1 4.49e-1 6.4e-2 6.4e-2
-2.04e-1 5.31e-1 6.4e-2 6.4e-2
-2.04e-1 6.12e-1 6.4e-2 6.4e-2
-2.04e-1 6.94e-1 6.4e-2 6.4e-2
-2.04e-1 7.76e-1 6.4e-2 6.4e-2
-2.04e-1 8.57e-1 6.4e-2 6.4e-2
-2.04e-1 9.39e-1 6.4e-2 6.4e-2
-2.04e-1 1.02e0 6.4e-2 6.4e-2
-2.04e-1 1.102e0 6.4e-2 6.4e-2
-2.04e-1 1.184e0 6.3e-2 6.3e-2
-2.04e-1 1.265e0 6.3e-2 6.3e-2
-2.04e-1 1.347e0 6.3e-2 6.3e-2
-2.04e-1 1.429e0 6.3e-2 6.3e-2
-2.04e-1 1.51e0 6.3e-2 6.3e-2
-2.04e-1 1.592e0 6.3e-2 6.3e-2
-2.04e-1 1.673e0 6.3e-2 6.3e-2
-2.04e-1 1.755e0 6.3e-2 6.3e-2
-2.04e-1 1.837e0 6.3e-2 6.3e-2
-2.04e-1 1.918e0 6.3e-2 6.3e-2
-2.04e-1 2.0e0 6.3e-2 6.3e-2

-1.22e-1 -2.0e0 4.2e-2 4.2e-2
-1.22e-1 -1.918e0 4.0e-2 4.0e-2
-1.22e-1 -1.837e0 4.0e-2 4.0e-2
-1.22e-1 -1.755e0 4.0e-2 4.0e-2
-1.22e-1 -1.673e0 4.0e-2 4.0e-2
-1.22e-1 -1.592e0 4.0e-2 4.0e-2
-1.22e-1 -1.51e0 4.0e-2 4.0e-2
-1.22e-1 -1.429e0 4.0e-2 4.0e-2
-1.22e-1 -1.347e0 4.0e-2 4.0e-2
-1.22e-1 -1.265e0 4.0e-2 4.0e-2
-1.22e-1 -1.184e0 4.0e-2 4.0e-2
-1.22e-1 -1.102e0 4.0e-2 4.0e-2
-1.22e-1 -1.02e0 4.0e-2 4.0e-2
-1.22e-1 -9.39e-1 4.0e-2 4.0e-2
-1.22e-1 -8.57e-1 4.1e-2 4.1e-2
-1.22e-1 -7.76e-1 4.4e-2 4.4e-2
-1.22e-1 -6.94e-1 4.6e-2 4.6e-2
-1.22e-1 -6.12e-1 4.4e-2 4.4e-2
-1.22e-1 -5.31e-1 4.2e-2 4.2e-2
-1.22e-1 -4.49e-1 4.1e-2 4.1e-2
-1.22e-1 -3.67e-1 4.0e-2 4.0e-2
-1.22e-1 -2.86e-1 4.0e-2 4.0e-2
-1.22e-1 -2.04e-1 3.9e-2 3.9e-2
-1.22e-1 -1.22e-1 3.9e-2 3.9e-2
-1.22e-1 -4.1e-2 3.9e-2 3.9e-2
-1.22e-1 4.1e-2 3.9e-2 3.9e-2
-1.22e-1 1.22e-1 3.9e-2 3.9e-2
-1.22e-1 2.04e-1 3.9e-2 3.9e-2
-1.22e-1 2.86e-1 3.9e-2 3.9e-2
-1.22e-1 3.67e-1 3.8e-2 3.8e-2
-1.22e-1 4.49e-1 3.8e-2 3.8e-2
-1.22e-1 5.31e-1 3.8e-2 3.8e-2
-1.22e-1 6.12e-1 3.8e-2 3.8e-2
-1.22e-1 6.94e-1 3.8e-2 3.8e-2
-1.22e-1 7.76e-1 3.8e-2 3.8e-2
-1.22e-1 8.57e-1 3.8e-2 3.8e-2
-1.22e-1 9.39e-1 3.8e-2 3.8e-2
-1.22e-1 1.02e0 3.8e-2 3.8e-2
-1.22e-1 1.102e0 3.8e-2 3.8e-2
-1.22e-1 1.184e0 3.8e-2 3.8e-2
-1.22e-1 1.265e0 3.8e-2 3.8e-2
-1.22e-1 1.347e0 3.8e-2 3.8e-2
-1.22e-1 1.429e0 3.7e-2 3.7e-2
-1.22e-1 1.51e0 3.7e-2 3.7e-2
-1.22e-1 1.592e0 3.7e-2 3.7e-2
-1.22e-1 1.673e0 3.7e-2 3.7e-2
-1.22e-1 1.755e0 3.7e-2 3.7e-2
-1.22e-1 1.837e0 3.7e-2 3.7e-2
-1.22e-1 1.918e0 3.7e-2 3.7e-2
-1.22e-1 2.0e0 3.7e-2 3.7e-2

-4.1e-2 -2.0e0 1.5e-2 1.5e-2
-4.1e-2 -1.918e0 1.5e-2 1.5e-2
-4.1e-2 -1.837e0 1.5e-2 1.5e-2
-4.1e-2 -1.755e0 1.5e-2 1.5e-2
-4.1e-2 -1.673e0 1.4e-2 1.4e-2
-4.1e-2 -1.592e0 1.4e-2 1.4e-2
-4.1e-2 -1.51e0 1.4e-2 1.4e-2
-4.1e-2 -1.429e0 1.4e-2 1.4e-2
-4.1e-2 -1.347e0 1.4e-2 1.4e-2
-4.1e-2 -1.265e0 1.4e-2 1.4e-2
-4.1e-2 -1.184e0 1.4e-2 1.4e-2
-4.1e-2 -1.102e0 1.4e-2 1.4e-2
-4.1e-2 -1.02e0 1.4e-2 1.4e-2
-4.1e-2 -9.39e-1 1.4e-2 1.4e-2
-4.1e-2 -8.57e-1 1.4e-2 1.4e-2
-4.1e-2 -7.76e-1 1.4e-2 1.4e-2
-4.1e-2 -6.94e-1 1.5e-2 1.5e-2
-4.1e-2 -6.12e-1 1.5e-2 1.5e-2
-4.1e-2 -5.31e-1 1.4e-2 1.4e-2
-4.1e-2 -4.49e-1 1.4e-2 1.4e-2
-4.1e-2 -3.67e-1 1.4e-2 1.4e-2
-4.1e-2 -2.86e-1 1.3e-2 1.3e-2
-4.1e-2 -2.04e-1 1.3e-2 1.3e-2
-4.1e-2 -1.22e-1 1.3e-2 1.3e-2
-4.1e-2 -4.1e-2 1.3e-2 1.3e-2
-4.1e-2 4.1e-2 1.3e-2 1.3e-2
-4.1e-2 1.22e-1 1.3e-2 1.3e-2
-4.1e-2 2.04e-1 1.3e-2 1.3e-2
-4.1e-2 2.86e-1 1.3e-2 1.3e-2
-4.1e-2 3.67e-1 1.3e-2 1.3e-2
-4.1e-2 4.49e-1 1.3e-2 1.3e-2
-4.1e-2 5.31e-1 1.2e-2 1.2e-2
-4.1e-2 6.12e-1 1.2e-2 1.2e-2
-4.1e-2 6.94e-1 1.2e-2 1.2e-2
-4.1e-2 7.76e-1 1.2e-2 1.2e-2
-4.1e-2 8.57e-1 1.2e-2 1.2e-2
-4.1e-2 9.39e-1 1.2e-2 1.2e-2
-4.1e-2 1.02e0 1.2e-2 1.2e-2
-4.1e-2 1.102e0 1.2e-2 1.2e-2
-4.1e-2 1.184e0 1.2e-2 1.2e-2
-4.1e-2 1.265e0 1.2e-2 1.2e-2
-4.1e-2 1.347e0 1.2e-2 1.2e-2
-4.1e-2 1.429e0 1.2e-2 1.2e-2
-4.1e-2 1.51e0 1.2e-2 1.2e-2
-4.1e-2 1.592e0 1.1e-2 1.1e-2
-4.1e-2 1.673e0 1.1e-2 1.1e-2
-4.1e-2 1.755e0 1.1e-2 1.1e-2
-4.1e-2 1.837e0 1.1e-2 1.1e-2
-4.1e-2 1.918e0 1.1e-2 1.1e-2
-4.1e-2 2.0e0 1.1e-2 1.1e-2

4.1e-2 -2.0e0 2.1e-2 2.1e-2
4.1e-2 -1.918e0 1.9e-2 1.9e-2
4.1e-2 -1.837e0 1.9e-2 1.9e-2
4.1e-2 -1.755e0 1.8e-2 1.8e-2
4.1e-2 -1.673e0 1.8e-2 1.8e-2
4.1e-2 -1.592e0 1.8e-2 1.8e-2
4.1e-2 -1.51e0 1.7e-2 1.7e-2
4.1e-2 -1.429e0 1.7e-2 1.7e-2
4.1e-2 -1.347e0 1.6e-2 1.6e-2
4.1e-2 -1.265e0 1.5e-2 1.5e-2
4.1e-2 -1.184e0 1.4e-2 1.4e-2
4.1e-2 -1.102e0 1.3e-2 1.3e-2
4.1e-2 -1.02e0 1.2e-2 1.2e-2
4.1e-2 -9.39e-1 1.2e-2 1.2e-2
4.1e-2 -8.57e-1 1.2e-2 1.2e-2
4.1e-2 -7.76e-1 1.2e-2 1.2e-2
4.1e-2 -6.94e-1 1.2e-2 1.2e-2
4.1e-2 -6.12e-1 1.2e-2 1.2e-2
4.1e-2 -5.31e-1 1.2e-2 1.2e-2
4.1e-2 -4.49e-1 1.2e-2 1.2e-2
4.1e-2 -3.67e-1 1.3e-2 1.3e-2
4.1e-2 -2.86e-1 1.3e-2 1.3e-2
4.1e-2 -2.04e-1 1.3e-2 1.3e-2
4.1e-2 -1.22e-1 1.3e-2 1.3e-2
4.1e-2 -4.1e-2 1.3e-2 1.3e-2
4.1e-2 4.1e-2 1.3e-2 1.3e-2
4.1e-2 1.22e-1 1.3e-2 1.3e-2
4.1e-2 2.04e-1 1.3e-2 1.3e-2
4.1e-2 2.86e-1 1.3e-2 1.3e-2
4.1e-2 3.67e-1 1.3e-2 1.3e-2
4.1e-2 4.49e-1 1.3e-2 1.3e-2
4.1e-2 5.31e-1 1.3e-2 1.3e-2
4.1e-2 6.12e-1 1.3e-2 1.3e-2
4.1e-2 6.94e-1 1.4e-2 1.4e-2
4.1e-2 7.76e-1 1.4e-2 1.4e-2
4.1e-2 8.57e-1 1.4e-2 1.4e-2
4.1e-2 9.39e-1 1.4e-2 1.4e-2
4.1e-2 1.02e0 1.4e-2 1.4e-2
4.1e-2 1.102e0 1.4e-2 1.4e-2
4.1e-2 1.184e0 1.4e-2 1.4e-2
4.1e-2 1.265e0 1.4e-2 1.4e-2
4.1e-2 1.347e0 1.4e-2 1.4e-2
4.1e-2 1.429e0 1.4e-2 1.4e-2
4.1e-2 1.51e0 1.4e-2 1.4e-2
4.1e-2 1.592e0 1.4e-2 1.4e-2
4.1e-2 1.673e0 1.4e-2 1.4e-2
4.1e-2 1.755e0 1.5e-2 1.5e-2
4.1e-2 1.837e0 1.5e-2 1.5e-2
4.1e-2 1.918e0 1.5e-2 1.5e-2
4.1e-2 2.0e0 1.5e-2 1.5e-2

1.22e-1 -2.0e0 8.9e-2 8.9e-2
1.22e-1 -1.918e0 6.2e-2 6.2e-2
1.22e-1 -1.837e0 6.2e-2 6.2e-2
1.22e-1 -1.755e0 6.1e-2 6.1e-2
1.22e-1 -1.673e0 6.0e-2 6.0e-2
1.22e-1 -1.592e0 5.8e-2 5.8e-2
1.22e-1 -1.51e0 5.6e-2 5.6e-2
1.22e-1 -1.429e0 5.4e-2 5.4e-2
1.22e-1 -1.347e0 5.2e-2 5.2e-2
1.22e-1 -1.265e0 4.9e-2 4.9e-2
1.22e-1 -1.184e0 4.6e-2 4.6e-2
1.22e-1 -1.102e0 4.3e-2 4.3e-2
1.22e-1 -1.02e0 4.0e-2 4.0e-2
1.22e-1 -9.39e-1 4.1e-2 4.1e-2
1.22e-1 -8.57e-1 4.0e-2 4.0e-2
1.22e-1 -7.76e-1 3.9e-2 3.9e-2
1.22e-1 -6.94e-1 3.8e-2 3.8e-2
1.22e-1 -6.12e-1 3.8e-2 3.8e-2
1.22e-1 -5.31e-1 3.8e-2 3.8e-2
1.22e-1 -4.49e-1 3.8e-2 3.8e-2
1.22e-1 -3.67e-1 3.8e-2 3.8e-2
1.22e-1 -2.86e-1 3.8e-2 3.8e-2
1.22e-1 -2.04e-1 3.9e-2 3.9e-2
1.22e-1 -1.22e-1 3.9e-2 3.9e-2
1.22e-1 -4.1e-2 3.9e-2 3.9e-2
1.22e-1 4.1e-2 3.9e-2 3.9e-2
1.22e-1 1.22e-1 3.9e-2 3.9e-2
1.22e-1 2.04e-1 3.9e-2 3.9e-2
1.22e-1 2.86e-1 3.9e-2 3.9e-2
1.22e-1 3.67e-1 3.9e-2 3.9e-2
1.22e-1 4.49e-1 3.9e-2 3.9e-2
1.22e-1 5.31e-1 3.9e-2 3.9e-2
1.22e-1 6.12e-1 3.9e-2 3.9e-2
1.22e-1 6.94e-1 3.9e-2 3.9e-2
1.22e-1 7.76e-1 3.9e-2 3.9e-2
1.22e-1 8.57e-1 4.0e-2 4.0e-2
1.22e-1 9.39e-1 4.0e-2 4.0e-2
1.22e-1 1.02e0 4.0e-2 4.0e-2
1.22e-1 1.102e0 4.0e-2 4.0e-2
1.22e-1 1.184e0 4.0e-2 4.0e-2
1.22e-1 1.265e0 4.0e-2 4.0e-2
1.22e-1 1.347e0 4.0e-2 4.0e-2
1.22e-1 1.429e0 4.0e-2 4.0e-2
1.22e-1 1.51e0 4.0e-2 4.0e-2
1.22e-1 1.592e0 4.0e-2 4.0e-2
1.22e-1 1.673e0 4.0e-2 4.0e-2
1.22e-1 1.755e0 4.0e-2 4.0e-2
1.22e-1 1.837e0 4.0e-2 4.0e-2
1.22e-1 1.918e0 4.0e-2 4.0e-2
1.22e-1 2.0e0 4.1e-2 4.1e-2

2.04e-1 -2.0e0 1.76e-1 1.76e-1
2.04e-1 -1.918e0 1.1e-1 1.1e-1
2.04e-1 -1.837e0 1.05e-1 1.05e-1
2.04e-1 -1.755e0 1.04e-1 1.04e-1
2.04e-1 -1.673e0 1.02e-1 1.02e-1
2.04e-1 -1.592e0 1.0e-1 1.0e-1
2.04e-1 -1.51e0 9.7e-2 9.7e-2
2.04e-1 -1.429e0 9.4e-2 9.4e-2
2.04e-1 -1.347e0 9.0e-2 9.0e-2
2.04e-1 -1.265e0 8.5e-2 8.5e-2
2.04e-1 -1.184e0 8.0e-2 8.0e-2
2.04e-1 -1.102e0 7.5e-2 7.5e-2
2.04e-1 -1.02e0 7.2e-2 7.2e-2
2.04e-1 -9.39e-1 7.3e-2 7.3e-2
2.04e-1 -8.57e-1 7.2e-2 7.2e-2
2.04e-1 -7.76e-1 6.9e-2 6.9e-2
2.04e-1 -6.94e-1 6.5e-2 6.5e-2
2.04e-1 -6.12e-1 6.4e-2 6.4e-2
2.04e-1 -5.31e-1 6.4e-2 6.4e-2
2.04e-1 -4.49e-1 6.4e-2 6.4e-2
2.04e-1 -3.67e-1 6.4e-2 6.4e-2
2.04e-1 -2.86e-1 6.4e-2 6.4e-2
2.04e-1 -2.04e-1 6.4e-2 6.4e-2
2.04e-1 -1.22e-1 6.4e-2 6.4e-2
2.04e-1 -4.1e-2 6.4e-2 6.4e-2
2.04e-1 4.1e-2 6.5e-2 6.5e-2
2.04e-1 1.22e-1 6.5e-2 6.5e-2
2.04e-1 2.04e-1 6.5e-2 6.5e-2
2.04e-1 2.86e-1 6.5e-2 6.5e-2
2.04e-1 3.67e-1 6.5e-2 6.5e-2
2.04e-1 4.49e-1 6.5e-2 6.5e-2
2.04e-1 5.31e-1 6.5e-2 6.5e-2
2.04e-1 6.12e-1 6.5e-2 6.5e-2
2.04e-1 6.94e-1 6.5e-2 6.5e-2
2.04e-1 7.76e-1 6.5e-2 6.5e-2
2.04e-1 8.57e-1 6.5e-2 6.5e-2
2.04e-1 9.39e-1 6.5e-2 6.5e-2
2.04e-1 1.02e0 6.5e-2 6.5e-2
2.04e-1 1.102e0 6.6e-2 6.6e-2
2.04e-1 1.184e0 6.6e-2 6.6e-2
2.04e-1 1.265e0 6.6e-2 6.6e-2
2.04e-1 1.347e0 6.6e-2 6.6e-2
2.04e-1 1.429e0 6.6e-2 6.6e-2
2.04e-1 1.51e0 6.6e-2 6.6e-2
2.04e-1 1.592e0 6.6e-2 6.6e-2
2.04e-1 1.673e0 6.6e-2 6.6e-2
2.04e-1 1.755e0 6.6e-2 6.6e-2
2.04e-1 1.837e0 6.6e-2 6.6e-2
2.04e-1 1.918e0 6.6e-2 6.6e-2
2.04e-1 2.0e0 6.6e-2 6.6e-2

2.86e-1 -2.0e0 2.81e-1 2.81e-1
2.86e-1 -1.918e0 1.76e-1 1.76e-1
2.86e-1 -1.837e0 1.5e-1 1.5e-1
2.86e-1 -1.755e0 1.47e-1 1.47e-1
2.86e-1 -1.673e0 1.45e-1 1.45e-1
2.86e-1 -1.592e0 1.42e-1 1.42e-1
2.86e-1 -1.51e0 1.38e-1 1.38e-1
2.86e-1 -1.429e0 1.34e-1 1.34e-1
2.86e-1 -1.347e0 1.29e-1 1.29e-1
2.86e-1 -1.265e0 1.23e-1 1.23e-1
2.86e-1 -1.184e0 1.16e-1 1.16e-1
2.86e-1 -1.102e0 1.09e-1 1.09e-1
2.86e-1 -1.02e0 1.08e-1 1.08e-1
2.86e-1 -9.39e-1 1.1e-1 1.1e-1
2.86e-1 -8.57e-1 1.09e-1 1.09e-1
2.86e-1 -7.76e-1 1.03e-1 1.03e-1
2.86e-1 -6.94e-1 9.5e-2 9.5e-2
2.86e-1 -6.12e-1 9.0e-2 9.0e-2
2.86e-1 -5.31e-1 9.0e-2 9.0e-2
2.86e-1 -4.49e-1 9.0e-2 9.0e-2
2.86e-1 -3.67e-1 9.0e-2 9.0e-2
2.86e-1 -2.86e-1 9.0e-2 9.0e-2
2.86e-1 -2.04e-1 9.0e-2 9.0e-2
2.86e-1 -1.22e-1 9.0e-2 9.0e-2
2.86e-1 -4.1e-2 9.0e-2 9.0e-2
2.86e-1 4.1e-2 9.0e-2 9.0e-2
2.86e-1 1.22e-1 9.0e-2 9.0e-2
2.86e-1 2.04e-1 9.1e-2 9.1e-2
2.86e-1 2.86e-1 9.1e-2 9.1e-2
2.86e-1 3.67e-1 9.1e-2 9.1e-2
2.86e-1 4.49e-1 9.1e-2 9.1e-2
2.86e-1 5.31e-1 9.1e-2 9.1e-2
2.86e-1 6.12e-1 9.1e-2 9.1e-2
2.86e-1 6.94e-1 9.1e-2 9.1e-2
2.86e-1 7.76e-1 9.1e-2 9.1e-2
2.86e-1 8.57e-1 9.1e-2 9.1e-2
2.86e-1 9.39e-1 9.1e-2 9.1e-2
2.86e-1 1.02e0 9.1e-2 9.1e-2
2.86e-1 1.102e0 9.1e-2 9.1e-2
2.86e-1 1.184e0 9.1e-2 9.1e-2
2.86e-1 1.265e0 9.2e-2 9.2e-2
2.86e-1 1.347e0 9.2e-2 9.2e-2
2.86e-1 1.429e0 9.2e-2 9.2e-2
2.86e-1 1.51e0 9.2e-2 9.2e-2
2.86e-1 1.592e0 9.2e-2 9.2e-2
2.86e-1 1.673e0 9.2e-2 9.2e-2
2.86e-1 1.755e0 9.2e-2 9.2e-2
2.86e-1 1.837e0 9.2e-2 9.2e-2
2.86e-1 1.918e0 9.2e-2 9.2e-2
2.86e-1 2.0e0 9.2e-2 9.2e-2

3.67e-1 -2.0e0 4.01e-1 4.01e-1
3.67e-1 -1.918e0 2.61e-1 2.61e-1
3.67e-1 -1.837e0 1.98e-1 1.98e-1
3.67e-1 -1.755e0 1.91e-1 1.91e-1
3.67e-1 -1.673e0 1.88e-1 1.88e-1
3.67e-1 -1.592e0 1.84e-1 1.84e-1
3.67e-1 -1.51e0 1.8e-1 1.8e-1
3.67e-1 -1.429e0 1.75e-1 1.75e-1
3.67e-1 -1.347e0 1.68e-1 1.68e-1
3.67e-1 -1.265e0 1.61e-1 1.61e-1
3.67e-1 -1.184e0 1.53e-1 1.53e-1
3.67e-1 -1.102e0 1.48e-1 1.48e-1
3.67e-1 -1.02e0 1.49e-1 1.49e-1
3.67e-1 -9.39e-1 1.52e-1 1.52e-1
3.67e-1 -8.57e-1 1.5e-1 1.5e-1
3.67e-1 -7.76e-1 1.41e-1 1.41e-1
3.67e-1 -6.94e-1 1.29e-1 1.29e-1
3.67e-1 -6.12e-1 1.19e-1 1.19e-1
3.67e-1 -5.31e-1 1.16e-1 1.16e-1
3.67e-1 -4.49e-1 1.16e-1 1.16e-1
3.67e-1 -3.67e-1 1.16e-1 1.16e-1
3.67e-1 -2.86e-1 1.16e-1 1.16e-1
3.67e-1 -2.04e-1 1.16e-1 1.16e-1
3.67e-1 -1.22e-1 1.16e-1 1.16e-1
3.67e-1 -4.1e-2 1.16e-1 1.16e-1
3.67e-1 4.1e-2 1.16e-1 1.16e-1
3.67e-1 1.22e-1 1.16e-1 1.16e-1
3.67e-1 2.04e-1 1.16e-1 1.16e-1
3.67e-1 2.86e-1 1.16e-1 1.16e-1
3.67e-1 3.67e-1 1.16e-1 1.16e-1
3.67e-1 4.49e-1 1.17e-1 1.17e-1
3.67e-1 5.31e-1 1.17e-1 1.17e-1
3.67e-1 6.12e-1 1.17e-1 1.17e-1
3.67e-1 6.94e-1 1.17e-1 1.17e-1
3.67e-1 7.76e-1 1.17e-1 1.17e-1
3.67e-1 8.57e-1 1.17e-1 1.17e-1
3.67e-1 9.39e-1 1.17e-1 1.17e-1
3.67e-1 1.02e0 1.17e-1 1.17e-1
3.67e-1 1.102e0 1.17e-1 1.17e-1
3.67e-1 1.184e0 1.17e-1 1.17e-1
3.67e-1 1.265e0 1.17e-1 1.17e-1
3.67e-1 1.347e0 1.17e-1 1.17e-1
3.67e-1 1.429e0 1.17e-1 1.17e-1
3.67e-1 1.51e0 1.18e-1 1.18e-1
3.67e-1 1.592e0 1.18e-1 1.18e-1
3.67e-1 1.673e0 1.18e-1 1.18e-1
3.67e-1 1.755e0 1.18e-1 1.18e-1
3.67e-1 1.837e0 1.18e-1 1.18e-1
3.67e-1 1.918e0 1.18e-1 1.18e-1
3.67e-1 2.0e0 1.18e-1 1.18e-1

4.49e-1 -2.0e0 5.34e-1 5.34e-1
4.49e-1 -1.918e0 3.64e-1 3.64e-1
4.49e-1 -1.837e0 2.62e-1 2.62e-1
4.49e-1 -1.755e0 2.36e-1 2.36e-1
4.49e-1 -1.673e0 2.32e-1 2.32e-1
4.49e-1 -1.592e0 2.28e-1 2.28e-1
4.49e-1 -1.51e0 2.23e-1 2.23e-1
4.49e-1 -1.429e0 2.17e-1 2.17e-1
4.49e-1 -1.347e0 2.09e-1 2.09e-1
4.49e-1 -1.265e0 2.01e-1 2.01e-1
4.49e-1 -1.184e0 1.93e-1 1.93e-1
4.49e-1 -1.102e0 1.91e-1 1.91e-1
4.49e-1 -1.02e0 1.94e-1 1.94e-1
4.49e-1 -9.39e-1 1.98e-1 1.98e-1
4.49e-1 -8.57e-1 1.95e-1 1.95e-1
4.49e-1 -7.76e-1 1.84e-1 1.84e-1
4.49e-1 -6.94e-1 1.68e-1 1.68e-1
4.49e-1 -6.12e-1 1.52e-1 1.52e-1
4.49e-1 -5.31e-1 1.44e-1 1.44e-1
4.49e-1 -4.49e-1 1.42e-1 1.42e-1
4.49e-1 -3.67e-1 1.42e-1 1.42e-1
4.49e-1 -2.86e-1 1.42e-1 1.42e-1
4.49e-1 -2.04e-1 1.42e-1 1.42e-1
4.49e-1 -1.22e-1 1.42e-1 1.42e-1
4.49e-1 -4.1e-2 1.42e-1 1.42e-1
4.49e-1 4.1e-2 1.42e-1 1.42e-1
4.49e-1 1.22e-1 1.42e-1 1.42e-1
4.49e-1 2.04e-1 1.42e-1 1.42e-1
4.49e-1 2.86e-1 1.42e-1 1.42e-1
4.49e-1 3.67e-1 1.42e-1 1.42e-1
4.49e-1 4.49e-1 1.42e-1 1.42e-1
4.49e-1 5.31e-1 1.42e-1 1.42e-1
4.49e-1 6.12e-1 1.43e-1 1.43e-1
4.49e-1 6.94e-1 1.43e-1 1.43e-1
4.49e-1 7.76e-1 1.43e-1 1.43e-1
4.49e-1 8.57e-1 1.43e-1 1.43e-1
4.49e-1 9.39e-1 1.43e-1 1.43e-1
4.49e-1 1.02e0 1.43e-1 1.43e-1
4.49e-1 1.102e0 1.43e-1 1.43e-1
4.49e-1 1.184e0 1.43e-1 1.43e-1
4.49e-1 1.265e0 1.43e-1 1.43e-1
4.49e-1 1.347e0 1.43e-1 1.43e-1
4.49e-1 1.429e0 1.43e-1 1.43e-1
4.49e-1 1.51e0 1.43e-1 1.43e-1
4.49e-1 1.592e0 1.43e-1 1.43e-1
4.49e-1 1.673e0 1.44e-1 1.44e-1
4.49e-1 1.755e0 1.44e-1 1.44e-1
4.49e-1 1.837e0 1.44e-1 1.44e-1
4.49e-1 1.918e0 1.44e-1 1.44e-1
4.49e-1 2.0e0 1.44e-1 1.44e-1

5.31e-1 -2.0e0 6.77e-1 6.77e-1
5.31e-1 -1.918e0 4.82e-1 4.82e-1
5.31e-1 -1.837e0 3.45e-1 3.45e-1
5.31e-1 -1.755e0 2.85e-1 2.85e-1
5.31e-1 -1.673e0 2.77e-1 2.77e-1
5.31e-1 -1.592e0 2.72e-1 2.72e-1
5.31e-1 -1.51e0 2.66e-1 2.66e-1
5.31e-1 -1.429e0 2.59e-1 2.59e-1
5.31e-1 -1.347e0 2.51e-1 2.51e-1
5.31e-1 -1.265e0 2.41e-1 2.41e-1
5.31e-1 -1.184e0 2.37e-1 2.37e-1
5.31e-1 -1.102e0 2.38e-1 2.38e-1
5.31e-1 -1.02e0 2.43e-1 2.43e-1
5.31e-1 -9.39e-1 2.47e-1 2.47e-1
5.31e-1 -8.57e-1 2.44e-1 2.44e-1
5.31e-1 -7.76e-1 2.31e-1 2.31e-1
5.31e-1 -6.94e-1 2.11e-1 2.11e-1
5.31e-1 -6.12e-1 1.9e-1 1.9e-1
5.31e-1 -5.31e-1 1.76e-1 1.76e-1
5.31e-1 -4.49e-1 1.69e-1 1.69e-1
5.31e-1 -3.67e-1 1.67e-1 1.67e-1
5.31e-1 -2.86e-1 1.68e-1 1.68e-1
5.31e-1 -2.04e-1 1.68e-1 1.68e-1
5.31e-1 -1.22e-1 1.68e-1 1.68e-1
5.31e-1 -4.1e-2 1.68e-1 1.68e-1
5.31e-1 4.1e-2 1.68e-1 1.68e-1
5.31e-1 1.22e-1 1.68e-1 1.68e-1
5.31e-1 2.04e-1 1.68e-1 1.68e-1
5.31e-1 2.86e-1 1.68e-1 1.68e-1
5.31e-1 3.67e-1 1.68e-1 1.68e-1
5.31e-1 4.49e-1 1.68e-1 1.68e-1
5.31e-1 5.31e-1 1.68e-1 1.68e-1
5.31e-1 6.12e-1 1.68e-1 1.68e-1
5.31e-1 6.94e-1 1.68e-1 1.68e-1
5.31e-1 7.76e-1 1.69e-1 1.69e-1
5.31e-1 8.57e-1 1.69e-1 1.69e-1
5.31e-1 9.39e-1 1.69e-1 1.69e-1
5.31e-1 1.02e0 1.69e-1 1.69e-1
5.31e-1 1.102e0 1.69e-1 1.69e-1
5.31e-1 1.184e0 1.69e-1 1.69e-1
5.31e-1 1.265e0 1.69e-1 1.69e-1
5.31e-1 1.347e0 1.69e-1 1.69e-1
5.31e-1 1.429e0 1.69e-1 1.69e-1
5.31e-1 1.51e0 1.69e-1 1.69e-1
5.31e-1 1.592e0 1.69e-1 1.69e-1
5.31e-1 1.673e0 1.69e-1 1.69e-1
5.31e-1 1.755e0 1.69e-1 1.69e-1
5.31e-1 1.837e0 1.69e-1 1.69e-1
5.31e-1 1.918e0 1.7e-1 1.7e-1
5.31e-1 2.0e0 1.7e-1 1.7e-1

6.12e-1 -2.0e0 8.24e-1 8.24e-1
6.12e-1 -1.918e0 6.13e-1 6.13e-1
6.12e-1 -1.837e0 4.46e-1 4.46e-1
6.12e-1 -1.755e0 3.48e-1 3.48e-1
6.12e-1 -1.673e0 3.22e-1 3.22e-1
6.12e-1 -1.592e0 3.16e-1 3.16e-1
6.12e-1 -1.51e0 3.1e-1 3.1e-1
6.12e-1 -1.429e0 3.02e-1 3.02e-1
6.12e-1 -1.347e0 2.93e-1 2.93e-1
6.12e-1 -1.265e0 2.85e-1 2.85e-1
6.12e-1 -1.184e0 2.85e-1 2.85e-1
6.12e-1 -1.102e0 2.89e-1 2.89e-1
6.12e-1 -1.02e0 2.95e-1 2.95e-1
6.12e-1 -9.39e-1 3.0e-1 3.0e-1
6.12e-1 -8.57e-1 2.96e-1 2.96e-1
6.12e-1 -7.76e-1 2.81e-1 2.81e-1
6.12e-1 -6.94e-1 2.59e-1 2.59e-1
6.12e-1 -6.12e-1 2.32e-1 2.32e-1
6.12e-1 -5.31e-1 2.12e-1 2.12e-1
6.12e-1 -4.49e-1 2.0e-1 2.0e-1
6.12e-1 -3.67e-1 1.94e-1 1.94e-1
6.12e-1 -2.86e-1 1.93e-1 1.93e-1
6.12e-1 -2.04e-1 1.93e-1 1.93e-1
6.12e-1 -1.22e-1 1.93e-1 1.93e-1
6.12e-1 -4.1e-2 1.94e-1 1.94e-1
6.12e-1 4.1e-2 1.94e-1 1.94e-1
6.12e-1 1.22e-1 1.94e-1 1.94e-1
6.12e-1 2.04e-1 1.94e-1 1.94e-1
6.12e-1 2.86e-1 1.94e-1 1.94e-1
6.12e-1 3.67e-1 1.94e-1 1.94e-1
6.12e-1 4.49e-1 1.94e-1 1.94e-1
6.12e-1 5.31e-1 1.94e-1 1.94e-1
6.12e-1 6.12e-1 1.94e-1 1.94e-1
6.12e-1 6.94e-1 1.94e-1 1.94e-1
6.12e-1 7.76e-1 1.94e-1 1.94e-1
6.12e-1 8.57e-1 1.94e-1 1.94e-1
6.12e-1 9.39e-1 1.94e-1 1.94e-1
6.12e-1 1.02e0 1.95e-1 1.95e-1
6.12e-1 1.102e0 1.95e-1 1.95e-1
6.12e-1 1.184e0 1.95e-1 1.95e-1
6.12e-1 1.265e0 1.95e-1 1.95e-1
6.12e-1 1.347e0 1.95e-1 1.95e-1
6.12e-1 1.429e0 1.95e-1 1.95e-1
6.12e-1 1.51e0 1.95e-1 1.95e-1
6.12e-1 1.592e0 1.95e-1 1.95e-1
6.12e-1 1.673e0 1.95e-1 1.95e-1
6.12e-1 1.755e0 1.95e-1 1.95e-1
6.12e-1 1.837e0 1.95e-1 1.95e-1
6.12e-1 1.918e0 1.95e-1 1.95e-1
6.12e-1 2.0e0 1.95e-1 1.95e-1

6.94e-1 -2.0e0 9.57e-1 9.57e-1
6.94e-1 -1.918e0 7.55e-1 7.55e-1
6.94e-1 -1.837e0 5.62e-1 5.62e-1
6.94e-1 -1.755e0 4.3e-1 4.3e-1
6.94e-1 -1.673e0 3.73e-1 3.73e-1
6.94e-1 -1.592e0 3.61e-1 3.61e-1
6.94e-1 -1.51e0 3.54e-1 3.54e-1
6.94e-1 -1.429e0 3.46e-1 3.46e-1
6.94e-1 -1.347e0 3.37e-1 3.37e-1
6.94e-1 -1.265e0 3.33e-1 3.33e-1
6.94e-1 -1.184e0 3.36e-1 3.36e-1
6.94e-1 -1.102e0 3.42e-1 3.42e-1
6.94e-1 -1.02e0 3.5e-1 3.5e-1
6.94e-1 -9.39e-1 3.56e-1 3.56e-1
6.94e-1 -8.57e-1 3.51e-1 3.51e-1
6.94e-1 -7.76e-1 3.35e-1 3.35e-1
6.94e-1 -6.94e-1 3.09e-1 3.09e-1
6.94e-1 -6.12e-1 2.79e-1 2.79e-1
6.94e-1 -5.31e-1 2.53e-1 2.53e-1
6.94e-1 -4.49e-1 2.35e-1 2.35e-1
6.94e-1 -3.67e-1 2.24e-1 2.24e-1
6.94e-1 -2.86e-1 2.2e-1 2.2e-1
6.94e-1 -2.04e-1 2.19e-1 2.19e-1
6.94e-1 -1.22e-1 2.19e-1 2.19e-1
6.94e-1 -4.1e-2 2.19e-1 2.19e-1
6.94e-1 4.1e-2 2.19e-1 2.19e-1
6.94e-1 1.22e-1 2.2e-1 2.2e-1
6.94e-1 2.04e-1 2.2e-1 2.2e-1
6.94e-1 2.86e-1 2.2e-1 2.2e-1
6.94e-1 3.67e-1 2.2e-1 2.2e-1
6.94e-1 4.49e-1 2.2e-1 2.2e-1
6.94e-1 5.31e-1 2.2e-1 2.2e-1
6.94e-1 6.12e-1 2.2e-1 2.2e-1
6.94e-1 6.94e-1 2.2e-1 2.2e-1
6.94e-1 7.76e-1 2.2e-1 2.2e-1
6.94e-1 8.57e-1 2.2e-1 2.2e-1
6.94e-1 9.39e-1 2.2e-1 2.2e-1
6.94e-1 1.02e0 2.2e-1 2.2e-1
6.94e-1 1.102e0 2.2e-1 2.2e-1
6.94e-1 1.184e0 2.21e-1 2.21e-1
6.94e-1 1.265e0 2.21e-1 2.21e-1
6.94e-1 1.347e0 2.21e-1 2.21e-1
6.94e-1 1.429e0 2.21e-1 2.21e-1
6.94e-1 1.51e0 2.21e-1 2.21e-1
6.94e-1 1.592e0 2.21e-1 2.21e-1
6.94e-1 1.673e0 2.21e-1 2.21e-1
6.94e-1 1.755e0 2.21e-1 2.21e-1
6.94e-1 1.837e0 2.21e-1 2.21e-1
6.94e-1 1.918e0 2.21e-1 2.21e-1
6.94e-1 2.0e0 2.21e-1 2.21e-1

7.76e-1 -2.0e0 1.079e0 1.079e0
7.76e-1 -1.918e0 8.92e-1 8.92e-1
7.76e-1 -1.837e0 6.92e-1 6.92e-1
7.76e-1 -1.755e0 5.29e-1 5.29e-1
7.76e-1 -1.673e0 4.34e-1 4.34e-1
7.76e-1 -1.592e0 4.08e-1 4.08e-1
7.76e-1 -1.51e0 3.98e-1 3.98e-1
7.76e-1 -1.429e0 3.9e-1 3.9e-1
7.76e-1 -1.347e0 3.83e-1 3.83e-1
7.76e-1 -1.265e0 3.84e-1 3.84e-1
7.76e-1 -1.184e0 3.9e-1 3.9e-1
7.76e-1 -1.102e0 3.98e-1 3.98e-1
7.76e-1 -1.02e0 4.07e-1 4.07e-1
7.76e-1 -9.39e-1 4.14e-1 4.14e-1
7.76e-1 -8.57e-1 4.08e-1 4.08e-1
7.76e-1 -7.76e-1 3.91e-1 3.91e-1
7.76e-1 -6.94e-1 3.63e-1 3.63e-1
7.76e-1 -6.12e-1 3.29e-1 3.29e-1
7.76e-1 -5.31e-1 2.99e-1 2.99e-1
7.76e-1 -4.49e-1 2.75e-1 2.75e-1
7.76e-1 -3.67e-1 2.59e-1 2.59e-1
7.76e-1 -2.86e-1 2.49e-1 2.49e-1
7.76e-1 -2.04e-1 2.46e-1 2.46e-1
7.76e-1 -1.22e-1 2.45e-1 2.45e-1
7.76e-1 -4.1e-2 2.45e-1 2.45e-1
7.76e-1 4.1e-2 2.45e-1 2.45e-1
7.76e-1 1.22e-1 2.45e-1 2.45e-1
7.76e-1 2.04e-1 2.45e-1 2.45e-1
7.76e-1 2.86e-1 2.45e-1 2.45e-1
7.76e-1 3.67e-1 2.46e-1 2.46e-1
7.76e-1 4.49e-1 2.46e-1 2.46e-1
7.76e-1 5.31e-1 2.46e-1 2.46e-1
7.76e-1 6.12e-1 2.46e-1 2.46e-1
7.76e-1 6.94e-1 2.46e-1 2.46e-1
7.76e-1 7.76e-1 2.46e-1 2.46e-1
7.76e-1 8.57e-1 2.46e-1 2.46e-1
7.76e-1 9.39e-1 2.46e-1 2.46e-1
7.76e-1 1.02e0 2.46e-1 2.46e-1
7.76e-1 1.102e0 2.46e-1 2.46e-1
7.76e-1 1.184e0 2.46e-1 2.46e-1
7.76e-1 1.265e0 2.46e-1 2.46e-1
7.76e-1 1.347e0 2.46e-1 2.46e-1
7.76e-1 1.429e0 2.47e-1 2.47e-1
7.76e-1 1.51e0 2.47e-1 2.47e-1
7.76e-1 1.592e0 2.47e-1 2.47e-1
7.76e-1 1.673e0 2.47e-1 2.47e-1
7.76e-1 1.755e0 2.47e-1 2.47e-1
7.76e-1 1.837e0 2.47e-1 2.47e-1
7.76e-1 1.918e0 2.47e-1 2.47e-1
7.76e-1 2.0e0 2.47e-1 2.47e-1

8.57e-1 -2.0e0 1.193e0 1.193e0
8.57e-1 -1.918e0 1.017e0 1.017e0
8.57e-1 -1.837e0 8.28e-1 8.28e-1
8.57e-1 -1.755e0 6.43e-1 6.43e-1
8.57e-1 -1.673e0 5.14e-1 5.14e-1
8.57e-1 -1.592e0 4.6e-1 4.6e-1
8.57e-1 -1.51e0 4.43e-1 4.43e-1
8.57e-1 -1.429e0 4.35e-1 4.35e-1
8.57e-1 -1.347e0 4.33e-1 4.33e-1
8.57e-1 -1.265e0 4.38e-1 4.38e-1
8.57e-1 -1.184e0 4.46e-1 4.46e-1
8.57e-1 -1.102e0 4.57e-1 4.57e-1
8.57e-1 -1.02e0 4.67e-1 4.67e-1
8.57e-1 -9.39e-1 4.74e-1 4.74e-1
8.57e-1 -8.57e-1 4.68e-1 4.68e-1
8.57e-1 -7.76e-1 4.5e-1 4.5e-1
8.57e-1 -6.94e-1 4.2e-1 4.2e-1
8.57e-1 -6.12e-1 3.82e-1 3.82e-1
8.57e-1 -5.31e-1 3.48e-1 3.48e-1
8.57e-1 -4.49e-1 3.19e-1 3.19e-1
8.57e-1 -3.67e-1 2.97e-1 2.97e-1
8.57e-1 -2.86e-1 2.82e-1 2.82e-1
8.57e-1 -2.04e-1 2.74e-1 2.74e-1
8.57e-1 -1.22e-1 2.71e-1 2.71e-1
8.57e-1 -4.1e-2 2.71e-1 2.71e-1
8.57e-1 4.1e-2 2.71e-1 2.71e-1
8.57e-1 1.22e-1 2.71e-1 2.71e-1
8.57e-1 2.04e-1 2.71e-1 2.71e-1
8.57e-1 2.86e-1 2.71e-1 2.71e-1
8.57e-1 3.67e-1 2.71e-1 2.71e-1
8.57e-1 4.49e-1 2.71e-1 2.71e-1
8.57e-1 5.31e-1 2.72e-1 2.72e-1
8.57e-1 6.12e-1 2.72e-1 2.72e-1
8.57e-1 6.94e-1 2.72e-1 2.72e-1
8.57e-1 7.76e-1 2.72e-1 2.72e-1
8.57e-1 8.57e-1 2.72e-1 2.72e-1
8.57e-1 9.39e-1 2.72e-1 2.72e-1
8.57e-1 1.02e0 2.72e-1 2.72e-1
8.57e-1 1.102e0 2.72e-1 2.72e-1
8.57e-1 1.184e0 2.72e-1 2.72e-1
8.57e-1 1.265e0 2.72e-1 2.72e-1
8.57e-1 1.347e0 2.72e-1 2.72e-1
8.57e-1 1.429e0 2.72e-1 2.72e-1
8.57e-1 1.51e0 2.72e-1 2.72e-1
8.57e-1 1.592e0 2.73e-1 2.73e-1
8.57e-1 1.673e0 2.73e-1 2.73e-1
8.57e-1 1.755e0 2.73e-1 2.73e-1
8.57e-1 1.837e0 2.73e-1 2.73e-1
8.57e-1 1.918e0 2.73e-1 2.73e-1
8.57e-1 2.0e0 2.73e-1 2.73e-1

9.39e-1 -2.0e0 1.3e0 1.3e0
9.39e-1 -1.918e0 1.133e0 1.133e0
9.39e-1 -1.837e0 9.56e-1 9.56e-1
9.39e-1 -1.755e0 7.71e-1 7.71e-1
9.39e-1 -1.673e0 6.11e-1 6.11e-1
9.39e-1 -1.592e0 5.2e-1 5.2e-1
9.39e-1 -1.51e0 4.92e-1 4.92e-1
9.39e-1 -1.429e0 4.83e-1 4.83e-1
9.39e-1 -1.347e0 4.86e-1 4.86e-1
9.39e-1 -1.265e0 4.94e-1 4.94e-1
9.39e-1 -1.184e0 5.05e-1 5.05e-1
9.39e-1 -1.102e0 5.17e-1 5.17e-1
9.39e-1 -1.02e0 5.28e-1 5.28e-1
9.39e-1 -9.39e-1 5.35e-1 5.35e-1
9.39e-1 -8.57e-1 5.3e-1 5.3e-1
9.39e-1 -7.76e-1 5.1e-1 5.1e-1
9.39e-1 -6.94e-1 4.78e-1 4.78e-1
9.39e-1 -6.12e-1 4.38e-1 4.38e-1
9.39e-1 -5.31e-1 4.0e-1 4.0e-1
9.39e-1 -4.49e-1 3.66e-1 3.66e-1
9.39e-1 -3.67e-1 3.39e-1 3.39e-1
9.39e-1 -2.86e-1 3.19e-1 3.19e-1
9.39e-1 -2.04e-1 3.06e-1 3.06e-1
9.39e-1 -1.22e-1 2.99e-1 2.99e-1
9.39e-1 -4.1e-2 2.97e-1 2.97e-1
9.39e-1 4.1e-2 2.97e-1 2.97e-1
9.39e-1 1.22e-1 2.97e-1 2.97e-1
9.39e-1 2.04e-1 2.97e-1 2.97e-1
9.39e-1 2.86e-1 2.97e-1 2.97e-1
9.39e-1 3.67e-1 2.97e-1 2.97e-1
9.39e-1 4.49e-1 2.97e-1 2.97e-1
9.39e-1 5.31e-1 2.97e-1 2.97e-1
9.39e-1 6.12e-1 2.97e-1 2.97e-1
9.39e-1 6.94e-1 2.97e-1 2.97e-1
9.39e-1 7.76e-1 2.98e-1 2.98e-1
9.39e-1 8.57e-1 2.98e-1 2.98e-1
9.39e-1 9.39e-1 2.98e-1 2.98e-1
9.39e-1 1.02e0 2.98e-1 2.98e-1
9.39e-1 1.102e0 2.98e-1 2.98e-1
9.39e-1 1.184e0 2.98e-1 2.98e-1
9.39e-1 1.265e0 2.98e-1 2.98e-1
9.39e-1 1.347e0 2.98e-1 2.98e-1
9.39e-1 1.429e0 2.98e-1 2.98e-1
9.39e-1 1.51e0 2.98e-1 2.98e-1
9.39e-1 1.592e0 2.98e-1 2.98e-1
9.39e-1 1.673e0 2.98e-1 2.98e-1
9.39e-1 1.755e0 2.98e-1 2.98e-1
9.39e-1 1.837e0 2.99e-1 2.99e-1
9.39e-1 1.918e0 2.99e-1 2.99e-1
9.39e-1 2.0e0 2.99e-1 2.99e-1

1.02e0 -2.0e0 1.402e0 1.402e0
1.02e0 -1.918e0 1.243e0 1.243e0
1.02e0 -1.837e0 1.074e0 1.074e0
1.02e0 -1.755e0 8.98e-1 8.98e-1
1.02e0 -1.673e0 7.24e-1 7.24e-1
1.02e0 -1.592e0 5.98e-1 5.98e-1
1.02e0 -1.51e0 5.46e-1 5.46e-1
1.02e0 -1.429e0 5.35e-1 5.35e-1
1.02e0 -1.347e0 5.42e-1 5.42e-1
1.02e0 -1.265e0 5.53e-1 5.53e-1
1.02e0 -1.184e0 5.66e-1 5.66e-1
1.02e0 -1.102e0 5.79e-1 5.79e-1
1.02e0 -1.02e0 5.91e-1 5.91e-1
1.02e0 -9.39e-1 5.99e-1 5.99e-1
1.02e0 -8.57e-1 5.93e-1 5.93e-1
1.02e0 -7.76e-1 5.72e-1 5.72e-1
1.02e0 -6.94e-1 5.39e-1 5.39e-1
1.02e0 -6.12e-1 4.96e-1 4.96e-1
1.02e0 -5.31e-1 4.55e-1 4.55e-1
1.02e0 -4.49e-1 4.18e-1 4.18e-1
1.02e0 -3.67e-1 3.85e-1 3.85e-1
1.02e0 -2.86e-1 3.6e-1 3.6e-1
1.02e0 -2.04e-1 3.42e-1 3.42e-1
1.02e0 -1.22e-1 3.3e-1 3.3e-1
1.02e0 -4.1e-2 3.25e-1 3.25e-1
1.02e0 4.1e-2 3.23e-1 3.23e-1
1.02e0 1.22e-1 3.23e-1 3.23e-1
1.02e0 2.04e-1 3.23e-1 3.23e-1
1.02e0 2.86e-1 3.23e-1 3.23e-1
1.02e0 3.67e-1 3.23e-1 3.23e-1
1.02e0 4.49e-1 3.23e-1 3.23e-1
1.02e0 5.31e-1 3.23e-1 3.23e-1
1.02e0 6.12e-1 3.23e-1 3.23e-1
1.02e0 6.94e-1 3.23e-1 3.23e-1
1.02e0 7.76e-1 3.23e-1 3.23e-1
1.02e0 8.57e-1 3.23e-1 3.23e-1
1.02e0 9.39e-1 3.24e-1 3.24e-1
1.02e0 1.02e0 3.24e-1 3.24e-1
1.02e0 1.102e0 3.24e-1 3.24e-1
1.02e0 1.184e0 3.24e-1 3.24e-1
1.02e0 1.265e0 3.24e-1 3.24e-1
1.02e0 1.347e0 3.24e-1 3.24e-1
1.02e0 1.429e0 3.24e-1 3.24e-1
1.02e0 1.51e0 3.24e-1 3.24e-1
1.02e0 1.592e0 3.24e-1 3.24e-1
1.02e0 1.673e0 3.24e-1 3.24e-1
1.02e0 1.755e0 3.24e-1 3.24e-1
1.02e0 1.837e0 3.24e-1 3.24e-1
1.02e0 1.918e0 3.24e-1 3.24e-1
1.02e0 2.0e0 3.25e-1 3.25e-1

1.102e0 -2.0e0 1.499e0 1.499e0
1.102e0 -1.918e0 1.347e0 1.347e0
1.102e0 -1.837e0 1.186e0 1.186e0
1.102e0 -1.755e0 1.018e0 1.018e0
1.102e0 -1.673e0 8.47e-1 8.47e-1
1.102e0 -1.592e0 6.94e-1 6.94e-1
1.102e0 -1.51e0 6.09e-1 6.09e-1
1.102e0 -1.429e0 5.94e-1 5.94e-1
1.102e0 -1.347e0 6.0e-1 6.0e-1
1.102e0 -1.265e0 6.13e-1 6.13e-1
1.102e0 -1.184e0 6.28e-1 6.28e-1
1.102e0 -1.102e0 6.43e-1 6.43e-1
1.102e0 -1.02e0 6.56e-1 6.56e-1
1.102e0 -9.39e-1 6.63e-1 6.63e-1
1.102e0 -8.57e-1 6.57e-1 6.57e-1
1.102e0 -7.76e-1 6.36e-1 6.36e-1
1.102e0 -6.94e-1 6.01e-1 6.01e-1
1.102e0 -6.12e-1 5.57e-1 5.57e-1
1.102e0 -5.31e-1 5.13e-1 5.13e-1
1.102e0 -4.49e-1 4.72e-1 4.72e-1
1.102e0 -3.67e-1 4.35e-1 4.35e-1
1.102e0 -2.86e-1 4.05e-1 4.05e-1
1.102e0 -2.04e-1 3.81e-1 3.81e-1
1.102e0 -1.22e-1 3.64e-1 3.64e-1
1.102e0 -4.1e-2 3.55e-1 3.55e-1
1.102e0 4.1e-2 3.5e-1 3.5e-1
1.102e0 1.22e-1 3.49e-1 3.49e-1
1.102e0 2.04e-1 3.49e-1 3.49e-1
1.102e0 2.86e-1 3.49e-1 3.49e-1
1.102e0 3.67e-1 3.49e-1 3.49e-1
1.102e0 4.49e-1 3.49e-1 3.49e-1
1.102e0 5.31e-1 3.49e-1 3.49e-1
1.102e0 6.12e-1 3.49e-1 3.49e-1
1.102e0 6.94e-1 3.49e-1 3.49e-1
1.102e0 7.76e-1 3.49e-1 3.49e-1
1.102e0 8.57e-1 3.49e-1 3.49e-1
1.102e0 9.39e-1 3.49e-1 3.49e-1
1.102e0 1.02e0 3.49e-1 3.49e-1
1.102e0 1.102e0 3.49e-1 3.49e-1
1.102e0 1.184e0 3.5e-1 3.5e-1
1.102e0 1.265e0 3.5e-1 3.5e-1
1.102e0 1.347e0 3.5e-1 3.5e-1
1.102e0 1.429e0 3.5e-1 3.5e-1
1.102e0 1.51e0 3.5e-1 3.5e-1
1.102e0 1.592e0 3.5e-1 3.5e-1
1.102e0 1.673e0 3.5e-1 3.5e-1
1.102e0 1.755e0 3.5e-1 3.5e-1
1.102e0 1.837e0 3.5e-1 3.5e-1
1.102e0 1.918e0 3.5e-1 3.5e-1
1.102e0 2.0e0 3.5e-1 3.5e-1

1.184e0 -2.0e0 1.593e0 1.593e0
1.184e0 -1.918e0 1.447e0 1.447e0
1.184e0 -1.837e0 1.292e0 1.292e0
1.184e0 -1.755e0 1.131e0 1.131e0
1.184e0 -1.673e0 9.66e-1 9.66e-1
1.184e0 -1.592e0 8.06e-1 8.06e-1
1.184e0 -1.51e0 6.93e-1 6.93e-1
1.184e0 -1.429e0 6.6e-1 6.6e-1
1.184e0 -1.347e0 6.61e-1 6.61e-1
1.184e0 -1.265e0 6.76e-1 6.76e-1
1.184e0 -1.184e0 6.92e-1 6.92e-1
1.184e0 -1.102e0 7.08e-1 7.08e-1
1.184e0 -1.02e0 7.21e-1 7.21e-1
1.184e0 -9.39e-1 7.29e-1 7.29e-1
1.184e0 -8.57e-1 7.23e-1 7.23e-1
1.184e0 -7.76e-1 7.01e-1 7.01e-1
1.184e0 -6.94e-1 6.65e-1 6.65e-1
1.184e0 -6.12e-1 6.19e-1 6.19e-1
1.184e0 -5.31e-1 5.72e-1 5.72e-1
1.184e0 -4.49e-1 5.28e-1 5.28e-1
1.184e0 -3.67e-1 4.88e-1 4.88e-1
1.184e0 -2.86e-1 4.53e-1 4.53e-1
1.184e0 -2.04e-1 4.24e-1 4.24e-1
1.184e0 -1.22e-1 4.03e-1 4.03e-1
1.184e0 -4.1e-2 3.88e-1 3.88e-1
1.184e0 4.1e-2 3.79e-1 3.79e-1
1.184e0 1.22e-1 3.75e-1 3.75e-1
1.184e0 2.04e-1 3.75e-1 3.75e-1
1.184e0 2.86e-1 3.75e-1 3.75e-1
1.184e0 3.67e-1 3.75e-1 3.75e-1
1.184e0 4.49e-1 3.75e-1 3.75e-1
1.184e0 5.31e-1 3.75e-1 3.75e-1
1.184e0 6.12e-1 3.75e-1 3.75e-1
1.184e0 6.94e-1 3.75e-1 3.75e-1
1.184e0 7.76e-1 3.75e-1 3.75e-1
1.184e0 8.57e-1 3.75e-1 3.75e-1
1.184e0 9.39e-1 3.75e-1 3.75e-1
1.184e0 1.02e0 3.75e-1 3.75e-1
1.184e0 1.102e0 3.75e-1 3.75e-1
1.184e0 1.184e0 3.75e-1 3.75e-1
1.184e0 1.265e0 3.75e-1 3.75e-1
1.184e0 1.347e0 3.76e-1 3.76e-1
1.184e0 1.429e0 3.76e-1 3.76e-1
1.184e0 1.51e0 3.76e-1 3.76e-1
1.184e0 1.592e0 3.76e-1 3.76e-1
1.184e0 1.673e0 3.76e-1 3.76e-1
1.184e0 1.755e0 3.76e-1 3.76e-1
1.184e0 1.837e0 3.76e-1 3.76e-1
1.184e0 1.918e0 3.76e-1 3.76e-1
1.184e0 2.0e0 3.76e-1 3.76e-1

1.265e0 -2.0e0 1.683e0 1.683e0
1.265e0 -1.918e0 1.542e0 1.542e0
1.265e0 -1.837e0 1.393e0 1.393e0
1.265e0 -1.755e0 1.238e0 1.238e0
1.265e0 -1.673e0 1.078e0 1.078e0
1.265e0 -1.592e0 9.24e-1 9.24e-1
1.265e0 -1.51e0 7.97e-1 7.97e-1
1.265e0 -1.429e0 7.33e-1 7.33e-1
1.265e0 -1.347e0 7.28e-1 7.28e-1
1.265e0 -1.265e0 7.39e-1 7.39e-1
1.265e0 -1.184e0 7.57e-1 7.57e-1
1.265e0 -1.102e0 7.74e-1 7.74e-1
1.265e0 -1.02e0 7.88e-1 7.88e-1
1.265e0 -9.39e-1 7.96e-1 7.96e-1
1.265e0 -8.57e-1 7.89e-1 7.89e-1
1.265e0 -7.76e-1 7.67e-1 7.67e-1
1.265e0 -6.94e-1 7.3e-1 7.3e-1
1.265e0 -6.12e-1 6.82e-1 6.82e-1
1.265e0 -5.31e-1 6.34e-1 6.34e-1
1.265e0 -4.49e-1 5.87e-1 5.87e-1
1.265e0 -3.67e-1 5.44e-1 5.44e-1
1.265e0 -2.86e-1 5.05e-1 5.05e-1
1.265e0 -2.04e-1 4.71e-1 4.71e-1
1.265e0 -1.22e-1 4.44e-1 4.44e-1
1.265e0 -4.1e-2 4.24e-1 4.24e-1
1.265e0 4.1e-2 4.11e-1 4.11e-1
1.265e0 1.22e-1 4.04e-1 4.04e-1
1.265e0 2.04e-1 4.01e-1 4.01e-1
1.265e0 2.86e-1 4.0e-1 4.0e-1
1.265e0 3.67e-1 4.0e-1 4.0e-1
1.265e0 4.49e-1 4.01e-1 4.01e-1
1.265e0 5.31e-1 4.01e-1 4.01e-1
1.265e0 6.12e-1 4.01e-1 4.01e-1
1.265e0 6.94e-1 4.01e-1 4.01e-1
1.265e0 7.76e-1 4.01e-1 4.01e-1
1.265e0 8.57e-1 4.01e-1 4.01e-1
1.265e0 9.39e-1 4.01e-1 4.01e-1
1.265e0 1.02e0 4.01e-1 4.01e-1
1.265e0 1.102e0 4.01e-1 4.01e-1
1.265e0 1.184e0 4.01e-1 4.01e-1
1.265e0 1.265e0 4.01e-1 4.01e-1
1.265e0 1.347e0 4.01e-1 4.01e-1
1.265e0 1.429e0 4.01e-1 4.01e-1
1.265e0 1.51e0 4.01e-1 4.01e-1
1.265e0 1.592e0 4.02e-1 4.02e-1
1.265e0 1.673e0 4.02e-1 4.02e-1
1.265e0 1.755e0 4.02e-1 4.02e-1
1.265e0 1.837e0 4.02e-1 4.02e-1
1.265e0 1.918e0 4.02e-1 4.02e-1
1.265e0 2.0e0 4.02e-1 4.02e-1

1.347e0 -2.0e0 1.77e0 1.77e0
1.347e0 -1.918e0 1.634e0 1.634e0
1.347e0 -1.837e0 1.49e0 1.49e0
1.347e0 -1.755e0 1.341e0 1.341e0
1.347e0 -1.673e0 1.187e0 1.187e0
1.347e0 -1.592e0 1.04e0 1.04e0
1.347e0 -1.51e0 9.13e-1 9.13e-1
1.347e0 -1.429e0 8.24e-1 8.24e-1
1.347e0 -1.347e0 8.02e-1 8.02e-1
1.347e0 -1.265e0 8.07e-1 8.07e-1
1.347e0 -1.184e0 8.23e-1 8.23e-1
1.347e0 -1.102e0 8.41e-1 8.41e-1
1.347e0 -1.02e0 8.54e-1 8.54e-1
1.347e0 -9.39e-1 8.62e-1 8.62e-1
1.347e0 -8.57e-1 8.56e-1 8.56e-1
1.347e0 -7.76e-1 8.34e-1 8.34e-1
1.347e0 -6.94e-1 7.96e-1 7.96e-1
1.347e0 -6.12e-1 7.47e-1 7.47e-1
1.347e0 -5.31e-1 6.97e-1 6.97e-1
1.347e0 -4.49e-1 6.48e-1 6.48e-1
1.347e0 -3.67e-1 6.01e-1 6.01e-1
1.347e0 -2.86e-1 5.59e-1 5.59e-1
1.347e0 -2.04e-1 5.21e-1 5.21e-1
1.347e0 -1.22e-1 4.9e-1 4.9e-1
1.347e0 -4.1e-2 4.65e-1 4.65e-1
1.347e0 4.1e-2 4.47e-1 4.47e-1
1.347e0 1.22e-1 4.35e-1 4.35e-1
1.347e0 2.04e-1 4.29e-1 4.29e-1
1.347e0 2.86e-1 4.27e-1 4.27e-1
1.347e0 3.67e-1 4.26e-1 4.26e-1
1.347e0 4.49e-1 4.26e-1 4.26e-1
1.347e0 5.31e-1 4.26e-1 4.26e-1
1.347e0 6.12e-1 4.26e-1 4.26e-1
1.347e0 6.94e-1 4.27e-1 4.27e-1
1.347e0 7.76e-1 4.27e-1 4.27e-1
1.347e0 8.57e-1 4.27e-1 4.27e-1
1.347e0 9.39e-1 4.27e-1 4.27e-1
1.347e0 1.02e0 4.27e-1 4.27e-1
1.347e0 1.102e0 4.27e-1 4.27e-1
1.347e0 1.184e0 4.27e-1 4.27e-1
1.347e0 1.265e0 4.27e-1 4.27e-1
1.347e0 1.347e0 4.27e-1 4.27e-1
1.347e0 1.429e0 4.27e-1 4.27e-1
1.347e0 1.51e0 4.27e-1 4.27e-1
1.347e0 1.592e0 4.27e-1 4.27e-1
1.347e0 1.673e0 4.27e-1 4.27e-1
1.347e0 1.755e0 4.28e-1 4.28e-1
1.347e0 1.837e0 4.28e-1 4.28e-1
1.347e0 1.918e0 4.28e-1 4.28e-1
1.347e0 2.0e0 4.28e-1 4.28e-1

1.429e0 -2.0e0 1.854e0 1.854e0
1.429e0 -1.918e0 1.722e0 1.722e0
1.429e0 -1.837e0 1.584e0 1.584e0
1.429e0 -1.755e0 1.439e0 1.439e0
1.429e0 -1.673e0 1.293e0 1.293e0
1.429e0 -1.592e0 1.153e0 1.153e0
1.429e0 -1.51e0 1.027e0 1.027e0
1.429e0 -1.429e0 9.28e-1 9.28e-1
1.429e0 -1.347e0 8.8e-1 8.8e-1
1.429e0 -1.265e0 8.79e-1 8.79e-1
1.429e0 -1.184e0 8.88e-1 8.88e-1
1.429e0 -1.102e0 9.05e-1 9.05e-1
1.429e0 -1.02e0 9.18e-1 9.18e-1
1.429e0 -9.39e-1 9.25e-1 9.25e-1
1.429e0 -8.57e-1 9.19e-1 9.19e-1
1.429e0 -7.76e-1 8.99e-1 8.99e-1
1.429e0 -6.94e-1 8.63e-1 8.63e-1
1.429e0 -6.12e-1 8.13e-1 8.13e-1
1.429e0 -5.31e-1 7.61e-1 7.61e-1
1.429e0 -4.49e-1 7.1e-1 7.1e-1
1.429e0 -3.67e-1 6.61e-1 6.61e-1
1.429e0 -2.86e-1 6.16e-1 6.16e-1
1.429e0 -2.04e-1 5.74e-1 5.74e-1
1.429e0 -1.22e-1 5.38e-1 5.38e-1
1.429e0 -4.1e-2 5.09e-1 5.09e-1
1.429e0 4.1e-2 4.86e-1 4.86e-1
1.429e0 1.22e-1 4.7e-1 4.7e-1
1.429e0 2.04e-1 4.59e-1 4.59e-1
1.429e0 2.86e-1 4.54e-1 4.54e-1
1.429e0 3.67e-1 4.52e-1 4.52e-1
1.429e0 4.49e-1 4.52e-1 4.52e-1
1.429e0 5.31e-1 4.52e-1 4.52e-1
1.429e0 6.12e-1 4.52e-1 4.52e-1
1.429e0 6.94e-1 4.52e-1 4.52e-1
1.429e0 7.76e-1 4.52e-1 4.52e-1
1.429e0 8.57e-1 4.53e-1 4.53e-1
1.429e0 9.39e-1 4.53e-1 4.53e-1
1.429e0 1.02e0 4.53e-1 4.53e-1
1.429e0 1.102e0 4.53e-1 4.53e-1
1.429e0 1.184e0 4.53e-1 4.53e-1
1.429e0 1.265e0 4.53e-1 4.53e-1
1.429e0 1.347e0 4.53e-1 4.53e-1
1.429e0 1.429e0 4.53e-1 4.53e-1
1.429e0 1.51e0 4.53e-1 4.53e-1
1.429e0 1.592e0 4.53e-1 4.53e-1
1.429e0 1.673e0 4.53e-1 4.53e-1
1.429e0 1.755e0 4.53e-1 4.53e-1
1.429e0 1.837e0 4.53e-1 4.53e-1
1.429e0 1.918e0 4.54e-1 4.54e-1
1.429e0 2.0e0 4.54e-1 4.54e-1

1.51e0 -2.0e0 1.936e0 1.936e0
1.51e0 -1.918e0 1.808e0 1.808e0
1.51e0 -1.837e0 1.674e0 1.674e0
1.51e0 -1.755e0 1.535e0 1.535e0
1.51e0 -1.673e0 1.396e0 1.396e0
1.51e0 -1.592e0 1.263e0 1.263e0
1.51e0 -1.51e0 1.139e0 1.139e0
1.51e0 -1.429e0 1.034e0 1.034e0
1.51e0 -1.347e0 9.65e-1 9.65e-1
1.51e0 -1.265e0 9.5e-1 9.5e-1
1.51e0 -1.184e0 9.54e-1 9.54e-1
1.51e0 -1.102e0 9.66e-1 9.66e-1
1.51e0 -1.02e0 9.78e-1 9.78e-1
1.51e0 -9.39e-1 9.85e-1 9.85e-1
1.51e0 -8.57e-1 9.8e-1 9.8e-1
1.51e0 -7.76e-1 9.6e-1 9.6e-1
1.51e0 -6.94e-1 9.27e-1 9.27e-1
1.51e0 -6.12e-1 8.79e-1 8.79e-1
1.51e0 -5.31e-1 8.27e-1 8.27e-1
1.51e0 -4.49e-1 7.74e-1 7.74e-1
1.51e0 -3.67e-1 7.23e-1 7.23e-1
1.51e0 -2.86e-1 6.75e-1 6.75e-1
1.51e0 -2.04e-1 6.3e-1 6.3e-1
1.51e0 -1.22e-1 5.9e-1 5.9e-1
1.51e0 -4.1e-2 5.56e-1 5.56e-1
1.51e0 4.1e-2 5.28e-1 5.28e-1
1.51e0 1.22e-1 5.07e-1 5.07e-1
1.51e0 2.04e-1 4.93e-1 4.93e-1
1.51e0 2.86e-1 4.84e-1 4.84e-1
1.51e0 3.67e-1 4.79e-1 4.79e-1
1.51e0 4.49e-1 4.78e-1 4.78e-1
1.51e0 5.31e-1 4.78e-1 4.78e-1
1.51e0 6.12e-1 4.78e-1 4.78e-1
1.51e0 6.94e-1 4.78e-1 4.78e-1
1.51e0 7.76e-1 4.78e-1 4.78e-1
1.51e0 8.57e-1 4.78e-1 4.78e-1
1.51e0 9.39e-1 4.78e-1 4.78e-1
1.51e0 1.02e0 4.78e-1 4.78e-1
1.51e0 1.102e0 4.79e-1 4.79e-1
1.51e0 1.184e0 4.79e-1 4.79e-1
1.51e0 1.265e0 4.79e-1 4.79e-1
1.51e0 1.347e0 4.79e-1 4.79e-1
1.51e0 1.429e0 4.79e-1 4.79e-1
1.51e0 1.51e0 4.79e-1 4.79e-1
1.51e0 1.592e0 4.79e-1 4.79e-1
1.51e0 1.673e0 4.79e-1 4.79e-1
1.51e0 1.755e0 4.79e-1 4.79e-1
1.51e0 1.837e0 4.79e-1 4.79e-1
1.51e0 1.918e0 4.79e-1 4.79e-1
1.51e0 2.0e0 4.79e-1 4.79e-1

1.592e0 -2.0e0 2.015e0 2.015e0
1.592e0 -1.918e0 1.891e0 1.891e0
1.592e0 -1.837e0 1.761e0 1.761e0
1.592e0 -1.755e0 1.628e0 1.628e0
1.592e0 -1.673e0 1.497e0 1.497e0
1.592e0 -1.592e0 1.369e0 1.369e0
1.592e0 -1.51e0 1.248e0 1.248e0
1.592e0 -1.429e0 1.14e0 1.14e0
1.592e0 -1.347e0 1.058e0 1.058e0
1.592e0 -1.265e0 1.021e0 1.021e0
1.592e0 -1.184e0 1.019e0 1.019e0
1.592e0 -1.102e0 1.025e0 1.025e0
1.592e0 -1.02e0 1.036e0 1.036e0
1.592e0 -9.39e-1 1.043e0 1.043e0
1.592e0 -8.57e-1 1.038e0 1.038e0
1.592e0 -7.76e-1 1.019e0 1.019e0
1.592e0 -6.94e-1 9.87e-1 9.87e-1
1.592e0 -6.12e-1 9.43e-1 9.43e-1
1.592e0 -5.31e-1 8.93e-1 8.93e-1
1.592e0 -4.49e-1 8.39e-1 8.39e-1
1.592e0 -3.67e-1 7.86e-1 7.86e-1
1.592e0 -2.86e-1 7.35e-1 7.35e-1
1.592e0 -2.04e-1 6.88e-1 6.88e-1
1.592e0 -1.22e-1 6.45e-1 6.45e-1
1.592e0 -4.1e-2 6.06e-1 6.06e-1
1.592e0 4.1e-2 5.74e-1 5.74e-1
1.592e0 1.22e-1 5.48e-1 5.48e-1
1.592e0 2.04e-1 5.29e-1 5.29e-1
1.592e0 2.86e-1 5.16e-1 5.16e-1
1.592e0 3.67e-1 5.08e-1 5.08e-1
1.592e0 4.49e-1 5.05e-1 5.05e-1
1.592e0 5.31e-1 5.04e-1 5.04e-1
1.592e0 6.12e-1 5.04e-1 5.04e-1
1.592e0 6.94e-1 5.04e-1 5.04e-1
1.592e0 7.76e-1 5.04e-1 5.04e-1
1.592e0 8.57e-1 5.04e-1 5.04e-1
1.592e0 9.39e-1 5.04e-1 5.04e-1
1.592e0 1.02e0 5.04e-1 5.04e-1
1.592e0 1.102e0 5.04e-1 5.04e-1
1.592e0 1.184e0 5.04e-1 5.04e-1
1.592e0 1.265e0 5.05e-1 5.05e-1
1.592e0 1.347e0 5.05e-1 5.05e-1
1.592e0 1.429e0 5.05e-1 5.05e-1
1.592e0 1.51e0 5.05e-1 5.05e-1
1.592e0 1.592e0 5.05e-1 5.05e-1
1.592e0 1.673e0 5.05e-1 5.05e-1
1.592e0 1.755e0 5.05e-1 5.05e-1
1.592e0 1.837e0 5.05e-1 5.05e-1
1.592e0 1.918e0 5.05e-1 5.05e-1
1.592e0 2.0e0 5.05e-1 5.05e-1

1.673e0 -2.0e0 2.092e0 2.092e0
1.673e0 -1.918e0 1.972e0 1.972e0
1.673e0 -1.837e0 1.846e0 1.846e0
1.673e0 -1.755e0 1.72e0 1.72e0
1.673e0 -1.673e0 1.595e0 1.595e0
1.673e0 -1.592e0 1.472e0 1.472e0
1.673e0 -1.51e0 1.354e0 1.354e0
1.673e0 -1.429e0 1.245e0 1.245e0
1.673e0 -1.347e0 1.154e0 1.154e0
1.673e0 -1.265e0 1.097e0 1.097e0
1.673e0 -1.184e0 1.085e0 1.085e0
1.673e0 -1.102e0 1.085e0 1.085e0
1.673e0 -1.02e0 1.092e0 1.092e0
1.673e0 -9.39e-1 1.099e0 1.099e0
1.673e0 -8.57e-1 1.094e0 1.094e0
1.673e0 -7.76e-1 1.076e0 1.076e0
1.673e0 -6.94e-1 1.046e0 1.046e0
1.673e0 -6.12e-1 1.003e0 1.003e0
1.673e0 -5.31e-1 9.56e-1 9.56e-1
1.673e0 -4.49e-1 9.05e-1 9.05e-1
1.673e0 -3.67e-1 8.5e-1 8.5e-1
1.673e0 -2.86e-1 7.98e-1 7.98e-1
1.673e0 -2.04e-1 7.48e-1 7.48e-1
1.673e0 -1.22e-1 7.01e-1 7.01e-1
1.673e0 -4.1e-2 6.6e-1 6.6e-1
1.673e0 4.1e-2 6.23e-1 6.23e-1
1.673e0 1.22e-1 5.93e-1 5.93e-1
1.673e0 2.04e-1 5.69e-1 5.69e-1
1.673e0 2.86e-1 5.52e-1 5.52e-1
1.673e0 3.67e-1 5.4e-1 5.4e-1
1.673e0 4.49e-1 5.33e-1 5.33e-1
1.673e0 5.31e-1 5.3e-1 5.3e-1
1.673e0 6.12e-1 5.3e-1 5.3e-1
1.673e0 6.94e-1 5.3e-1 5.3e-1
1.673e0 7.76e-1 5.3e-1 5.3e-1
1.673e0 8.57e-1 5.3e-1 5.3e-1
1.673e0 9.39e-1 5.3e-1 5.3e-1
1.673e0 1.02e0 5.3e-1 5.3e-1
1.673e0 1.102e0 5.3e-1 5.3e-1
1.673e0 1.184e0 5.3e-1 5.3e-1
1.673e0 1.265e0 5.3e-1 5.3e-1
1.673e0 1.347e0 5.3e-1 5.3e-1
1.673e0 1.429e0 5.3e-1 5.3e-1
1.673e0 1.51e0 5.31e-1 5.31e-1
1.673e0 1.592e0 5.31e-1 5.31e-1
1.673e0 1.673e0 5.31e-1 5.31e-1
1.673e0 1.755e0 5.31e-1 5.31e-1
1.673e0 1.837e0 5.31e-1 5.31e-1
1.673e0 1.918e0 5.31e-1 5.31e-1
1.673e0 2.0e0 5.31e-1 5.31e-1

1.755e0 -2.0e0 2.168e0 2.168e0
1.755e0 -1.918e0 2.051e0 2.051e0
1.755e0 -1.837e0 1.93e0 1.93e0
1.755e0 -1.755e0 1.81e0 1.81e0
1.755e0 -1.673e0 1.69e0 1.69e0
1.755e0 -1.592e0 1.572e0 1.572e0
1.755e0 -1.51e0 1.457e0 1.457e0
1.755e0 -1.429e0 1.348e0 1.348e0
1.755e0 -1.347e0 1.253e0 1.253e0
1.755e0 -1.265e0 1.181e0 1.181e0
1.755e0 -1.184e0 1.151e0 1.151e0
1.755e0 -1.102e0 1.146e0 1.146e0
1.755e0 -1.02e0 1.147e0 1.147e0
1.755e0 -9.39e-1 1.152e0 1.152e0
1.755e0 -8.57e-1 1.148e0 1.148e0
1.755e0 -7.76e-1 1.131e0 1.131e0
1.755e0 -6.94e-1 1.102e0 1.102e0
1.755e0 -6.12e-1 1.061e0 1.061e0
1.755e0 -5.31e-1 1.016e0 1.016e0
1.755e0 -4.49e-1 9.68e-1 9.68e-1
1.755e0 -3.67e-1 9.16e-1 9.16e-1
1.755e0 -2.86e-1 8.61e-1 8.61e-1
1.755e0 -2.04e-1 8.09e-1 8.09e-1
1.755e0 -1.22e-1 7.6e-1 7.6e-1
1.755e0 -4.1e-2 7.15e-1 7.15e-1
1.755e0 4.1e-2 6.75e-1 6.75e-1
1.755e0 1.22e-1 6.41e-1 6.41e-1
1.755e0 2.04e-1 6.12e-1 6.12e-1
1.755e0 2.86e-1 5.9e-1 5.9e-1
1.755e0 3.67e-1 5.74e-1 5.74e-1
1.755e0 4.49e-1 5.64e-1 5.64e-1
1.755e0 5.31e-1 5.58e-1 5.58e-1
1.755e0 6.12e-1 5.56e-1 5.56e-1
1.755e0 6.94e-1 5.56e-1 5.56e-1
1.755e0 7.76e-1 5.56e-1 5.56e-1
1.755e0 8.57e-1 5.56e-1 5.56e-1
1.755e0 9.39e-1 5.56e-1 5.56e-1
1.755e0 1.02e0 5.56e-1 5.56e-1
1.755e0 1.102e0 5.56e-1 5.56e-1
1.755e0 1.184e0 5.56e-1 5.56e-1
1.755e0 1.265e0 5.56e-1 5.56e-1
1.755e0 1.347e0 5.56e-1 5.56e-1
1.755e0 1.429e0 5.56e-1 5.56e-1
1.755e0 1.51e0 5.56e-1 5.56e-1
1.755e0 1.592e0 5.56e-1 5.56e-1
1.755e0 1.673e0 5.57e-1 5.57e-1
1.755e0 1.755e0 5.57e-1 5.57e-1
1.755e0 1.837e0 5.57e-1 5.57e-1
1.755e0 1.918e0 5.57e-1 5.57e-1
1.755e0 2.0e0 5.57e-1 5.57e-1

1.837e0 -2.0e0 2.241e0 2.241e0
1.837e0 -1.918e0 2.128e0 2.128e0
1.837e0 -1.837e0 2.013e0 2.013e0
1.837e0 -1.755e0 1.898e0 1.898e0
1.837e0 -1.673e0 1.783e0 1.783e0
1.837e0 -1.592e0 1.669e0 1.669e0
1.837e0 -1.51e0 1.557e0 1.557e0
1.837e0 -1.429e0 1.449e0 1.449e0
1.837e0 -1.347e0 1.351e0 1.351e0
1.837e0 -1.265e0 1.27e0 1.27e0
1.837e0 -1.184e0 1.22e0 1.22e0
1.837e0 -1.102e0 1.208e0 1.208e0
1.837e0 -1.02e0 1.204e0 1.204e0
1.837e0 -9.39e-1 1.204e0 1.204e0
1.837e0 -8.57e-1 1.2e0 1.2e0
1.837e0 -7.76e-1 1.184e0 1.184e0
1.837e0 -6.94e-1 1.156e0 1.156e0
1.837e0 -6.12e-1 1.117e0 1.117e0
1.837e0 -5.31e-1 1.074e0 1.074e0
1.837e0 -4.49e-1 1.028e0 1.028e0
1.837e0 -3.67e-1 9.79e-1 9.79e-1
1.837e0 -2.86e-1 9.26e-1 9.26e-1
1.837e0 -2.04e-1 8.72e-1 8.72e-1
1.837e0 -1.22e-1 8.21e-1 8.21e-1
1.837e0 -4.1e-2 7.73e-1 7.73e-1
1.837e0 4.1e-2 7.3e-1 7.3e-1
1.837e0 1.22e-1 6.91e-1 6.91e-1
1.837e0 2.04e-1 6.59e-1 6.59e-1
1.837e0 2.86e-1 6.32e-1 6.32e-1
1.837e0 3.67e-1 6.12e-1 6.12e-1
1.837e0 4.49e-1 5.97e-1 5.97e-1
1.837e0 5.31e-1 5.88e-1 5.88e-1
1.837e0 6.12e-1 5.84e-1 5.84e-1
1.837e0 6.94e-1 5.82e-1 5.82e-1
1.837e0 7.76e-1 5.82e-1 5.82e-1
1.837e0 8.57e-1 5.82e-1 5.82e-1
1.837e0 9.39e-1 5.82e-1 5.82e-1
1.837e0 1.02e0 5.82e-1 5.82e-1
1.837e0 1.102e0 5.82e-1 5.82e-1
1.837e0 1.184e0 5.82e-1 5.82e-1
1.837e0 1.265e0 5.82e-1 5.82e-1
1.837e0 1.347e0 5.82e-1 5.82e-1
1.837e0 1.429e0 5.82e-1 5.82e-1
1.837e0 1.51e0 5.82e-1 5.82e-1
1.837e0 1.592e0 5.82e-1 5.82e-1
1.837e0 1.673e0 5.82e-1 5.82e-1
1.837e0 1.755e0 5.82e-1 5.82e-1
1.837e0 1.837e0 5.82e-1 5.82e-1
1.837e0 1.918e0 5.83e-1 5.83e-1
1.837e0 2.0e0 5.83e-1 5.83e-1

1.918e0 -2.0e0 2.313e0 2.313e0
1.918e0 -1.918e0 2.203e0 2.203e0
1.918e0 -1.837e0 2.094e0 2.094e0
1.918e0 -1.755e0 1.984e0 1.984e0
1.918e0 -1.673e0 1.874e0 1.874e0
1.918e0 -1.592e0 1.764e0 1.764e0
1.918e0 -1.51e0 1.654e0 1.654e0
1.918e0 -1.429e0 1.548e0 1.548e0
1.918e0 -1.347e0 1.448e0 1.448e0
1.918e0 -1.265e0 1.361e0 1.361e0
1.918e0 -1.184e0 1.296e0 1.296e0
1.918e0 -1.102e0 1.269e0 1.269e0
1.918e0 -1.02e0 1.261e0 1.261e0
1.918e0 -9.39e-1 1.257e0 1.257e0
1.918e0 -8.57e-1 1.25e0 1.25e0
1.918e0 -7.76e-1 1.235e0 1.235e0
1.918e0 -6.94e-1 1.208e0 1.208e0
1.918e0 -6.12e-1 1.171e0 1.171e0
1.918e0 -5.31e-1 1.13e0 1.13e0
1.918e0 -4.49e-1 1.086e0 1.086e0
1.918e0 -3.67e-1 1.039e0 1.039e0
1.918e0 -2.86e-1 9.89e-1 9.89e-1
1.918e0 -2.04e-1 9.36e-1 9.36e-1
1.918e0 -1.22e-1 8.83e-1 8.83e-1
1.918e0 -4.1e-2 8.33e-1 8.33e-1
1.918e0 4.1e-2 7.86e-1 7.86e-1
1.918e0 1.22e-1 7.44e-1 7.44e-1
1.918e0 2.04e-1 7.08e-1 7.08e-1
1.918e0 2.86e-1 6.77e-1 6.77e-1
1.918e0 3.67e-1 6.52e-1 6.52e-1
1.918e0 4.49e-1 6.34e-1 6.34e-1
1.918e0 5.31e-1 6.21e-1 6.21e-1
1.918e0 6.12e-1 6.13e-1 6.13e-1
1.918e0 6.94e-1 6.09e-1 6.09e-1
1.918e0 7.76e-1 6.07e-1 6.07e-1
1.918e0 8.57e-1 6.07e-1 6.07e-1
1.918e0 9.39e-1 6.07e-1 6.07e-1
1.918e0 1.02e0 6.08e-1 6.08e-1
1.918e0 1.102e0 6.08e-1 6.08e-1
1.918e0 1.184e0 6.08e-1 6.08e-1
1.918e0 1.265e0 6.08e-1 6.08e-1
1.918e0 1.347e0 6.08e-1 6.08e-1
1.918e0 1.429e0 6.08e-1 6.08e-1
1.918e0 1.51e0 6.08e-1 6.08e-1
1.918e0 1.592e0 6.08e-1 6.08e-1
1.918e0 1.673e0 6.08e-1 6.08e-1
1.918e0 1.755e0 6.08e-1 6.08e-1
1.918e0 1.837e0 6.08e-1 6.08e-1
1.918e0 1.918e0 6.08e-1 6.08e-1
1.918e0 2.0e0 6.08e-1 6.08e-1

2.0e0 -2.0e0 2.383e0 2.383e0
2.0e0 -1.918e0 2.279e0 2.279e0
2.0e0 -1.837e0 2.173e0 2.173e0
2.0e0 -1.755e0 2.068e0 2.068e0
2.0e0 -1.673e0 1.962e0 1.962e0
2.0e0 -1.592e0 1.855e0 1.855e0
2.0e0 -1.51e0 1.749e0 1.749e0
2.0e0 -1.429e0 1.644e0 1.644e0
2.0e0 -1.347e0 1.544e0 1.544e0
2.0e0 -1.265e0 1.453e0 1.453e0
2.0e0 -1.184e0 1.378e0 1.378e0
2.0e0 -1.102e0 1.333e0 1.333e0
2.0e0 -1.02e0 1.319e0 1.319e0
2.0e0 -9.39e-1 1.311e0 1.311e0
2.0e0 -8.57e-1 1.3e0 1.3e0
2.0e0 -7.76e-1 1.285e0 1.285e0
2.0e0 -6.94e-1 1.259e0 1.259e0
2.0e0 -6.12e-1 1.223e0 1.223e0
2.0e0 -5.31e-1 1.184e0 1.184e0
2.0e0 -4.49e-1 1.142e0 1.142e0
2.0e0 -3.67e-1 1.097e0 1.097e0
2.0e0 -2.86e-1 1.049e0 1.049e0
2.0e0 -2.04e-1 9.99e-1 9.99e-1
2.0e0 -1.22e-1 9.46e-1 9.46e-1
2.0e0 -4.1e-2 8.94e-1 8.94e-1
2.0e0 4.1e-2 8.45e-1 8.45e-1
2.0e0 1.22e-1 8.0e-1 8.0e-1
2.0e0 2.04e-1 7.6e-1 7.6e-1
2.0e0 2.86e-1 7.25e-1 7.25e-1
2.0e0 3.67e-1 6.96e-1 6.96e-1
2.0e0 4.49e-1 6.73e-1 6.73e-1
2.0e0 5.31e-1 6.56e-1 6.56e-1
2.0e0 6.12e-1 6.45e-1 6.45e-1
2.0e0 6.94e-1 6.38e-1 6.38e-1
2.0e0 7.76e-1 6.34e-1 6.34e-1
2.0e0 8.57e-1 6.33e-1 6.33e-1
2.0e0 9.39e-1 6.33e-1 6.33e-1
2.0e0 1.02e0 6.33e-1 6.33e-1
2.0e0 1.102e0 6.33e-1 6.33e-1
2.0e0 1.184e0 6.34e-1 6.34e-1
2.0e0 1.265e0 6.34e-1 6.34e-1
2.0e0 1.347e0 6.34e-1 6.34e-1
2.0e0 1.429e0 6.34e-1 6.34e-1
2.0e0 1.51e0 6.34e-1 6.34e-1
2.0e0 1.592e0 6.34e-1 6.34e-1
2.0e0 1.673e0 6.34e-1 6.34e-1
2.0e0 1.755e0 6.34e-1 6.34e-1
2.0e0 1.837e0 6.34e-1 6.34e-1
2.0e0 1.918e0 6.34e-1 6.34e-1
2.0e0 2.0e0 6.34e-1 6.34e-1


==> root_contourtmp1.dat <==
-2.5e0 -5.0e0 3.83e-1 3.83e-1
-2.5e0 -4.796e0 3.59e-1 3.59e-1
-2.5e0 -4.592e0 3.34e-1 3.34e-1
-2.5e0 -4.388e0 3.1e-1 3.1e-1
-2.5e0 -4.184e0 2.86e-1 2.86e-1
-2.5e0 -3.98e0 2.62e-1 2.62e-1
-2.5e0 -3.776e0 2.39e-1 2.39e-1
-2.5e0 -3.571e0 2.16e-1 2.16e-1
-2.5e0 -3.367e0 1.94e-1 1.94e-1
-2.5e0 -3.163e0 1.72e-1 1.72e-1
-2.5e0 -2.959e0 1.51e-1 1.51e-1
-2.5e0 -2.755e0 1.3e-1 1.3e-1
-2.5e0 -2.551e0 1.11e-1 1.11e-1
-2.5e0 -2.347e0 9.3e-2 9.3e-2
-2.5e0 -2.143e0 7.7e-2 7.7e-2
-2.5e0 -1.939e0 6.2e-2 6.2e-2
-2.5e0 -1.735e0 5.0e-2 5.0e-2
-2.5e0 -1.531e0 4.2e-2 4.2e-2
-2.5e0 -1.327e0 3.6e-2 3.6e-2
-2.5e0 -1.122e0 3.6e-2 3.6e-2
-2.5e0 -9.18e-1 4.2e-2 4.2e-2
-2.5e0 -7.14e-1 5.4e-2 5.4e-2
-2.5e0 -5.1e-1 7.6e-2 7.6e-2
-2.5e0 -3.06e-1 1.08e-1 1.08e-1
-2.5e0 -1.02e-1 1.5e-1 1.5e-1
-2.5e0 1.02e-1 2.04e-1 2.04e-1
-2.5e0 3.06e-1 2.66e-1 2.66e-1
-2.5e0 5.1e-1 3.35e-1 3.35e-1
-2.5e0 7.14e-1 4.08e-1 4.08e-1
-2.5e0 9.18e-1 4.84e-1 4.84e-1
-2.5e0 1.122e0 5.61e-1 5.61e-1
-2.5e0 1.327e0 6.39e-1 6.39e-1
-2.5e0 1.531e0 7.15e-1 7.15e-1
-2.5e0 1.735e0 7.9e-1 7.9e-1
-2.5e0 1.939e0 8.64e-1 8.64e-1
-2.5e0 2.143e0 9.35e-1 9.35e-1
-2.5e0 2.347e0 1.004e0 1.004e0
-2.5e0 2.551e0 1.071e0 1.071e0
-2.5e0 2.755e0 1.136e0 1.136e0
-2.5e0 2.959e0 1.2e0 1.2e0
-2.5e0 3.163e0 1.261e0 1.261e0
-2.5e0 3.367e0 1.321e0 1.321e0
-2.5e0 3.571e0 1.38e0 1.38e0
-2.5e0 3.776e0 1.437e0 1.437e0
-2.5e0 3.98e0 1.493e0 1.493e0
-2.5e0 4.184e0 1.548e0 1.548e0
-2.5e0 4.388e0 1.603e0 1.603e0
-2.5e0 4.592e0 1.657e0 1.657e0
-2.5e0 4.796e0 1.71e0 1.71e0
-2.5e0 5.0e0 1.762e0 1.762e0

-2.398e0 -5.0e0 3.45e-1 3.45e-1
-2.398e0 -4.796e0 3.2e-1 3.2e-1
-2.398e0 -4.592e0 2.95e-1 2.95e-1
-2.398e0 -4.388e0 2.71e-1 2.71e-1
-2.398e0 -4.184e0 2.46e-1 2.46e-1
-2.398e0 -3.98e0 2.23e-1 2.23e-1
-2.398e0 -3.776e0 1.99e-1 1.99e-1
-2.398e0 -3.571e0 1.76e-1 1.76e-1
-2.398e0 -3.367e0 1.54e-1 1.54e-1
-2.398e0 -3.163e0 1.32e-1 1.32e-1
-2.398e0 -2.959e0 1.11e-1 1.11e-1
-2.398e0 -2.755e0 9.0e-2 9.0e-2
-2.398e0 -2.551e0 7.1e-2 7.1e-2
-2.398e0 -2.347e0 5.4e-2 5.4e-2
-2.398e0 -2.143e0 3.7e-2 3.7e-2
-2.398e0 -1.939e0 2.3e-2 2.3e-2
-2.398e0 -1.735e0 1.2e-2 1.2e-2
-2.398e0 -1.531e0 3.0e-3 3.0e-3
-2.398e0 -1.327e0 1.0e-3 1.0e-3
-2.398e0 -1.122e0 1.0e-3 1.0e-3
-2.398e0 -9.18e-1 6.0e-3 6.0e-3
-2.398e0 -7.14e-1 1.9e-2 1.9e-2
-2.398e0 -5.1e-1 4.2e-2 4.2e-2
-2.398e0 -3.06e-1 7.4e-2 7.4e-2
-2.398e0 -1.02e-1 1.17e-1 1.17e-1
-2.398e0 1.02e-1 1.71e-1 1.71e-1
-2.398e0 3.06e-1 2.33e-1 2.33e-1
-2.398e0 5.1e-1 3.02e-1 3.02e-1
-2.398e0 7.14e-1 3.74e-1 3.74e-1
-2.398e0 9.18e-1 4.49e-1 4.49e-1
-2.398e0 1.122e0 5.25e-1 5.25e-1
-2.398e0 1.327e0 6.01e-1 6.01e-1
-2.398e0 1.531e0 6.76e-1 6.76e-1
-2.398e0 1.735e0 7.5e-1 7.5e-1
-2.398e0 1.939e0 8.22e-1 8.22e-1
-2.398e0 2.143e0 8.92e-1 8.92e-1
-2.398e0 2.347e0 9.6e-1 9.6e-1
-2.398e0 2.551e0 1.025e0 1.025e0
-2.398e0 2.755e0 1.089e0 1.089e0
-2.398e0 2.959e0 1.151e0 1.151e0
-2.398e0 3.163e0 1.211e0 1.211e0
-2.398e0 3.367e0 1.27e0 1.27e0
-2.398e0 3.571e0 1.327e0 1.327e0
-2.398e0 3.776e0 1.383e0 1.383e0
-2.398e0 3.98e0 1.439e0 1.439e0
-2.398e0 4.184e0 1.493e0 1.493e0
-2.398e0 4.388e0 1.546e0 1.546e0
-2.398e0 4.592e0 1.599e0 1.599e0
-2.398e0 4.796e0 1.652e0 1.652e0
-2.398e0 5.0e0 1.704e0 1.704e0

-2.296e0 -5.0e0 3.07e-1 3.07e-1
-2.296e0 -4.796e0 2.82e-1 2.82e-1
-2.296e0 -4.592e0 2.57e-1 2.57e-1
-2.296e0 -4.388e0 2.32e-1 2.32e-1
-2.296e0 -4.184e0 2.08e-1 2.08e-1
-2.296e0 -3.98e0 1.84e-1 1.84e-1
-2.296e0 -3.776e0 1.6e-1 1.6e-1
-2.296e0 -3.571e0 1.37e-1 1.37e-1
-2.296e0 -3.367e0 1.15e-1 1.15e-1
-2.296e0 -3.163e0 9.3e-2 9.3e-2
-2.296e0 -2.959e0 7.2e-2 7.2e-2
-2.296e0 -2.755e0 5.1e-2 5.1e-2
-2.296e0 -2.551e0 3.2e-2 3.2e-2
-2.296e0 -2.347e0 1.5e-2 1.5e-2
-2.296e0 -2.143e0 1.0e-3 1.0e-3
-2.296e0 -1.939e0 1.5e-2 1.5e-2
-2.296e0 -1.735e0 2.5e-2 2.5e-2
-2.296e0 -1.531e0 3.3e-2 3.3e-2
-2.296e0 -1.327e0 3.7e-2 3.7e-2
-2.296e0 -1.122e0 3.6e-2 3.6e-2
-2.296e0 -9.18e-1 2.9e-2 2.9e-2
-2.296e0 -7.14e-1 1.5e-2 1.5e-2
-2.296e0 -5.1e-1 7.0e-3 7.0e-3
-2.296e0 -3.06e-1 4.1e-2 4.1e-2
-2.296e0 -1.02e-1 8.4e-2 8.4e-2
-2.296e0 1.02e-1 1.38e-1 1.38e-1
-2.296e0 3.06e-1 2.0e-1 2.0e-1
-2.296e0 5.1e-1 2.68e-1 2.68e-1
-2.296e0 7.14e-1 3.4e-1 3.4e-1
-2.296e0 9.18e-1 4.14e-1 4.14e-1
-2.296e0 1.122e0 4.89e-1 4.89e-1
-2.296e0 1.327e0 5.64e-1 5.64e-1
-2.296e0 1.531e0 6.38e-1 6.38e-1
-2.296e0 1.735e0 7.1e-1 7.1e-1
-2.296e0 1.939e0 7.8e-1 7.8e-1
-2.296e0 2.143e0 8.49e-1 8.49e-1
-2.296e0 2.347e0 9.15e-1 9.15e-1
-2.296e0 2.551e0 9.79e-1 9.79e-1
-2.296e0 2.755e0 1.042e0 1.042e0
-2.296e0 2.959e0 1.102e0 1.102e0
-2.296e0 3.163e0 1.161e0 1.161e0
-2.296e0 3.367e0 1.219e0 1.219e0
-2.296e0 3.571e0 1.275e0 1.275e0
-2.296e0 3.776e0 1.33e0 1.33e0
-2.296e0 3.98e0 1.384e0 1.384e0
-2.296e0 4.184e0 1.437e0 1.437e0
-2.296e0 4.388e0 1.49e0 1.49e0
-2.296e0 4.592e0 1.542e0 1.542e0
-2.296e0 4.796e0 1.594e0 1.594e0
-2.296e0 5.0e0 1.645e0 1.645e0

-2.194e0 -5.0e0 2.72e-1 2.72e-1
-2.194e0 -4.796e0 2.46e-1 2.46e-1
-2.194e0 -4.592e0 2.21e-1 2.21e-1
-2.194e0 -4.388e0 1.96e-1 1.96e-1
-2.194e0 -4.184e0 1.71e-1 1.71e-1
-2.194e0 -3.98e0 1.47e-1 1.47e-1
-2.194e0 -3.776e0 1.23e-1 1.23e-1
-2.194e0 -3.571e0 1.0e-1 1.0e-1
-2.194e0 -3.367e0 7.7e-2 7.7e-2
-2.194e0 -3.163e0 5.5e-2 5.5e-2
-2.194e0 -2.959e0 3.3e-2 3.3e-2
-2.194e0 -2.755e0 1.3e-2 1.3e-2
-2.194e0 -2.551e0 6.0e-3 6.0e-3
-2.194e0 -2.347e0 2.3e-2 2.3e-2
-2.194e0 -2.143e0 3.8e-2 3.8e-2
-2.194e0 -1.939e0 5.1e-2 5.1e-2
-2.194e0 -1.735e0 6.2e-2 6.2e-2
-2.194e0 -1.531e0 6.9e-2 6.9e-2
-2.194e0 -1.327e0 7.3e-2 7.3e-2
-2.194e0 -1.122e0 7.2e-2 7.2e-2
-2.194e0 -9.18e-1 6.4e-2 6.4e-2
-2.194e0 -7.14e-1 5.0e-2 5.0e-2
-2.194e0 -5.1e-1 2.6e-2 2.6e-2
-2.194e0 -3.06e-1 7.0e-3 7.0e-3
-2.194e0 -1.02e-1 5.2e-2 5.2e-2
-2.194e0 1.02e-1 1.06e-1 1.06e-1
-2.194e0 3.06e-1 1.68e-1 1.68e-1
-2.194e0 5.1e-1 2.35e-1 2.35e-1
-2.194e0 7.14e-1 3.06e-1 3.06e-1
-2.194e0 9.18e-1 3.79e-1 3.79e-1
-2.194e0 1.122e0 4.53e-1 4.53e-1
-2.194e0 1.327e0 5.26e-1 5.26e-1
-2.194e0 1.531e0 5.99e-1 5.99e-1
-2.194e0 1.735e0 6.7e-1 6.7e-1
-2.194e0 1.939e0 7.39e-1 7.39e-1
-2.194e0 2.143e0 8.06e-1 8.06e-1
-2.194e0 2.347e0 8.71e-1 8.71e-1
-2.194e0 2.551e0 9.34e-1 9.34e-1
-2.194e0 2.755e0 9.95e-1 9.95e-1
-2.194e0 2.959e0 1.054e0 1.054e0
-2.194e0 3.163e0 1.111e0 1.111e0
-2.194e0 3.367e0 1.168e0 1.168e0
-2.194e0 3.571e0 1.223e0 1.223e0
-2.194e0 3.776e0 1.276e0 1.276e0
-2.194e0 3.98e0 1.33e0 1.33e0
-2.194e0 4.184e0 1.382e0 1.382e0
-2.194e0 4.388e0 1.434e0 1.434e0
-2.194e0 4.592e0 1.485e0 1.485e0
-2.194e0 4.796e0 1.536e0 1.536e0
-2.194e0 5.0e0 1.586e0 1.586e0

-2.092e0 -5.0e0 2.38e-1 2.38e-1
-2.092e0 -4.796e0 2.12e-1 2.12e-1
-2.092e0 -4.592e0 1.86e-1 1.86e-1
-2.092e0 -4.388e0 1.61e-1 1.61e-1
-2.092e0 -4.184e0 1.36e-1 1.36e-1
-2.092e0 -3.98e0 1.11e-1 1.11e-1
-2.092e0 -3.776e0 8.7e-2 8.7e-2
-2.092e0 -3.571e0 6.3e-2 6.3e-2
-2.092e0 -3.367e0 4.0e-2 4.0e-2
-2.092e0 -3.163e0 1.8e-2 1.8e-2
-2.092e0 -2.959e0 3.0e-3 3.0e-3
-2.092e0 -2.755e0 2.3e-2 2.3e-2
-2.092e0 -2.551e0 4.1e-2 4.1e-2
-2.092e0 -2.347e0 5.8e-2 5.8e-2
-2.092e0 -2.143e0 7.4e-2 7.4e-2
-2.092e0 -1.939e0 8.7e-2 8.7e-2
-2.092e0 -1.735e0 9.8e-2 9.8e-2
-2.092e0 -1.531e0 1.05e-1 1.05e-1
-2.092e0 -1.327e0 1.08e-1 1.08e-1
-2.092e0 -1.122e0 1.07e-1 1.07e-1
-2.092e0 -9.18e-1 9.9e-2 9.9e-2
-2.092e0 -7.14e-1 8.3e-2 8.3e-2
-2.092e0 -5.1e-1 5.9e-2 5.9e-2
-2.092e0 -3.06e-1 2.6e-2 2.6e-2
-2.092e0 -1.02e-1 1.9e-2 1.9e-2
-2.092e0 1.02e-1 7.3e-2 7.3e-2
-2.092e0 3.06e-1 1.35e-1 1.35e-1
-2.092e0 5.1e-1 2.02e-1 2.02e-1
-2.092e0 7.14e-1 2.72e-1 2.72e-1
-2.092e0 9.18e-1 3.44e-1 3.44e-1
-2.092e0 1.122e0 4.17e-1 4.17e-1
-2.092e0 1.327e0 4.89e-1 4.89e-1
-2.092e0 1.531e0 5.6e-1 5.6e-1
-2.092e0 1.735e0 6.29e-1 6.29e-1
-2.092e0 1.939e0 6.97e-1 6.97e-1
-2.092e0 2.143e0 7.63e-1 7.63e-1
-2.092e0 2.347e0 8.26e-1 8.26e-1
-2.092e0 2.551e0 8.88e-1 8.88e-1
-2.092e0 2.755e0 9.47e-1 9.47e-1
-2.092e0 2.959e0 1.005e0 1.005e0
-2.092e0 3.163e0 1.061e0 1.061e0
-2.092e0 3.367e0 1.116e0 1.116e0
-2.092e0 3.571e0 1.17e0 1.17e0
-2.092e0 3.776e0 1.223e0 1.223e0
-2.092e0 3.98e0 1.275e0 1.275e0
-2.092e0 4.184e0 1.327e0 1.327e0
-2.092e0 4.388e0 1.377e0 1.377e0
-2.092e0 4.592e0 1.428e0 1.428e0
-2.092e0 4.796e0 1.478e0 1.478e0
-2.092e0 5.0e0 1.528e0 1.528e0

-1.99e0 -5.0e0 2.06e-1 2.06e-1
-1.99e0 -4.796e0 1.8e-1 1.8e-1
-1.99e0 -4.592e0 1.53e-1 1.53e-1
-1.99e0 -4.388e0 1.28e-1 1.28e-1
-1.99e0 -4.184e0 1.02e-1 1.02e-1
-1.99e0 -3.98e0 7.7e-2 7.7e-2
-1.99e0 -3.776e0 5.3e-2 5.3e-2
-1.99e0 -3.571e0 2.9e-2 2.9e-2
-1.99e0 -3.367e0 6.0e-3 6.0e-3
-1.99e0 -3.163e0 1.6e-2 1.6e-2
-1.99e0 -2.959e0 3.7e-2 3.7e-2
-1.99e0 -2.755e0 5.7e-2 5.7e-2
-1.99e0 -2.551e0 7.6e-2 7.6e-2
-1.99e0 -2.347e0 9.3e-2 9.3e-2
-1.99e0 -2.143e0 1.08e-1 1.08e-1
-1.99e0 -1.939e0 1.22e-1 1.22e-1
-1.99e0 -1.735e0 1.33e-1 1.33e-1
-1.99e0 -1.531e0 1.4e-1 1.4e-1
-1.99e0 -1.327e0 1.43e-1 1.43e-1
-1.99e0 -1.122e0 1.41e-1 1.41e-1
-1.99e0 -9.18e-1 1.33e-1 1.33e-1
-1.99e0 -7.14e-1 1.17e-1 1.17e-1
-1.99e0 -5.1e-1 9.2e-2 9.2e-2
-1.99e0 -3.06e-1 5.8e-2 5.8e-2
-1.99e0 -1.02e-1 1.4e-2 1.4e-2
-1.99e0 1.02e-1 4.0e-2 4.0e-2
-1.99e0 3.06e-1 1.02e-1 1.02e-1
-1.99e0 5.1e-1 1.69e-1 1.69e-1
-1.99e0 7.14e-1 2.38e-1 2.38e-1
-1.99e0 9.18e-1 3.09e-1 3.09e-1
-1.99e0 1.122e0 3.8e-1 3.8e-1
-1.99e0 1.327e0 4.51e-1 4.51e-1
-1.99e0 1.531e0 5.21e-1 5.21e-1
-1.99e0 1.735e0 5.89e-1 5.89e-1
-1.99e0 1.939e0 6.55e-1 6.55e-1
-1.99e0 2.143e0 7.2e-1 7.2e-1
-1.99e0 2.347e0 7.82e-1 7.82e-1
-1.99e0 2.551e0 8.42e-1 8.42e-1
-1.99e0 2.755e0 9.0e-1 9.0e-1
-1.99e0 2.959e0 9.57e-1 9.57e-1
-1.99e0 3.163e0 1.012e0 1.012e0
-1.99e0 3.367e0 1.065e0 1.065e0
-1.99e0 3.571e0 1.118e0 1.118e0
-1.99e0 3.776e0 1.17e0 1.17e0
-1.99e0 3.98e0 1.221e0 1.221e0
-1.99e0 4.184e0 1.271e0 1.271e0
-1.99e0 4.388e0 1.321e0 1.321e0
-1.99e0 4.592e0 1.371e0 1.371e0
-1.99e0 4.796e0 1.421e0 1.421e0
-1.99e0 5.0e0 1.47e0 1.47e0

-1.888e0 -5.0e0 1.77e-1 1.77e-1
-1.888e0 -4.796e0 1.5e-1 1.5e-1
-1.888e0 -4.592e0 1.23e-1 1.23e-1
-1.888e0 -4.388e0 9.7e-2 9.7e-2
-1.888e0 -4.184e0 7.1e-2 7.1e-2
-1.888e0 -3.98e0 4.6e-2 4.6e-2
-1.888e0 -3.776e0 2.1e-2 2.1e-2
-1.888e0 -3.571e0 3.0e-3 3.0e-3
-1.888e0 -3.367e0 2.6e-2 2.6e-2
-1.888e0 -3.163e0 4.8e-2 4.8e-2
-1.888e0 -2.959e0 6.9e-2 6.9e-2
-1.888e0 -2.755e0 8.9e-2 8.9e-2
-1.888e0 -2.551e0 1.08e-1 1.08e-1
-1.888e0 -2.347e0 1.26e-1 1.26e-1
-1.888e0 -2.143e0 1.42e-1 1.42e-1
-1.888e0 -1.939e0 1.56e-1 1.56e-1
-1.888e0 -1.735e0 1.66e-1 1.66e-1
-1.888e0 -1.531e0 1.74e-1 1.74e-1
-1.888e0 -1.327e0 1.77e-1 1.77e-1
-1.888e0 -1.122e0 1.75e-1 1.75e-1
-1.888e0 -9.18e-1 1.67e-1 1.67e-1
-1.888e0 -7.14e-1 1.5e-1 1.5e-1
-1.888e0 -5.1e-1 1.25e-1 1.25e-1
-1.888e0 -3.06e-1 9.1e-2 9.1e-2
-1.888e0 -1.02e-1 4.6e-2 4.6e-2
-1.888e0 1.02e-1 8.0e-3 8.0e-3
-1.888e0 3.06e-1 6.9e-2 6.9e-2
-1.888e0 5.1e-1 1.35e-1 1.35e-1
-1.888e0 7.14e-1 2.04e-1 2.04e-1
-1.888e0 9.18e-1 2.74e-1 2.74e-1
-1.888e0 1.122e0 3.44e-1 3.44e-1
-1.888e0 1.327e0 4.14e-1 4.14e-1
-1.888e0 1.531e0 4.82e-1 4.82e-1
-1.888e0 1.735e0 5.49e-1 5.49e-1
-1.888e0 1.939e0 6.14e-1 6.14e-1
-1.888e0 2.143e0 6.76e-1 6.76e-1
-1.888e0 2.347e0 7.37e-1 7.37e-1
-1.888e0 2.551e0 7.96e-1 7.96e-1
-1.888e0 2.755e0 8.53e-1 8.53e-1
-1.888e0 2.959e0 9.08e-1 9.08e-1
-1.888e0 3.163e0 9.62e-1 9.62e-1
-1.888e0 3.367e0 1.015e0 1.015e0
-1.888e0 3.571e0 1.066e0 1.066e0
-1.888e0 3.776e0 1.117e0 1.117e0
-1.888e0 3.98e0 1.167e0 1.167e0
-1.888e0 4.184e0 1.216e0 1.216e0
-1.888e0 4.388e0 1.266e0 1.266e0
-1.888e0 4.592e0 1.315e0 1.315e0
-1.888e0 4.796e0 1.363e0 1.363e0
-1.888e0 5.0e0 1.412e0 1.412e0

-1.786e0 -5.0e0 1.51e-1 1.51e-1
-1.786e0 -4.796e0 1.23e-1 1.23e-1
-1.786e0 -4.592e0 9.6e-2 9.6e-2
-1.786e0 -4.388e0 6.9e-2 6.9e-2
-1.786e0 -4.184e0 4.3e-2 4.3e-2
-1.786e0 -3.98e0 1.7e-2 1.7e-2
-1.786e0 -3.776e0 8.0e-3 8.0e-3
-1.786e0 -3.571e0 3.2e-2 3.2e-2
-1.786e0 -3.367e0 5.5e-2 5.5e-2
-1.786e0 -3.163e0 7.7e-2 7.7e-2
-1.786e0 -2.959e0 9.9e-2 9.9e-2
-1.786e0 -2.755e0 1.2e-1 1.2e-1
-1.786e0 -2.551e0 1.39e-1 1.39e-1
-1.786e0 -2.347e0 1.57e-1 1.57e-1
-1.786e0 -2.143e0 1.74e-1 1.74e-1
-1.786e0 -1.939e0 1.88e-1 1.88e-1
-1.786e0 -1.735e0 1.99e-1 1.99e-1
-1.786e0 -1.531e0 2.07e-1 2.07e-1
-1.786e0 -1.327e0 2.11e-1 2.11e-1
-1.786e0 -1.122e0 2.09e-1 2.09e-1
-1.786e0 -9.18e-1 2.0e-1 2.0e-1
-1.786e0 -7.14e-1 1.84e-1 1.84e-1
-1.786e0 -5.1e-1 1.58e-1 1.58e-1
-1.786e0 -3.06e-1 1.23e-1 1.23e-1
-1.786e0 -1.02e-1 7.8e-2 7.8e-2
-1.786e0 1.02e-1 2.4e-2 2.4e-2
-1.786e0 3.06e-1 3.7e-2 3.7e-2
-1.786e0 5.1e-1 1.02e-1 1.02e-1
-1.786e0 7.14e-1 1.7e-1 1.7e-1
-1.786e0 9.18e-1 2.39e-1 2.39e-1
-1.786e0 1.122e0 3.08e-1 3.08e-1
-1.786e0 1.327e0 3.76e-1 3.76e-1
-1.786e0 1.531e0 4.43e-1 4.43e-1
-1.786e0 1.735e0 5.09e-1 5.09e-1
-1.786e0 1.939e0 5.72e-1 5.72e-1
-1.786e0 2.143e0 6.33e-1 6.33e-1
-1.786e0 2.347e0 6.93e-1 6.93e-1
-1.786e0 2.551e0 7.5e-1 7.5e-1
-1.786e0 2.755e0 8.06e-1 8.06e-1
-1.786e0 2.959e0 8.6e-1 8.6e-1
-1.786e0 3.163e0 9.12e-1 9.12e-1
-1.786e0 3.367e0 9.64e-1 9.64e-1
-1.786e0 3.571e0 1.014e0 1.014e0
-1.786e0 3.776e0 1.064e0 1.064e0
-1.786e0 3.98e0 1.113e0 1.113e0
-1.786e0 4.184e0 1.162e0 1.162e0
-1.786e0 4.388e0 1.21e0 1.21e0
-1.786e0 4.592e0 1.258e0 1.258e0
-1.786e0 4.796e0 1.306e0 1.306e0
-1.786e0 5.0e0 1.354e0 1.354e0

-1.684e0 -5.0e0 1.28e-1 1.28e-1
-1.684e0 -4.796e0 1.0e-1 1.0e-1
-1.684e0 -4.592e0 7.2e-2 7.2e-2
-1.684e0 -4.388e0 4.5e-2 4.5e-2
-1.684e0 -4.184e0 1.8e-2 1.8e-2
-1.684e0 -3.98e0 8.0e-3 8.0e-3
-1.684e0 -3.776e0 3.3e-2 3.3e-2
-1.684e0 -3.571e0 5.7e-2 5.7e-2
-1.684e0 -3.367e0 8.1e-2 8.1e-2
-1.684e0 -3.163e0 1.04e-1 1.04e-1
-1.684e0 -2.959e0 1.26e-1 1.26e-1
-1.684e0 -2.755e0 1.47e-1 1.47e-1
-1.684e0 -2.551e0 1.68e-1 1.68e-1
-1.684e0 -2.347e0 1.86e-1 1.86e-1
-1.684e0 -2.143e0 2.04e-1 2.04e-1
-1.684e0 -1.939e0 2.18e-1 2.18e-1
-1.684e0 -1.735e0 2.31e-1 2.31e-1
-1.684e0 -1.531e0 2.39e-1 2.39e-1
-1.684e0 -1.327e0 2.43e-1 2.43e-1
-1.684e0 -1.122e0 2.42e-1 2.42e-1
-1.684e0 -9.18e-1 2.33e-1 2.33e-1
-1.684e0 -7.14e-1 2.17e-1 2.17e-1
-1.684e0 -5.1e-1 1.91e-1 1.91e-1
-1.684e0 -3.06e-1 1.55e-1 1.55e-1
-1.684e0 -1.02e-1 1.1e-1 1.1e-1
-1.684e0 1.02e-1 5.6e-2 5.6e-2
-1.684e0 3.06e-1 4.0e-3 4.0e-3
-1.684e0 5.1e-1 6.9e-2 6.9e-2
-1.684e0 7.14e-1 1.36e-1 1.36e-1
-1.684e0 9.18e-1 2.04e-1 2.04e-1
-1.684e0 1.122e0 2.72e-1 2.72e-1
-1.684e0 1.327e0 3.39e-1 3.39e-1
-1.684e0 1.531e0 4.04e-1 4.04e-1
-1.684e0 1.735e0 4.68e-1 4.68e-1
-1.684e0 1.939e0 5.3e-1 5.3e-1
-1.684e0 2.143e0 5.9e-1 5.9e-1
-1.684e0 2.347e0 6.48e-1 6.48e-1
-1.684e0 2.551e0 7.05e-1 7.05e-1
-1.684e0 2.755e0 7.59e-1 7.59e-1
-1.684e0 2.959e0 8.12e-1 8.12e-1
-1.684e0 3.163e0 8.63e-1 8.63e-1
-1.684e0 3.367e0 9.13e-1 9.13e-1
-1.684e0 3.571e0 9.63e-1 9.63e-1
-1.684e0 3.776e0 1.011e0 1.011e0
-1.684e0 3.98e0 1.059e0 1.059e0
-1.684e0 4.184e0 1.107e0 1.107e0
-1.684e0 4.388e0 1.155e0 1.155e0
-1.684e0 4.592e0 1.202e0 1.202e0
-1.684e0 4.796e0 1.249e0 1.249e0
-1.684e0 5.0e0 1.297e0 1.297e0

-1.582e0 -5.0e0 1.09e-1 1.09e-1
-1.582e0 -4.796e0 8.1e-2 8.1e-2
-1.582e0 -4.592e0 5.2e-2 5.2e-2
-1.582e0 -4.388e0 2.4e-2 2.4e-2
-1.582e0 -4.184e0 3.0e-3 3.0e-3
-1.582e0 -3.98e0 2.9e-2 2.9e-2
-1.582e0 -3.776e0 5.4e-2 5.4e-2
-1.582e0 -3.571e0 7.9e-2 7.9e-2
-1.582e0 -3.367e0 1.03e-1 1.03e-1
-1.582e0 -3.163e0 1.27e-1 1.27e-1
-1.582e0 -2.959e0 1.5e-1 1.5e-1
-1.582e0 -2.755e0 1.72e-1 1.72e-1
-1.582e0 -2.551e0 1.93e-1 1.93e-1
-1.582e0 -2.347e0 2.13e-1 2.13e-1
-1.582e0 -2.143e0 2.31e-1 2.31e-1
-1.582e0 -1.939e0 2.47e-1 2.47e-1
-1.582e0 -1.735e0 2.6e-1 2.6e-1
-1.582e0 -1.531e0 2.7e-1 2.7e-1
-1.582e0 -1.327e0 2.75e-1 2.75e-1
-1.582e0 -1.122e0 2.74e-1 2.74e-1
-1.582e0 -9.18e-1 2.66e-1 2.66e-1
-1.582e0 -7.14e-1 2.49e-1 2.49e-1
-1.582e0 -5.1e-1 2.23e-1 2.23e-1
-1.582e0 -3.06e-1 1.87e-1 1.87e-1
-1.582e0 -1.02e-1 1.42e-1 1.42e-1
-1.582e0 1.02e-1 8.8e-2 8.8e-2
-1.582e0 3.06e-1 2.8e-2 2.8e-2
-1.582e0 5.1e-1 3.6e-2 3.6e-2
-1.582e0 7.14e-1 1.02e-1 1.02e-1
-1.582e0 9.18e-1 1.69e-1 1.69e-1
-1.582e0 1.122e0 2.35e-1 2.35e-1
-1.582e0 1.327e0 3.01e-1 3.01e-1
-1.582e0 1.531e0 3.66e-1 3.66e-1
-1.582e0 1.735e0 4.28e-1 4.28e-1
-1.582e0 1.939e0 4.89e-1 4.89e-1
-1.582e0 2.143e0 5.48e-1 5.48e-1
-1.582e0 2.347e0 6.04e-1 6.04e-1
-1.582e0 2.551e0 6.59e-1 6.59e-1
-1.582e0 2.755e0 7.12e-1 7.12e-1
-1.582e0 2.959e0 7.64e-1 7.64e-1
-1.582e0 3.163e0 8.14e-1 8.14e-1
-1.582e0 3.367e0 8.63e-1 8.63e-1
-1.582e0 3.571e0 9.11e-1 9.11e-1
-1.582e0 3.776e0 9.59e-1 9.59e-1
-1.582e0 3.98e0 1.006e0 1.006e0
-1.582e0 4.184e0 1.053e0 1.053e0
-1.582e0 4.388e0 1.1e0 1.1e0
-1.582e0 4.592e0 1.146e0 1.146e0
-1.582e0 4.796e0 1.193e0 1.193e0
-1.582e0 5.0e0 1.24e0 1.24e0

-1.48e0 -5.0e0 9.5e-2 9.5e-2
-1.48e0 -4.796e0 6.6e-2 6.6e-2
-1.48e0 -4.592e0 3.7e-2 3.7e-2
-1.48e0 -4.388e0 8.0e-3 8.0e-3
-1.48e0 -4.184e0 1.9e-2 1.9e-2
-1.48e0 -3.98e0 4.5e-2 4.5e-2
-1.48e0 -3.776e0 7.1e-2 7.1e-2
-1.48e0 -3.571e0 9.7e-2 9.7e-2
-1.48e0 -3.367e0 1.22e-1 1.22e-1
-1.48e0 -3.163e0 1.46e-1 1.46e-1
-1.48e0 -2.959e0 1.7e-1 1.7e-1
-1.48e0 -2.755e0 1.93e-1 1.93e-1
-1.48e0 -2.551e0 2.15e-1 2.15e-1
-1.48e0 -2.347e0 2.36e-1 2.36e-1
-1.48e0 -2.143e0 2.56e-1 2.56e-1
-1.48e0 -1.939e0 2.73e-1 2.73e-1
-1.48e0 -1.735e0 2.87e-1 2.87e-1
-1.48e0 -1.531e0 2.98e-1 2.98e-1
-1.48e0 -1.327e0 3.04e-1 3.04e-1
-1.48e0 -1.122e0 3.05e-1 3.05e-1
-1.48e0 -9.18e-1 2.97e-1 2.97e-1
-1.48e0 -7.14e-1 2.81e-1 2.81e-1
-1.48e0 -5.1e-1 2.55e-1 2.55e-1
-1.48e0 -3.06e-1 2.19e-1 2.19e-1
-1.48e0 -1.02e-1 1.74e-1 1.74e-1
-1.48e0 1.02e-1 1.2e-1 1.2e-1
-1.48e0 3.06e-1 6.1e-2 6.1e-2
-1.48e0 5.1e-1 2.0e-3 2.0e-3
-1.48e0 7.14e-1 6.8e-2 6.8e-2
-1.48e0 9.18e-1 1.34e-1 1.34e-1
-1.48e0 1.122e0 1.99e-1 1.99e-1
-1.48e0 1.327e0 2.64e-1 2.64e-1
-1.48e0 1.531e0 3.27e-1 3.27e-1
-1.48e0 1.735e0 3.88e-1 3.88e-1
-1.48e0 1.939e0 4.47e-1 4.47e-1
-1.48e0 2.143e0 5.05e-1 5.05e-1
-1.48e0 2.347e0 5.6e-1 5.6e-1
-1.48e0 2.551e0 6.14e-1 6.14e-1
-1.48e0 2.755e0 6.65e-1 6.65e-1
-1.48e0 2.959e0 7.16e-1 7.16e-1
-1.48e0 3.163e0 7.65e-1 7.65e-1
-1.48e0 3.367e0 8.13e-1 8.13e-1
-1.48e0 3.571e0 8.6e-1 8.6e-1
-1.48e0 3.776e0 9.07e-1 9.07e-1
-1.48e0 3.98e0 9.53e-1 9.53e-1
-1.48e0 4.184e0 9.99e-1 9.99e-1
-1.48e0 4.388e0 1.045e0 1.045e0
-1.48e0 4.592e0 1.091e0 1.091e0
-1.48e0 4.796e0 1.137e0 1.137e0
-1.48e0 5.0e0 1.183e0 1.183e0

-1.378e0 -5.0e0 8.6e-2 8.6e-2
-1.378e0 -4.796e0 5.6e-2 5.6e-2
-1.378e0 -4.592e0 2.6e-2 2.6e-2
-1.378e0 -4.388e0 3.0e-3 3.0e-3
-1.378e0 -4.184e0 3.0e-2 3.0e-2
-1.378e0 -3.98e0 5.7e-2 5.7e-2
-1.378e0 -3.776e0 8.4e-2 8.4e-2
-1.378e0 -3.571e0 1.1e-1 1.1e-1
-1.378e0 -3.367e0 1.36e-1 1.36e-1
-1.378e0 -3.163e0 1.62e-1 1.62e-1
-1.378e0 -2.959e0 1.86e-1 1.86e-1
-1.378e0 -2.755e0 2.1e-1 2.1e-1
-1.378e0 -2.551e0 2.34e-1 2.34e-1
-1.378e0 -2.347e0 2.56e-1 2.56e-1
-1.378e0 -2.143e0 2.77e-1 2.77e-1
-1.378e0 -1.939e0 2.95e-1 2.95e-1
-1.378e0 -1.735e0 3.12e-1 3.12e-1
-1.378e0 -1.531e0 3.24e-1 3.24e-1
-1.378e0 -1.327e0 3.32e-1 3.32e-1
-1.378e0 -1.122e0 3.34e-1 3.34e-1
-1.378e0 -9.18e-1 3.28e-1 3.28e-1
-1.378e0 -7.14e-1 3.13e-1 3.13e-1
-1.378e0 -5.1e-1 2.87e-1 2.87e-1
-1.378e0 -3.06e-1 2.51e-1 2.51e-1
-1.378e0 -1.02e-1 2.06e-1 2.06e-1
-1.378e0 1.02e-1 1.52e-1 1.52e-1
-1.378e0 3.06e-1 9.3e-2 9.3e-2
-1.378e0 5.1e-1 3.1e-2 3.1e-2
-1.378e0 7.14e-1 3.4e-2 3.4e-2
-1.378e0 9.18e-1 9.9e-2 9.9e-2
-1.378e0 1.122e0 1.63e-1 1.63e-1
-1.378e0 1.327e0 2.26e-1 2.26e-1
-1.378e0 1.531e0 2.88e-1 2.88e-1
-1.378e0 1.735e0 3.48e-1 3.48e-1
-1.378e0 1.939e0 4.06e-1 4.06e-1
-1.378e0 2.143e0 4.62e-1 4.62e-1
-1.378e0 2.347e0 5.16e-1 5.16e-1
-1.378e0 2.551e0 5.68e-1 5.68e-1
-1.378e0 2.755e0 6.19e-1 6.19e-1
-1.378e0 2.959e0 6.68e-1 6.68e-1
-1.378e0 3.163e0 7.16e-1 7.16e-1
-1.378e0 3.367e0 7.63e-1 7.63e-1
-1.378e0 3.571e0 8.09e-1 8.09e-1
-1.378e0 3.776e0 8.55e-1 8.55e-1
-1.378e0 3.98e0 9.0e-1 9.0e-1
-1.378e0 4.184e0 9.45e-1 9.45e-1
-1.378e0 4.388e0 9.91e-1 9.91e-1
-1.378e0 4.592e0 1.036e0 1.036e0
-1.378e0 4.796e0 1.081e0 1.081e0
-1.378e0 5.0e0 1.127e0 1.127e0

-1.276e0 -5.0e0 8.2e-2 8.2e-2
-1.276e0 -4.796e0 5.1e-2 5.1e-2
-1.276e0 -4.592e0 2.1e-2 2.1e-2
-1.276e0 -4.388e0 9.0e-3 9.0e-3
-1.276e0 -4.184e0 3.7e-2 3.7e-2
-1.276e0 -3.98e0 6.4e-2 6.4e-2
-1.276e0 -3.776e0 9.2e-2 9.2e-2
-1.276e0 -3.571e0 1.19e-1 1.19e-1
-1.276e0 -3.367e0 1.45e-1 1.45e-1
-1.276e0 -3.163e0 1.72e-1 1.72e-1
-1.276e0 -2.959e0 1.97e-1 1.97e-1
-1.276e0 -2.755e0 2.23e-1 2.23e-1
-1.276e0 -2.551e0 2.47e-1 2.47e-1
-1.276e0 -2.347e0 2.71e-1 2.71e-1
-1.276e0 -2.143e0 2.93e-1 2.93e-1
-1.276e0 -1.939e0 3.14e-1 3.14e-1
-1.276e0 -1.735e0 3.32e-1 3.32e-1
-1.276e0 -1.531e0 3.47e-1 3.47e-1
-1.276e0 -1.327e0 3.58e-1 3.58e-1
-1.276e0 -1.122e0 3.62e-1 3.62e-1
-1.276e0 -9.18e-1 3.58e-1 3.58e-1
-1.276e0 -7.14e-1 3.44e-1 3.44e-1
-1.276e0 -5.1e-1 3.19e-1 3.19e-1
-1.276e0 -3.06e-1 2.83e-1 2.83e-1
-1.276e0 -1.02e-1 2.38e-1 2.38e-1
-1.276e0 1.02e-1 1.84e-1 1.84e-1
-1.276e0 3.06e-1 1.26e-1 1.26e-1
-1.276e0 5.1e-1 6.4e-2 6.4e-2
-1.276e0 7.14e-1 0.0e0 0.0e0
-1.276e0 9.18e-1 6.4e-2 6.4e-2
-1.276e0 1.122e0 1.27e-1 1.27e-1
-1.276e0 1.327e0 1.89e-1 1.89e-1
-1.276e0 1.531e0 2.49e-1 2.49e-1
-1.276e0 1.735e0 3.08e-1 3.08e-1
-1.276e0 1.939e0 3.65e-1 3.65e-1
-1.276e0 2.143e0 4.19e-1 4.19e-1
-1.276e0 2.347e0 4.72e-1 4.72e-1
-1.276e0 2.551e0 5.23e-1 5.23e-1
-1.276e0 2.755e0 5.73e-1 5.73e-1
-1.276e0 2.959e0 6.21e-1 6.21e-1
-1.276e0 3.163e0 6.67e-1 6.67e-1
-1.276e0 3.367e0 7.13e-1 7.13e-1
-1.276e0 3.571e0 7.59e-1 7.59e-1
-1.276e0 3.776e0 8.03e-1 8.03e-1
-1.276e0 3.98e0 8.48e-1 8.48e-1
-1.276e0 4.184e0 8.92e-1 8.92e-1
-1.276e0 4.388e0 9.37e-1 9.37e-1
-1.276e0 4.592e0 9.81e-1 9.81e-1
-1.276e0 4.796e0 1.026e0 1.026e0
-1.276e0 5.0e0 1.071e0 1.071e0

-1.173e0 -5.0e0 8.4e-2 8.4e-2
-1.173e0 -4.796e0 5.2e-2 5.2e-2
-1.173e0 -4.592e0 2.1e-2 2.1e-2
-1.173e0 -4.388e0 9.0e-3 9.0e-3
-1.173e0 -4.184e0 3.8e-2 3.8e-2
-1.173e0 -3.98e0 6.6e-2 6.6e-2
-1.173e0 -3.776e0 9.4e-2 9.4e-2
-1.173e0 -3.571e0 1.22e-1 1.22e-1
-1.173e0 -3.367e0 1.49e-1 1.49e-1
-1.173e0 -3.163e0 1.76e-1 1.76e-1
-1.173e0 -2.959e0 2.03e-1 2.03e-1
-1.173e0 -2.755e0 2.3e-1 2.3e-1
-1.173e0 -2.551e0 2.55e-1 2.55e-1
-1.173e0 -2.347e0 2.8e-1 2.8e-1
-1.173e0 -2.143e0 3.05e-1 3.05e-1
-1.173e0 -1.939e0 3.28e-1 3.28e-1
-1.173e0 -1.735e0 3.49e-1 3.49e-1
-1.173e0 -1.531e0 3.67e-1 3.67e-1
-1.173e0 -1.327e0 3.8e-1 3.8e-1
-1.173e0 -1.122e0 3.88e-1 3.88e-1
-1.173e0 -9.18e-1 3.86e-1 3.86e-1
-1.173e0 -7.14e-1 3.74e-1 3.74e-1
-1.173e0 -5.1e-1 3.5e-1 3.5e-1
-1.173e0 -3.06e-1 3.15e-1 3.15e-1
-1.173e0 -1.02e-1 2.7e-1 2.7e-1
-1.173e0 1.02e-1 2.17e-1 2.17e-1
-1.173e0 3.06e-1 1.58e-1 1.58e-1
-1.173e0 5.1e-1 9.7e-2 9.7e-2
-1.173e0 7.14e-1 3.4e-2 3.4e-2
-1.173e0 9.18e-1 2.9e-2 2.9e-2
-1.173e0 1.122e0 9.1e-2 9.1e-2
-1.173e0 1.327e0 1.52e-1 1.52e-1
-1.173e0 1.531e0 2.11e-1 2.11e-1
-1.173e0 1.735e0 2.68e-1 2.68e-1
-1.173e0 1.939e0 3.24e-1 3.24e-1
-1.173e0 2.143e0 3.77e-1 3.77e-1
-1.173e0 2.347e0 4.29e-1 4.29e-1
-1.173e0 2.551e0 4.78e-1 4.78e-1
-1.173e0 2.755e0 5.27e-1 5.27e-1
-1.173e0 2.959e0 5.74e-1 5.74e-1
-1.173e0 3.163e0 6.19e-1 6.19e-1
-1.173e0 3.367e0 6.64e-1 6.64e-1
-1.173e0 3.571e0 7.08e-1 7.08e-1
-1.173e0 3.776e0 7.52e-1 7.52e-1
-1.173e0 3.98e0 7.96e-1 7.96e-1
-1.173e0 4.184e0 8.4e-1 8.4e-1
-1.173e0 4.388e0 8.83e-1 8.83e-1
-1.173e0 4.592e0 9.27e-1 9.27e-1
-1.173e0 4.796e0 9.71e-1 9.71e-1
-1.173e0 5.0e0 1.015e0 1.015e0

-1.071e0 -5.0e0 9.2e-2 9.2e-2
-1.071e0 -4.796e0 6.0e-2 6.0e-2
-1.071e0 -4.592e0 2.8e-2 2.8e-2
-1.071e0 -4.388e0 3.0e-3 3.0e-3
-1.071e0 -4.184e0 3.3e-2 3.3e-2
-1.071e0 -3.98e0 6.2e-2 6.2e-2
-1.071e0 -3.776e0 9.1e-2 9.1e-2
-1.071e0 -3.571e0 1.19e-1 1.19e-1
-1.071e0 -3.367e0 1.47e-1 1.47e-1
-1.071e0 -3.163e0 1.75e-1 1.75e-1
-1.071e0 -2.959e0 2.03e-1 2.03e-1
-1.071e0 -2.755e0 2.31e-1 2.31e-1
-1.071e0 -2.551e0 2.58e-1 2.58e-1
-1.071e0 -2.347e0 2.85e-1 2.85e-1
-1.071e0 -2.143e0 3.11e-1 3.11e-1
-1.071e0 -1.939e0 3.36e-1 3.36e-1
-1.071e0 -1.735e0 3.6e-1 3.6e-1
-1.071e0 -1.531e0 3.81e-1 3.81e-1
-1.071e0 -1.327e0 3.98e-1 3.98e-1
-1.071e0 -1.122e0 4.1e-1 4.1e-1
-1.071e0 -9.18e-1 4.12e-1 4.12e-1
-1.071e0 -7.14e-1 4.03e-1 4.03e-1
-1.071e0 -5.1e-1 3.81e-1 3.81e-1
-1.071e0 -3.06e-1 3.47e-1 3.47e-1
-1.071e0 -1.02e-1 3.02e-1 3.02e-1
-1.071e0 1.02e-1 2.49e-1 2.49e-1
-1.071e0 3.06e-1 1.91e-1 1.91e-1
-1.071e0 5.1e-1 1.3e-1 1.3e-1
-1.071e0 7.14e-1 6.8e-2 6.8e-2
-1.071e0 9.18e-1 6.0e-3 6.0e-3
-1.071e0 1.122e0 5.5e-2 5.5e-2
-1.071e0 1.327e0 1.14e-1 1.14e-1
-1.071e0 1.531e0 1.72e-1 1.72e-1
-1.071e0 1.735e0 2.28e-1 2.28e-1
-1.071e0 1.939e0 2.83e-1 2.83e-1
-1.071e0 2.143e0 3.35e-1 3.35e-1
-1.071e0 2.347e0 3.85e-1 3.85e-1
-1.071e0 2.551e0 4.34e-1 4.34e-1
-1.071e0 2.755e0 4.81e-1 4.81e-1
-1.071e0 2.959e0 5.27e-1 5.27e-1
-1.071e0 3.163e0 5.72e-1 5.72e-1
-1.071e0 3.367e0 6.15e-1 6.15e-1
-1.071e0 3.571e0 6.59e-1 6.59e-1
-1.071e0 3.776e0 7.02e-1 7.02e-1
-1.071e0 3.98e0 7.45e-1 7.45e-1
-1.071e0 4.184e0 7.87e-1 7.87e-1
-1.071e0 4.388e0 8.3e-1 8.3e-1
-1.071e0 4.592e0 8.74e-1 8.74e-1
-1.071e0 4.796e0 9.17e-1 9.17e-1
-1.071e0 5.0e0 9.61e-1 9.61e-1

-9.69e-1 -5.0e0 1.06e-1 1.06e-1
-9.69e-1 -4.796e0 7.3e-2 7.3e-2
-9.69e-1 -4.592e0 4.1e-2 4.1e-2
-9.69e-1 -4.388e0 9.0e-3 9.0e-3
-9.69e-1 -4.184e0 2.2e-2 2.2e-2
-9.69e-1 -3.98e0 5.2e-2 5.2e-2
-9.69e-1 -3.776e0 8.1e-2 8.1e-2
-9.69e-1 -3.571e0 1.11e-1 1.11e-1
-9.69e-1 -3.367e0 1.4e-1 1.4e-1
-9.69e-1 -3.163e0 1.69e-1 1.69e-1
-9.69e-1 -2.959e0 1.97e-1 1.97e-1
-9.69e-1 -2.755e0 2.26e-1 2.26e-1
-9.69e-1 -2.551e0 2.54e-1 2.54e-1
-9.69e-1 -2.347e0 2.83e-1 2.83e-1
-9.69e-1 -2.143e0 3.1e-1 3.1e-1
-9.69e-1 -1.939e0 3.38e-1 3.38e-1
-9.69e-1 -1.735e0 3.65e-1 3.65e-1
-9.69e-1 -1.531e0 3.9e-1 3.9e-1
-9.69e-1 -1.327e0 4.12e-1 4.12e-1
-9.69e-1 -1.122e0 4.28e-1 4.28e-1
-9.69e-1 -9.18e-1 4.36e-1 4.36e-1
-9.69e-1 -7.14e-1 4.31e-1 4.31e-1
-9.69e-1 -5.1e-1 4.12e-1 4.12e-1
-9.69e-1 -3.06e-1 3.78e-1 3.78e-1
-9.69e-1 -1.02e-1 3.34e-1 3.34e-1
-9.69e-1 1.02e-1 2.81e-1 2.81e-1
-9.69e-1 3.06e-1 2.23e-1 2.23e-1
-9.69e-1 5.1e-1 1.63e-1 1.63e-1
-9.69e-1 7.14e-1 1.02e-1 1.02e-1
-9.69e-1 9.18e-1 4.1e-2 4.1e-2
-9.69e-1 1.122e0 1.9e-2 1.9e-2
-9.69e-1 1.327e0 7.7e-2 7.7e-2
-9.69e-1 1.531e0 1.34e-1 1.34e-1
-9.69e-1 1.735e0 1.89e-1 1.89e-1
-9.69e-1 1.939e0 2.42e-1 2.42e-1
-9.69e-1 2.143e0 2.93e-1 2.93e-1
-9.69e-1 2.347e0 3.42e-1 3.42e-1
-9.69e-1 2.551e0 3.9e-1 3.9e-1
-9.69e-1 2.755e0 4.36e-1 4.36e-1
-9.69e-1 2.959e0 4.8e-1 4.8e-1
-9.69e-1 3.163e0 5.24e-1 5.24e-1
-9.69e-1 3.367e0 5.67e-1 5.67e-1
-9.69e-1 3.571e0 6.1e-1 6.1e-1
-9.69e-1 3.776e0 6.52e-1 6.52e-1
-9.69e-1 3.98e0 6.94e-1 6.94e-1
-9.69e-1 4.184e0 7.36e-1 7.36e-1
-9.69e-1 4.388e0 7.78e-1 7.78e-1
-9.69e-1 4.592e0 8.21e-1 8.21e-1
-9.69e-1 4.796e0 8.63e-1 8.63e-1
-9.69e-1 5.0e0 9.06e-1 9.06e-1

-8.67e-1 -5.0e0 1.27e-1 1.27e-1
-8.67e-1 -4.796e0 9.3e-2 9.3e-2
-8.67e-1 -4.592e0 6.0e-2 6.0e-2
-8.67e-1 -4.388e0 2.7e-2 2.7e-2
-8.67e-1 -4.184e0 6.0e-3 6.0e-3
-8.67e-1 -3.98e0 3.6e-2 3.6e-2
-8.67e-1 -3.776e0 6.6e-2 6.6e-2
-8.67e-1 -3.571e0 9.7e-2 9.7e-2
-8.67e-1 -3.367e0 1.26e-1 1.26e-1
-8.67e-1 -3.163e0 1.56e-1 1.56e-1
-8.67e-1 -2.959e0 1.86e-1 1.86e-1
-8.67e-1 -2.755e0 2.15e-1 2.15e-1
-8.67e-1 -2.551e0 2.45e-1 2.45e-1
-8.67e-1 -2.347e0 2.74e-1 2.74e-1
-8.67e-1 -2.143e0 3.04e-1 3.04e-1
-8.67e-1 -1.939e0 3.34e-1 3.34e-1
-8.67e-1 -1.735e0 3.63e-1 3.63e-1
-8.67e-1 -1.531e0 3.92e-1 3.92e-1
-8.67e-1 -1.327e0 4.18e-1 4.18e-1
-8.67e-1 -1.122e0 4.41e-1 4.41e-1
-8.67e-1 -9.18e-1 4.55e-1 4.55e-1
-8.67e-1 -7.14e-1 4.56e-1 4.56e-1
-8.67e-1 -5.1e-1 4.41e-1 4.41e-1
-8.67e-1 -3.06e-1 4.1e-1 4.1e-1
-8.67e-1 -1.02e-1 3.66e-1 3.66e-1
-8.67e-1 1.02e-1 3.13e-1 3.13e-1
-8.67e-1 3.06e-1 2.56e-1 2.56e-1
-8.67e-1 5.1e-1 1.96e-1 1.96e-1
-8.67e-1 7.14e-1 1.36e-1 1.36e-1
-8.67e-1 9.18e-1 7.6e-2 7.6e-2
-8.67e-1 1.122e0 1.7e-2 1.7e-2
-8.67e-1 1.327e0 4.0e-2 4.0e-2
-8.67e-1 1.531e0 9.6e-2 9.6e-2
-8.67e-1 1.735e0 1.49e-1 1.49e-1
-8.67e-1 1.939e0 2.01e-1 2.01e-1
-8.67e-1 2.143e0 2.51e-1 2.51e-1
-8.67e-1 2.347e0 2.99e-1 2.99e-1
-8.67e-1 2.551e0 3.46e-1 3.46e-1
-8.67e-1 2.755e0 3.91e-1 3.91e-1
-8.67e-1 2.959e0 4.34e-1 4.34e-1
-8.67e-1 3.163e0 4.77e-1 4.77e-1
-8.67e-1 3.367e0 5.19e-1 5.19e-1
-8.67e-1 3.571e0 5.61e-1 5.61e-1
-8.67e-1 3.776e0 6.02e-1 6.02e-1
-8.67e-1 3.98e0 6.44e-1 6.44e-1
-8.67e-1 4.184e0 6.85e-1 6.85e-1
-8.67e-1 4.388e0 7.27e-1 7.27e-1
-8.67e-1 4.592e0 7.68e-1 7.68e-1
-8.67e-1 4.796e0 8.11e-1 8.11e-1
-8.67e-1 5.0e0 8.53e-1 8.53e-1

-7.65e-1 -5.0e0 1.53e-1 1.53e-1
-7.65e-1 -4.796e0 1.18e-1 1.18e-1
-7.65e-1 -4.592e0 8.4e-2 8.4e-2
-7.65e-1 -4.388e0 5.1e-2 5.1e-2
-7.65e-1 -4.184e0 1.7e-2 1.7e-2
-7.65e-1 -3.98e0 1.5e-2 1.5e-2
-7.65e-1 -3.776e0 4.6e-2 4.6e-2
-7.65e-1 -3.571e0 7.7e-2 7.7e-2
-7.65e-1 -3.367e0 1.07e-1 1.07e-1
-7.65e-1 -3.163e0 1.38e-1 1.38e-1
-7.65e-1 -2.959e0 1.69e-1 1.69e-1
-7.65e-1 -2.755e0 1.99e-1 1.99e-1
-7.65e-1 -2.551e0 2.3e-1 2.3e-1
-7.65e-1 -2.347e0 2.61e-1 2.61e-1
-7.65e-1 -2.143e0 2.92e-1 2.92e-1
-7.65e-1 -1.939e0 3.24e-1 3.24e-1
-7.65e-1 -1.735e0 3.56e-1 3.56e-1
-7.65e-1 -1.531e0 3.88e-1 3.88e-1
-7.65e-1 -1.327e0 4.19e-1 4.19e-1
-7.65e-1 -1.122e0 4.47e-1 4.47e-1
-7.65e-1 -9.18e-1 4.69e-1 4.69e-1
-7.65e-1 -7.14e-1 4.78e-1 4.78e-1
-7.65e-1 -5.1e-1 4.69e-1 4.69e-1
-7.65e-1 -3.06e-1 4.4e-1 4.4e-1
-7.65e-1 -1.02e-1 3.97e-1 3.97e-1
-7.65e-1 1.02e-1 3.45e-1 3.45e-1
-7.65e-1 3.06e-1 2.88e-1 2.88e-1
-7.65e-1 5.1e-1 2.29e-1 2.29e-1
-7.65e-1 7.14e-1 1.69e-1 1.69e-1
-7.65e-1 9.18e-1 1.11e-1 1.11e-1
-7.65e-1 1.122e0 5.3e-2 5.3e-2
-7.65e-1 1.327e0 3.0e-3 3.0e-3
-7.65e-1 1.531e0 5.8e-2 5.8e-2
-7.65e-1 1.735e0 1.1e-1 1.1e-1
-7.65e-1 1.939e0 1.61e-1 1.61e-1
-7.65e-1 2.143e0 2.1e-1 2.1e-1
-7.65e-1 2.347e0 2.57e-1 2.57e-1
-7.65e-1 2.551e0 3.02e-1 3.02e-1
-7.65e-1 2.755e0 3.46e-1 3.46e-1
-7.65e-1 2.959e0 3.89e-1 3.89e-1
-7.65e-1 3.163e0 4.31e-1 4.31e-1
-7.65e-1 3.367e0 4.72e-1 4.72e-1
-7.65e-1 3.571e0 5.13e-1 5.13e-1
-7.65e-1 3.776e0 5.54e-1 5.54e-1
-7.65e-1 3.98e0 5.94e-1 5.94e-1
-7.65e-1 4.184e0 6.35e-1 6.35e-1
-7.65e-1 4.388e0 6.76e-1 6.76e-1
-7.65e-1 4.592e0 7.17e-1 7.17e-1
-7.65e-1 4.796e0 7.58e-1 7.58e-1
-7.65e-1 5.0e0 8.0e-1 8.0e-1

-6.63e-1 -5.0e0 1.86e-1 1.86e-1
-6.63e-1 -4.796e0 1.5e-1 1.5e-1
-6.63e-1 -4.592e0 1.15e-1 1.15e-1
-6.63e-1 -4.388e0 8.0e-2 8.0e-2
-6.63e-1 -4.184e0 4.6e-2 4.6e-2
-6.63e-1 -3.98e0 1.2e-2 1.2e-2
-6.63e-1 -3.776e0 2.0e-2 2.0e-2
-6.63e-1 -3.571e0 5.2e-2 5.2e-2
-6.63e-1 -3.367e0 8.3e-2 8.3e-2
-6.63e-1 -3.163e0 1.15e-1 1.15e-1
-6.63e-1 -2.959e0 1.46e-1 1.46e-1
-6.63e-1 -2.755e0 1.78e-1 1.78e-1
-6.63e-1 -2.551e0 2.09e-1 2.09e-1
-6.63e-1 -2.347e0 2.42e-1 2.42e-1
-6.63e-1 -2.143e0 2.74e-1 2.74e-1
-6.63e-1 -1.939e0 3.08e-1 3.08e-1
-6.63e-1 -1.735e0 3.42e-1 3.42e-1
-6.63e-1 -1.531e0 3.77e-1 3.77e-1
-6.63e-1 -1.327e0 4.12e-1 4.12e-1
-6.63e-1 -1.122e0 4.46e-1 4.46e-1
-6.63e-1 -9.18e-1 4.75e-1 4.75e-1
-6.63e-1 -7.14e-1 4.94e-1 4.94e-1
-6.63e-1 -5.1e-1 4.94e-1 4.94e-1
-6.63e-1 -3.06e-1 4.71e-1 4.71e-1
-6.63e-1 -1.02e-1 4.29e-1 4.29e-1
-6.63e-1 1.02e-1 3.78e-1 3.78e-1
-6.63e-1 3.06e-1 3.21e-1 3.21e-1
-6.63e-1 5.1e-1 2.62e-1 2.62e-1
-6.63e-1 7.14e-1 2.03e-1 2.03e-1
-6.63e-1 9.18e-1 1.45e-1 1.45e-1
-6.63e-1 1.122e0 8.8e-2 8.8e-2
-6.63e-1 1.327e0 3.3e-2 3.3e-2
-6.63e-1 1.531e0 2.0e-2 2.0e-2
-6.63e-1 1.735e0 7.1e-2 7.1e-2
-6.63e-1 1.939e0 1.21e-1 1.21e-1
-6.63e-1 2.143e0 1.69e-1 1.69e-1
-6.63e-1 2.347e0 2.15e-1 2.15e-1
-6.63e-1 2.551e0 2.59e-1 2.59e-1
-6.63e-1 2.755e0 3.02e-1 3.02e-1
-6.63e-1 2.959e0 3.44e-1 3.44e-1
-6.63e-1 3.163e0 3.85e-1 3.85e-1
-6.63e-1 3.367e0 4.26e-1 4.26e-1
-6.63e-1 3.571e0 4.66e-1 4.66e-1
-6.63e-1 3.776e0 5.05e-1 5.05e-1
-6.63e-1 3.98e0 5.45e-1 5.45e-1
-6.63e-1 4.184e0 5.85e-1 5.85e-1
-6.63e-1 4.388e0 6.26e-1 6.26e-1
-6.63e-1 4.592e0 6.66e-1 6.66e-1
-6.63e-1 4.796e0 7.07e-1 7.07e-1
-6.63e-1 5.0e0 7.49e-1 7.49e-1

-5.61e-1 -5.0e0 2.23e-1 2.23e-1
-5.61e-1 -4.796e0 1.87e-1 1.87e-1
-5.61e-1 -4.592e0 1.51e-1 1.51e-1
-5.61e-1 -4.388e0 1.15e-1 1.15e-1
-5.61e-1 -4.184e0 8.0e-2 8.0e-2
-5.61e-1 -3.98e0 4.5e-2 4.5e-2
-5.61e-1 -3.776e0 1.1e-2 1.1e-2
-5.61e-1 -3.571e0 2.2e-2 2.2e-2
-5.61e-1 -3.367e0 5.4e-2 5.4e-2
-5.61e-1 -3.163e0 8.7e-2 8.7e-2
-5.61e-1 -2.959e0 1.19e-1 1.19e-1
-5.61e-1 -2.755e0 1.52e-1 1.52e-1
-5.61e-1 -2.551e0 1.84e-1 1.84e-1
-5.61e-1 -2.347e0 2.18e-1 2.18e-1
-5.61e-1 -2.143e0 2.52e-1 2.52e-1
-5.61e-1 -1.939e0 2.87e-1 2.87e-1
-5.61e-1 -1.735e0 3.23e-1 3.23e-1
-5.61e-1 -1.531e0 3.61e-1 3.61e-1
-5.61e-1 -1.327e0 3.99e-1 3.99e-1
-5.61e-1 -1.122e0 4.38e-1 4.38e-1
-5.61e-1 -9.18e-1 4.74e-1 4.74e-1
-5.61e-1 -7.14e-1 5.04e-1 5.04e-1
-5.61e-1 -5.1e-1 5.16e-1 5.16e-1
-5.61e-1 -3.06e-1 5.0e-1 5.0e-1
-5.61e-1 -1.02e-1 4.61e-1 4.61e-1
-5.61e-1 1.02e-1 4.1e-1 4.1e-1
-5.61e-1 3.06e-1 3.54e-1 3.54e-1
-5.61e-1 5.1e-1 2.95e-1 2.95e-1
-5.61e-1 7.14e-1 2.37e-1 2.37e-1
-5.61e-1 9.18e-1 1.8e-1 1.8e-1
-5.61e-1 1.122e0 1.24e-1 1.24e-1
-5.61e-1 1.327e0 7.0e-2 7.0e-2
-5.61e-1 1.531e0 1.8e-2 1.8e-2
-5.61e-1 1.735e0 3.3e-2 3.3e-2
-5.61e-1 1.939e0 8.1e-2 8.1e-2
-5.61e-1 2.143e0 1.28e-1 1.28e-1
-5.61e-1 2.347e0 1.73e-1 1.73e-1
-5.61e-1 2.551e0 2.16e-1 2.16e-1
-5.61e-1 2.755e0 2.59e-1 2.59e-1
-5.61e-1 2.959e0 3.0e-1 3.0e-1
-5.61e-1 3.163e0 3.4e-1 3.4e-1
-5.61e-1 3.367e0 3.8e-1 3.8e-1
-5.61e-1 3.571e0 4.19e-1 4.19e-1
-5.61e-1 3.776e0 4.58e-1 4.58e-1
-5.61e-1 3.98e0 4.97e-1 4.97e-1
-5.61e-1 4.184e0 5.37e-1 5.37e-1
-5.61e-1 4.388e0 5.76e-1 5.76e-1
-5.61e-1 4.592e0 6.17e-1 6.17e-1
-5.61e-1 4.796e0 6.57e-1 6.57e-1
-5.61e-1 5.0e0 6.98e-1 6.98e-1

-4.59e-1 -5.0e0 2.66e-1 2.66e-1
-4.59e-1 -4.796e0 2.28e-1 2.28e-1
-4.59e-1 -4.592e0 1.91e-1 1.91e-1
-4.59e-1 -4.388e0 1.55e-1 1.55e-1
-4.59e-1 -4.184e0 1.18e-1 1.18e-1
-4.59e-1 -3.98e0 8.3e-2 8.3e-2
-4.59e-1 -3.776e0 4.8e-2 4.8e-2
-4.59e-1 -3.571e0 1.3e-2 1.3e-2
-4.59e-1 -3.367e0 2.1e-2 2.1e-2
-4.59e-1 -3.163e0 5.4e-2 5.4e-2
-4.59e-1 -2.959e0 8.8e-2 8.8e-2
-4.59e-1 -2.755e0 1.21e-1 1.21e-1
-4.59e-1 -2.551e0 1.56e-1 1.56e-1
-4.59e-1 -2.347e0 1.9e-1 1.9e-1
-4.59e-1 -2.143e0 2.26e-1 2.26e-1
-4.59e-1 -1.939e0 2.62e-1 2.62e-1
-4.59e-1 -1.735e0 3.0e-1 3.0e-1
-4.59e-1 -1.531e0 3.4e-1 3.4e-1
-4.59e-1 -1.327e0 3.81e-1 3.81e-1
-4.59e-1 -1.122e0 4.23e-1 4.23e-1
-4.59e-1 -9.18e-1 4.65e-1 4.65e-1
-4.59e-1 -7.14e-1 5.05e-1 5.05e-1
-4.59e-1 -5.1e-1 5.31e-1 5.31e-1
-4.59e-1 -3.06e-1 5.27e-1 5.27e-1
-4.59e-1 -1.02e-1 4.93e-1 4.93e-1
-4.59e-1 1.02e-1 4.43e-1 4.43e-1
-4.59e-1 3.06e-1 3.86e-1 3.86e-1
-4.59e-1 5.1e-1 3.28e-1 3.28e-1
-4.59e-1 7.14e-1 2.71e-1 2.71e-1
-4.59e-1 9.18e-1 2.14e-1 2.14e-1
-4.59e-1 1.122e0 1.59e-1 1.59e-1
-4.59e-1 1.327e0 1.06e-1 1.06e-1
-4.59e-1 1.531e0 5.5e-2 5.5e-2
-4.59e-1 1.735e0 5.0e-3 5.0e-3
-4.59e-1 1.939e0 4.2e-2 4.2e-2
-4.59e-1 2.143e0 8.8e-2 8.8e-2
-4.59e-1 2.347e0 1.32e-1 1.32e-1
-4.59e-1 2.551e0 1.74e-1 1.74e-1
-4.59e-1 2.755e0 2.16e-1 2.16e-1
-4.59e-1 2.959e0 2.56e-1 2.56e-1
-4.59e-1 3.163e0 2.96e-1 2.96e-1
-4.59e-1 3.367e0 3.35e-1 3.35e-1
-4.59e-1 3.571e0 3.73e-1 3.73e-1
-4.59e-1 3.776e0 4.12e-1 4.12e-1
-4.59e-1 3.98e0 4.5e-1 4.5e-1
-4.59e-1 4.184e0 4.89e-1 4.89e-1
-4.59e-1 4.388e0 5.28e-1 5.28e-1
-4.59e-1 4.592e0 5.68e-1 5.68e-1
-4.59e-1 4.796e0 6.08e-1 6.08e-1
-4.59e-1 5.0e0 6.48e-1 6.48e-1

-3.57e-1 -5.0e0 3.14e-1 3.14e-1
-3.57e-1 -4.796e0 2.75e-1 2.75e-1
-3.57e-1 -4.592e0 2.36e-1 2.36e-1
-3.57e-1 -4.388e0 1.98e-1 1.98e-1
-3.57e-1 -4.184e0 1.61e-1 1.61e-1
-3.57e-1 -3.98e0 1.24e-1 1.24e-1
-3.57e-1 -3.776e0 8.8e-2 8.8e-2
-3.57e-1 -3.571e0 5.2e-2 5.2e-2
-3.57e-1 -3.367e0 1.7e-2 1.7e-2
-3.57e-1 -3.163e0 1.8e-2 1.8e-2
-3.57e-1 -2.959e0 5.3e-2 5.3e-2
-3.57e-1 -2.755e0 8.8e-2 8.8e-2
-3.57e-1 -2.551e0 1.23e-1 1.23e-1
-3.57e-1 -2.347e0 1.59e-1 1.59e-1
-3.57e-1 -2.143e0 1.96e-1 1.96e-1
-3.57e-1 -1.939e0 2.34e-1 2.34e-1
-3.57e-1 -1.735e0 2.74e-1 2.74e-1
-3.57e-1 -1.531e0 3.15e-1 3.15e-1
-3.57e-1 -1.327e0 3.58e-1 3.58e-1
-3.57e-1 -1.122e0 4.03e-1 4.03e-1
-3.57e-1 -9.18e-1 4.5e-1 4.5e-1
-3.57e-1 -7.14e-1 4.96e-1 4.96e-1
-3.57e-1 -5.1e-1 5.36e-1 5.36e-1
-3.57e-1 -3.06e-1 5.5e-1 5.5e-1
-3.57e-1 -1.02e-1 5.24e-1 5.24e-1
-3.57e-1 1.02e-1 4.75e-1 4.75e-1
-3.57e-1 3.06e-1 4.19e-1 4.19e-1
-3.57e-1 5.1e-1 3.61e-1 3.61e-1
-3.57e-1 7.14e-1 3.04e-1 3.04e-1
-3.57e-1 9.18e-1 2.48e-1 2.48e-1
-3.57e-1 1.122e0 1.94e-1 1.94e-1
-3.57e-1 1.327e0 1.42e-1 1.42e-1
-3.57e-1 1.531e0 9.2e-2 9.2e-2
-3.57e-1 1.735e0 4.3e-2 4.3e-2
-3.57e-1 1.939e0 3.0e-3 3.0e-3
-3.57e-1 2.143e0 4.8e-2 4.8e-2
-3.57e-1 2.347e0 9.1e-2 9.1e-2
-3.57e-1 2.551e0 1.33e-1 1.33e-1
-3.57e-1 2.755e0 1.74e-1 1.74e-1
-3.57e-1 2.959e0 2.13e-1 2.13e-1
-3.57e-1 3.163e0 2.52e-1 2.52e-1
-3.57e-1 3.367e0 2.9e-1 2.9e-1
-3.57e-1 3.571e0 3.28e-1 3.28e-1
-3.57e-1 3.776e0 3.66e-1 3.66e-1
-3.57e-1 3.98e0 4.04e-1 4.04e-1
-3.57e-1 4.184e0 4.43e-1 4.43e-1
-3.57e-1 4.388e0 4.81e-1 4.81e-1
-3.57e-1 4.592e0 5.2e-1 5.2e-1
-3.57e-1 4.796e0 5.6e-1 5.6e-1
-3.57e-1 5.0e0 6.0e-1 6.0e-1

-2.55e-1 -5.0e0 3.66e-1 3.66e-1
-2.55e-1 -4.796e0 3.25e-1 3.25e-1
-2.55e-1 -4.592e0 2.86e-1 2.86e-1
-2.55e-1 -4.388e0 2.46e-1 2.46e-1
-2.55e-1 -4.184e0 2.08e-1 2.08e-1
-2.55e-1 -3.98e0 1.7e-1 1.7e-1
-2.55e-1 -3.776e0 1.32e-1 1.32e-1
-2.55e-1 -3.571e0 9.5e-2 9.5e-2
-2.55e-1 -3.367e0 5.8e-2 5.8e-2
-2.55e-1 -3.163e0 2.1e-2 2.1e-2
-2.55e-1 -2.959e0 1.5e-2 1.5e-2
-2.55e-1 -2.755e0 5.1e-2 5.1e-2
-2.55e-1 -2.551e0 8.8e-2 8.8e-2
-2.55e-1 -2.347e0 1.25e-1 1.25e-1
-2.55e-1 -2.143e0 1.63e-1 1.63e-1
-2.55e-1 -1.939e0 2.03e-1 2.03e-1
-2.55e-1 -1.735e0 2.44e-1 2.44e-1
-2.55e-1 -1.531e0 2.87e-1 2.87e-1
-2.55e-1 -1.327e0 3.32e-1 3.32e-1
-2.55e-1 -1.122e0 3.8e-1 3.8e-1
-2.55e-1 -9.18e-1 4.29e-1 4.29e-1
-2.55e-1 -7.14e-1 4.8e-1 4.8e-1
-2.55e-1 -5.1e-1 5.3e-1 5.3e-1
-2.55e-1 -3.06e-1 5.65e-1 5.65e-1
-2.55e-1 -1.02e-1 5.55e-1 5.55e-1
-2.55e-1 1.02e-1 5.08e-1 5.08e-1
-2.55e-1 3.06e-1 4.52e-1 4.52e-1
-2.55e-1 5.1e-1 3.94e-1 3.94e-1
-2.55e-1 7.14e-1 3.37e-1 3.37e-1
-2.55e-1 9.18e-1 2.82e-1 2.82e-1
-2.55e-1 1.122e0 2.29e-1 2.29e-1
-2.55e-1 1.327e0 1.77e-1 1.77e-1
-2.55e-1 1.531e0 1.28e-1 1.28e-1
-2.55e-1 1.735e0 8.0e-2 8.0e-2
-2.55e-1 1.939e0 3.5e-2 3.5e-2
-2.55e-1 2.143e0 9.0e-3 9.0e-3
-2.55e-1 2.347e0 5.1e-2 5.1e-2
-2.55e-1 2.551e0 9.2e-2 9.2e-2
-2.55e-1 2.755e0 1.32e-1 1.32e-1
-2.55e-1 2.959e0 1.71e-1 1.71e-1
-2.55e-1 3.163e0 2.1e-1 2.1e-1
-2.55e-1 3.367e0 2.47e-1 2.47e-1
-2.55e-1 3.571e0 2.85e-1 2.85e-1
-2.55e-1 3.776e0 3.22e-1 3.22e-1
-2.55e-1 3.98e0 3.6e-1 3.6e-1
-2.55e-1 4.184e0 3.97e-1 3.97e-1
-2.55e-1 4.388e0 4.35e-1 4.35e-1
-2.55e-1 4.592e0 4.74e-1 4.74e-1
-2.55e-1 4.796e0 5.13e-1 5.13e-1
-2.55e-1 5.0e0 5.52e-1 5.52e-1

-1.53e-1 -5.0e0 4.22e-1 4.22e-1
-1.53e-1 -4.796e0 3.8e-1 3.8e-1
-1.53e-1 -4.592e0 3.39e-1 3.39e-1
-1.53e-1 -4.388e0 2.98e-1 2.98e-1
-1.53e-1 -4.184e0 2.58e-1 2.58e-1
-1.53e-1 -3.98e0 2.19e-1 2.19e-1
-1.53e-1 -3.776e0 1.8e-1 1.8e-1
-1.53e-1 -3.571e0 1.41e-1 1.41e-1
-1.53e-1 -3.367e0 1.03e-1 1.03e-1
-1.53e-1 -3.163e0 6.5e-2 6.5e-2
-1.53e-1 -2.959e0 2.7e-2 2.7e-2
-1.53e-1 -2.755e0 1.2e-2 1.2e-2
-1.53e-1 -2.551e0 5.0e-2 5.0e-2
-1.53e-1 -2.347e0 8.8e-2 8.8e-2
-1.53e-1 -2.143e0 1.28e-1 1.28e-1
-1.53e-1 -1.939e0 1.69e-1 1.69e-1
-1.53e-1 -1.735e0 2.12e-1 2.12e-1
-1.53e-1 -1.531e0 2.57e-1 2.57e-1
-1.53e-1 -1.327e0 3.04e-1 3.04e-1
-1.53e-1 -1.122e0 3.53e-1 3.53e-1
-1.53e-1 -9.18e-1 4.05e-1 4.05e-1
-1.53e-1 -7.14e-1 4.59e-1 4.59e-1
-1.53e-1 -5.1e-1 5.14e-1 5.14e-1
-1.53e-1 -3.06e-1 5.65e-1 5.65e-1
-1.53e-1 -1.02e-1 5.82e-1 5.82e-1
-1.53e-1 1.02e-1 5.41e-1 5.41e-1
-1.53e-1 3.06e-1 4.85e-1 4.85e-1
-1.53e-1 5.1e-1 4.27e-1 4.27e-1
-1.53e-1 7.14e-1 3.7e-1 3.7e-1
-1.53e-1 9.18e-1 3.16e-1 3.16e-1
-1.53e-1 1.122e0 2.63e-1 2.63e-1
-1.53e-1 1.327e0 2.12e-1 2.12e-1
-1.53e-1 1.531e0 1.64e-1 1.64e-1
-1.53e-1 1.735e0 1.17e-1 1.17e-1
-1.53e-1 1.939e0 7.2e-2 7.2e-2
-1.53e-1 2.143e0 2.9e-2 2.9e-2
-1.53e-1 2.347e0 1.2e-2 1.2e-2
-1.53e-1 2.551e0 5.3e-2 5.3e-2
-1.53e-1 2.755e0 9.2e-2 9.2e-2
-1.53e-1 2.959e0 1.3e-1 1.3e-1
-1.53e-1 3.163e0 1.68e-1 1.68e-1
-1.53e-1 3.367e0 2.05e-1 2.05e-1
-1.53e-1 3.571e0 2.42e-1 2.42e-1
-1.53e-1 3.776e0 2.79e-1 2.79e-1
-1.53e-1 3.98e0 3.16e-1 3.16e-1
-1.53e-1 4.184e0 3.53e-1 3.53e-1
-1.53e-1 4.388e0 3.91e-1 3.91e-1
-1.53e-1 4.592e0 4.29e-1 4.29e-1
-1.53e-1 4.796e0 4.67e-1 4.67e-1
-1.53e-1 5.0e0 5.07e-1 5.07e-1

-5.1e-2 -5.0e0 4.81e-1 4.81e-1
-5.1e-2 -4.796e0 4.38e-1 4.38e-1
-5.1e-2 -4.592e0 3.95e-1 3.95e-1
-5.1e-2 -4.388e0 3.53e-1 3.53e-1
-5.1e-2 -4.184e0 3.11e-1 3.11e-1
-5.1e-2 -3.98e0 2.7e-1 2.7e-1
-5.1e-2 -3.776e0 2.3e-1 2.3e-1
-5.1e-2 -3.571e0 1.9e-1 1.9e-1
-5.1e-2 -3.367e0 1.5e-1 1.5e-1
-5.1e-2 -3.163e0 1.1e-1 1.1e-1
-5.1e-2 -2.959e0 7.1e-2 7.1e-2
-5.1e-2 -2.755e0 3.1e-2 3.1e-2
-5.1e-2 -2.551e0 9.0e-3 9.0e-3
-5.1e-2 -2.347e0 5.0e-2 5.0e-2
-5.1e-2 -2.143e0 9.1e-2 9.1e-2
-5.1e-2 -1.939e0 1.34e-1 1.34e-1
-5.1e-2 -1.735e0 1.78e-1 1.78e-1
-5.1e-2 -1.531e0 2.24e-1 2.24e-1
-5.1e-2 -1.327e0 2.73e-1 2.73e-1
-5.1e-2 -1.122e0 3.24e-1 3.24e-1
-5.1e-2 -9.18e-1 3.78e-1 3.78e-1
-5.1e-2 -7.14e-1 4.34e-1 4.34e-1
-5.1e-2 -5.1e-1 4.92e-1 4.92e-1
-5.1e-2 -3.06e-1 5.51e-1 5.51e-1
-5.1e-2 -1.02e-1 5.99e-1 5.99e-1
-5.1e-2 1.02e-1 5.74e-1 5.74e-1
-5.1e-2 3.06e-1 5.17e-1 5.17e-1
-5.1e-2 5.1e-1 4.59e-1 4.59e-1
-5.1e-2 7.14e-1 4.03e-1 4.03e-1
-5.1e-2 9.18e-1 3.48e-1 3.48e-1
-5.1e-2 1.122e0 2.96e-1 2.96e-1
-5.1e-2 1.327e0 2.46e-1 2.46e-1
-5.1e-2 1.531e0 1.99e-1 1.99e-1
-5.1e-2 1.735e0 1.53e-1 1.53e-1
-5.1e-2 1.939e0 1.09e-1 1.09e-1
-5.1e-2 2.143e0 6.6e-2 6.6e-2
-5.1e-2 2.347e0 2.6e-2 2.6e-2
-5.1e-2 2.551e0 1.4e-2 1.4e-2
-5.1e-2 2.755e0 5.3e-2 5.3e-2
-5.1e-2 2.959e0 9.1e-2 9.1e-2
-5.1e-2 3.163e0 1.28e-1 1.28e-1
-5.1e-2 3.367e0 1.64e-1 1.64e-1
-5.1e-2 3.571e0 2.01e-1 2.01e-1
-5.1e-2 3.776e0 2.37e-1 2.37e-1
-5.1e-2 3.98e0 2.74e-1 2.74e-1
-5.1e-2 4.184e0 3.11e-1 3.11e-1
-5.1e-2 4.388e0 3.48e-1 3.48e-1
-5.1e-2 4.592e0 3.85e-1 3.85e-1
-5.1e-2 4.796e0 4.24e-1 4.24e-1
-5.1e-2 5.0e0 4.62e-1 4.62e-1

5.1e-2 -5.0e0 5.43e-1 5.43e-1
5.1e-2 -4.796e0 4.98e-1 4.98e-1
5.1e-2 -4.592e0 4.54e-1 4.54e-1
5.1e-2 -4.388e0 4.1e-1 4.1e-1
5.1e-2 -4.184e0 3.67e-1 3.67e-1
5.1e-2 -3.98e0 3.25e-1 3.25e-1
5.1e-2 -3.776e0 2.83e-1 2.83e-1
5.1e-2 -3.571e0 2.41e-1 2.41e-1
5.1e-2 -3.367e0 2.0e-1 2.0e-1
5.1e-2 -3.163e0 1.58e-1 1.58e-1
5.1e-2 -2.959e0 1.17e-1 1.17e-1
5.1e-2 -2.755e0 7.5e-2 7.5e-2
5.1e-2 -2.551e0 3.3e-2 3.3e-2
5.1e-2 -2.347e0 9.0e-3 9.0e-3
5.1e-2 -2.143e0 5.2e-2 5.2e-2
5.1e-2 -1.939e0 9.7e-2 9.7e-2
5.1e-2 -1.735e0 1.43e-1 1.43e-1
5.1e-2 -1.531e0 1.91e-1 1.91e-1
5.1e-2 -1.327e0 2.41e-1 2.41e-1
5.1e-2 -1.122e0 2.93e-1 2.93e-1
5.1e-2 -9.18e-1 3.48e-1 3.48e-1
5.1e-2 -7.14e-1 4.06e-1 4.06e-1
5.1e-2 -5.1e-1 4.66e-1 4.66e-1
5.1e-2 -3.06e-1 5.28e-1 5.28e-1
5.1e-2 -1.02e-1 5.89e-1 5.89e-1
5.1e-2 1.02e-1 6.07e-1 6.07e-1
5.1e-2 3.06e-1 5.49e-1 5.49e-1
5.1e-2 5.1e-1 4.91e-1 4.91e-1
5.1e-2 7.14e-1 4.34e-1 4.34e-1
5.1e-2 9.18e-1 3.8e-1 3.8e-1
5.1e-2 1.122e0 3.29e-1 3.29e-1
5.1e-2 1.327e0 2.8e-1 2.8e-1
5.1e-2 1.531e0 2.33e-1 2.33e-1
5.1e-2 1.735e0 1.88e-1 1.88e-1
5.1e-2 1.939e0 1.44e-1 1.44e-1
5.1e-2 2.143e0 1.03e-1 1.03e-1
5.1e-2 2.347e0 6.2e-2 6.2e-2
5.1e-2 2.551e0 2.3e-2 2.3e-2
5.1e-2 2.755e0 1.5e-2 1.5e-2
5.1e-2 2.959e0 5.2e-2 5.2e-2
5.1e-2 3.163e0 8.9e-2 8.9e-2
5.1e-2 3.367e0 1.25e-1 1.25e-1
5.1e-2 3.571e0 1.61e-1 1.61e-1
5.1e-2 3.776e0 1.97e-1 1.97e-1
5.1e-2 3.98e0 2.33e-1 2.33e-1
5.1e-2 4.184e0 2.7e-1 2.7e-1
5.1e-2 4.388e0 3.06e-1 3.06e-1
5.1e-2 4.592e0 3.44e-1 3.44e-1
5.1e-2 4.796e0 3.81e-1 3.81e-1
5.1e-2 5.0e0 4.2e-1 4.2e-1

1.53e-1 -5.0e0 6.08e-1 6.08e-1
1.53e-1 -4.796e0 5.61e-1 5.61e-1
1.53e-1 -4.592e0 5.16e-1 5.16e-1
1.53e-1 -4.388e0 4.7e-1 4.7e-1
1.53e-1 -4.184e0 4.26e-1 4.26e-1
1.53e-1 -3.98e0 3.82e-1 3.82e-1
1.53e-1 -3.776e0 3.38e-1 3.38e-1
1.53e-1 -3.571e0 2.94e-1 2.94e-1
1.53e-1 -3.367e0 2.51e-1 2.51e-1
1.53e-1 -3.163e0 2.08e-1 2.08e-1
1.53e-1 -2.959e0 1.65e-1 1.65e-1
1.53e-1 -2.755e0 1.21e-1 1.21e-1
1.53e-1 -2.551e0 7.8e-2 7.8e-2
1.53e-1 -2.347e0 3.3e-2 3.3e-2
1.53e-1 -2.143e0 1.2e-2 1.2e-2
1.53e-1 -1.939e0 5.8e-2 5.8e-2
1.53e-1 -1.735e0 1.06e-1 1.06e-1
1.53e-1 -1.531e0 1.56e-1 1.56e-1
1.53e-1 -1.327e0 2.07e-1 2.07e-1
1.53e-1 -1.122e0 2.61e-1 2.61e-1
1.53e-1 -9.18e-1 3.18e-1 3.18e-1
1.53e-1 -7.14e-1 3.77e-1 3.77e-1
1.53e-1 -5.1e-1 4.37e-1 4.37e-1
1.53e-1 -3.06e-1 5.0e-1 5.0e-1
1.53e-1 -1.02e-1 5.63e-1 5.63e-1
1.53e-1 1.02e-1 6.26e-1 6.26e-1
1.53e-1 3.06e-1 5.79e-1 5.79e-1
1.53e-1 5.1e-1 5.2e-1 5.2e-1
1.53e-1 7.14e-1 4.65e-1 4.65e-1
1.53e-1 9.18e-1 4.11e-1 4.11e-1
1.53e-1 1.122e0 3.61e-1 3.61e-1
1.53e-1 1.327e0 3.12e-1 3.12e-1
1.53e-1 1.531e0 2.66e-1 2.66e-1
1.53e-1 1.735e0 2.21e-1 2.21e-1
1.53e-1 1.939e0 1.79e-1 1.79e-1
1.53e-1 2.143e0 1.38e-1 1.38e-1
1.53e-1 2.347e0 9.8e-2 9.8e-2
1.53e-1 2.551e0 5.9e-2 5.9e-2
1.53e-1 2.755e0 2.2e-2 2.2e-2
1.53e-1 2.959e0 1.5e-2 1.5e-2
1.53e-1 3.163e0 5.1e-2 5.1e-2
1.53e-1 3.367e0 8.7e-2 8.7e-2
1.53e-1 3.571e0 1.23e-1 1.23e-1
1.53e-1 3.776e0 1.59e-1 1.59e-1
1.53e-1 3.98e0 1.94e-1 1.94e-1
1.53e-1 4.184e0 2.3e-1 2.3e-1
1.53e-1 4.388e0 2.67e-1 2.67e-1
1.53e-1 4.592e0 3.04e-1 3.04e-1
1.53e-1 4.796e0 3.41e-1 3.41e-1
1.53e-1 5.0e0 3.79e-1 3.79e-1

2.55e-1 -5.0e0 6.75e-1 6.75e-1
2.55e-1 -4.796e0 6.27e-1 6.27e-1
2.55e-1 -4.592e0 5.8e-1 5.8e-1
2.55e-1 -4.388e0 5.33e-1 5.33e-1
2.55e-1 -4.184e0 4.86e-1 4.86e-1
2.55e-1 -3.98e0 4.4e-1 4.4e-1
2.55e-1 -3.776e0 3.95e-1 3.95e-1
2.55e-1 -3.571e0 3.5e-1 3.5e-1
2.55e-1 -3.367e0 3.04e-1 3.04e-1
2.55e-1 -3.163e0 2.59e-1 2.59e-1
2.55e-1 -2.959e0 2.14e-1 2.14e-1
2.55e-1 -2.755e0 1.69e-1 1.69e-1
2.55e-1 -2.551e0 1.23e-1 1.23e-1
2.55e-1 -2.347e0 7.7e-2 7.7e-2
2.55e-1 -2.143e0 3.0e-2 3.0e-2
2.55e-1 -1.939e0 1.9e-2 1.9e-2
2.55e-1 -1.735e0 6.8e-2 6.8e-2
2.55e-1 -1.531e0 1.2e-1 1.2e-1
2.55e-1 -1.327e0 1.73e-1 1.73e-1
2.55e-1 -1.122e0 2.28e-1 2.28e-1
2.55e-1 -9.18e-1 2.86e-1 2.86e-1
2.55e-1 -7.14e-1 3.46e-1 3.46e-1
2.55e-1 -5.1e-1 4.07e-1 4.07e-1
2.55e-1 -3.06e-1 4.7e-1 4.7e-1
2.55e-1 -1.02e-1 5.32e-1 5.32e-1
2.55e-1 1.02e-1 5.93e-1 5.93e-1
2.55e-1 3.06e-1 6.1e-1 6.1e-1
2.55e-1 5.1e-1 5.48e-1 5.48e-1
2.55e-1 7.14e-1 4.93e-1 4.93e-1
2.55e-1 9.18e-1 4.4e-1 4.4e-1
2.55e-1 1.122e0 3.9e-1 3.9e-1
2.55e-1 1.327e0 3.43e-1 3.43e-1
2.55e-1 1.531e0 2.97e-1 2.97e-1
2.55e-1 1.735e0 2.53e-1 2.53e-1
2.55e-1 1.939e0 2.11e-1 2.11e-1
2.55e-1 2.143e0 1.71e-1 1.71e-1
2.55e-1 2.347e0 1.32e-1 1.32e-1
2.55e-1 2.551e0 9.4e-2 9.4e-2
2.55e-1 2.755e0 5.6e-2 5.6e-2
2.55e-1 2.959e0 2.0e-2 2.0e-2
2.55e-1 3.163e0 1.6e-2 1.6e-2
2.55e-1 3.367e0 5.1e-2 5.1e-2
2.55e-1 3.571e0 8.7e-2 8.7e-2
2.55e-1 3.776e0 1.22e-1 1.22e-1
2.55e-1 3.98e0 1.57e-1 1.57e-1
2.55e-1 4.184e0 1.93e-1 1.93e-1
2.55e-1 4.388e0 2.29e-1 2.29e-1
2.55e-1 4.592e0 2.66e-1 2.66e-1
2.55e-1 4.796e0 3.03e-1 3.03e-1
2.55e-1 5.0e0 3.4e-1 3.4e-1

3.57e-1 -5.0e0 7.44e-1 7.44e-1
3.57e-1 -4.796e0 6.94e-1 6.94e-1
3.57e-1 -4.592e0 6.45e-1 6.45e-1
3.57e-1 -4.388e0 5.97e-1 5.97e-1
3.57e-1 -4.184e0 5.49e-1 5.49e-1
3.57e-1 -3.98e0 5.01e-1 5.01e-1
3.57e-1 -3.776e0 4.54e-1 4.54e-1
3.57e-1 -3.571e0 4.06e-1 4.06e-1
3.57e-1 -3.367e0 3.59e-1 3.59e-1
3.57e-1 -3.163e0 3.12e-1 3.12e-1
3.57e-1 -2.959e0 2.65e-1 2.65e-1
3.57e-1 -2.755e0 2.18e-1 2.18e-1
3.57e-1 -2.551e0 1.7e-1 1.7e-1
3.57e-1 -2.347e0 1.22e-1 1.22e-1
3.57e-1 -2.143e0 7.3e-2 7.3e-2
3.57e-1 -1.939e0 2.2e-2 2.2e-2
3.57e-1 -1.735e0 3.0e-2 3.0e-2
3.57e-1 -1.531e0 8.3e-2 8.3e-2
3.57e-1 -1.327e0 1.38e-1 1.38e-1
3.57e-1 -1.122e0 1.95e-1 1.95e-1
3.57e-1 -9.18e-1 2.53e-1 2.53e-1
3.57e-1 -7.14e-1 3.14e-1 3.14e-1
3.57e-1 -5.1e-1 3.76e-1 3.76e-1
3.57e-1 -3.06e-1 4.39e-1 4.39e-1
3.57e-1 -1.02e-1 5.0e-1 5.0e-1
3.57e-1 1.02e-1 5.59e-1 5.59e-1
3.57e-1 3.06e-1 6.14e-1 6.14e-1
3.57e-1 5.1e-1 5.73e-1 5.73e-1
3.57e-1 7.14e-1 5.19e-1 5.19e-1
3.57e-1 9.18e-1 4.67e-1 4.67e-1
3.57e-1 1.122e0 4.18e-1 4.18e-1
3.57e-1 1.327e0 3.71e-1 3.71e-1
3.57e-1 1.531e0 3.26e-1 3.26e-1
3.57e-1 1.735e0 2.83e-1 2.83e-1
3.57e-1 1.939e0 2.42e-1 2.42e-1
3.57e-1 2.143e0 2.02e-1 2.02e-1
3.57e-1 2.347e0 1.64e-1 1.64e-1
3.57e-1 2.551e0 1.26e-1 1.26e-1
3.57e-1 2.755e0 8.9e-2 8.9e-2
3.57e-1 2.959e0 5.3e-2 5.3e-2
3.57e-1 3.163e0 1.8e-2 1.8e-2
3.57e-1 3.367e0 1.8e-2 1.8e-2
3.57e-1 3.571e0 5.3e-2 5.3e-2
3.57e-1 3.776e0 8.8e-2 8.8e-2
3.57e-1 3.98e0 1.23e-1 1.23e-1
3.57e-1 4.184e0 1.58e-1 1.58e-1
3.57e-1 4.388e0 1.94e-1 1.94e-1
3.57e-1 4.592e0 2.3e-1 2.3e-1
3.57e-1 4.796e0 2.67e-1 2.67e-1
3.57e-1 5.0e0 3.04e-1 3.04e-1

4.59e-1 -5.0e0 8.14e-1 8.14e-1
4.59e-1 -4.796e0 7.63e-1 7.63e-1
4.59e-1 -4.592e0 7.13e-1 7.13e-1
4.59e-1 -4.388e0 6.62e-1 6.62e-1
4.59e-1 -4.184e0 6.13e-1 6.13e-1
4.59e-1 -3.98e0 5.63e-1 5.63e-1
4.59e-1 -3.776e0 5.14e-1 5.14e-1
4.59e-1 -3.571e0 4.65e-1 4.65e-1
4.59e-1 -3.367e0 4.16e-1 4.16e-1
4.59e-1 -3.163e0 3.67e-1 3.67e-1
4.59e-1 -2.959e0 3.18e-1 3.18e-1
4.59e-1 -2.755e0 2.68e-1 2.68e-1
4.59e-1 -2.551e0 2.18e-1 2.18e-1
4.59e-1 -2.347e0 1.68e-1 1.68e-1
4.59e-1 -2.143e0 1.16e-1 1.16e-1
4.59e-1 -1.939e0 6.4e-2 6.4e-2
4.59e-1 -1.735e0 1.0e-2 1.0e-2
4.59e-1 -1.531e0 4.5e-2 4.5e-2
4.59e-1 -1.327e0 1.02e-1 1.02e-1
4.59e-1 -1.122e0 1.6e-1 1.6e-1
4.59e-1 -9.18e-1 2.2e-1 2.2e-1
4.59e-1 -7.14e-1 2.82e-1 2.82e-1
4.59e-1 -5.1e-1 3.44e-1 3.44e-1
4.59e-1 -3.06e-1 4.07e-1 4.07e-1
4.59e-1 -1.02e-1 4.68e-1 4.68e-1
4.59e-1 1.02e-1 5.25e-1 5.25e-1
4.59e-1 3.06e-1 5.78e-1 5.78e-1
4.59e-1 5.1e-1 5.85e-1 5.85e-1
4.59e-1 7.14e-1 5.39e-1 5.39e-1
4.59e-1 9.18e-1 4.9e-1 4.9e-1
4.59e-1 1.122e0 4.43e-1 4.43e-1
4.59e-1 1.327e0 3.97e-1 3.97e-1
4.59e-1 1.531e0 3.53e-1 3.53e-1
4.59e-1 1.735e0 3.11e-1 3.11e-1
4.59e-1 1.939e0 2.71e-1 2.71e-1
4.59e-1 2.143e0 2.31e-1 2.31e-1
4.59e-1 2.347e0 1.93e-1 1.93e-1
4.59e-1 2.551e0 1.56e-1 1.56e-1
4.59e-1 2.755e0 1.2e-1 1.2e-1
4.59e-1 2.959e0 8.4e-2 8.4e-2
4.59e-1 3.163e0 4.9e-2 4.9e-2
4.59e-1 3.367e0 1.4e-2 1.4e-2
4.59e-1 3.571e0 2.1e-2 2.1e-2
4.59e-1 3.776e0 5.6e-2 5.6e-2
4.59e-1 3.98e0 9.0e-2 9.0e-2
4.59e-1 4.184e0 1.25e-1 1.25e-1
4.59e-1 4.388e0 1.61e-1 1.61e-1
4.59e-1 4.592e0 1.97e-1 1.97e-1
4.59e-1 4.796e0 2.33e-1 2.33e-1
4.59e-1 5.0e0 2.7e-1 2.7e-1

5.61e-1 -5.0e0 8.86e-1 8.86e-1
5.61e-1 -4.796e0 8.33e-1 8.33e-1
5.61e-1 -4.592e0 7.81e-1 7.81e-1
5.61e-1 -4.388e0 7.29e-1 7.29e-1
5.61e-1 -4.184e0 6.78e-1 6.78e-1
5.61e-1 -3.98e0 6.26e-1 6.26e-1
5.61e-1 -3.776e0 5.75e-1 5.75e-1
5.61e-1 -3.571e0 5.24e-1 5.24e-1
5.61e-1 -3.367e0 4.73e-1 4.73e-1
5.61e-1 -3.163e0 4.22e-1 4.22e-1
5.61e-1 -2.959e0 3.71e-1 3.71e-1
5.61e-1 -2.755e0 3.2e-1 3.2e-1
5.61e-1 -2.551e0 2.68e-1 2.68e-1
5.61e-1 -2.347e0 2.15e-1 2.15e-1
5.61e-1 -2.143e0 1.61e-1 1.61e-1
5.61e-1 -1.939e0 1.06e-1 1.06e-1
5.61e-1 -1.735e0 5.0e-2 5.0e-2
5.61e-1 -1.531e0 7.0e-3 7.0e-3
5.61e-1 -1.327e0 6.5e-2 6.5e-2
5.61e-1 -1.122e0 1.25e-1 1.25e-1
5.61e-1 -9.18e-1 1.86e-1 1.86e-1
5.61e-1 -7.14e-1 2.49e-1 2.49e-1
5.61e-1 -5.1e-1 3.11e-1 3.11e-1
5.61e-1 -3.06e-1 3.74e-1 3.74e-1
5.61e-1 -1.02e-1 4.34e-1 4.34e-1
5.61e-1 1.02e-1 4.91e-1 4.91e-1
5.61e-1 3.06e-1 5.41e-1 5.41e-1
5.61e-1 5.1e-1 5.72e-1 5.72e-1
5.61e-1 7.14e-1 5.5e-1 5.5e-1
5.61e-1 9.18e-1 5.08e-1 5.08e-1
5.61e-1 1.122e0 4.63e-1 4.63e-1
5.61e-1 1.327e0 4.19e-1 4.19e-1
5.61e-1 1.531e0 3.77e-1 3.77e-1
5.61e-1 1.735e0 3.36e-1 3.36e-1
5.61e-1 1.939e0 2.96e-1 2.96e-1
5.61e-1 2.143e0 2.57e-1 2.57e-1
5.61e-1 2.347e0 2.2e-1 2.2e-1
5.61e-1 2.551e0 1.83e-1 1.83e-1
5.61e-1 2.755e0 1.47e-1 1.47e-1
5.61e-1 2.959e0 1.12e-1 1.12e-1
5.61e-1 3.163e0 7.7e-2 7.7e-2
5.61e-1 3.367e0 4.2e-2 4.2e-2
5.61e-1 3.571e0 8.0e-3 8.0e-3
5.61e-1 3.776e0 2.6e-2 2.6e-2
5.61e-1 3.98e0 6.1e-2 6.1e-2
5.61e-1 4.184e0 9.6e-2 9.6e-2
5.61e-1 4.388e0 1.31e-1 1.31e-1
5.61e-1 4.592e0 1.66e-1 1.66e-1
5.61e-1 4.796e0 2.02e-1 2.02e-1
5.61e-1 5.0e0 2.39e-1 2.39e-1

6.63e-1 -5.0e0 9.58e-1 9.58e-1
6.63e-1 -4.796e0 9.04e-1 9.04e-1
6.63e-1 -4.592e0 8.51e-1 8.51e-1
6.63e-1 -4.388e0 7.97e-1 7.97e-1
6.63e-1 -4.184e0 7.44e-1 7.44e-1
6.63e-1 -3.98e0 6.91e-1 6.91e-1
6.63e-1 -3.776e0 6.38e-1 6.38e-1
6.63e-1 -3.571e0 5.85e-1 5.85e-1
6.63e-1 -3.367e0 5.32e-1 5.32e-1
6.63e-1 -3.163e0 4.79e-1 4.79e-1
6.63e-1 -2.959e0 4.25e-1 4.25e-1
6.63e-1 -2.755e0 3.72e-1 3.72e-1
6.63e-1 -2.551e0 3.17e-1 3.17e-1
6.63e-1 -2.347e0 2.62e-1 2.62e-1
6.63e-1 -2.143e0 2.07e-1 2.07e-1
6.63e-1 -1.939e0 1.5e-1 1.5e-1
6.63e-1 -1.735e0 9.1e-2 9.1e-2
6.63e-1 -1.531e0 3.2e-2 3.2e-2
6.63e-1 -1.327e0 2.8e-2 2.8e-2
6.63e-1 -1.122e0 9.0e-2 9.0e-2
6.63e-1 -9.18e-1 1.52e-1 1.52e-1
6.63e-1 -7.14e-1 2.15e-1 2.15e-1
6.63e-1 -5.1e-1 2.78e-1 2.78e-1
6.63e-1 -3.06e-1 3.41e-1 3.41e-1
6.63e-1 -1.02e-1 4.01e-1 4.01e-1
6.63e-1 1.02e-1 4.56e-1 4.56e-1
6.63e-1 3.06e-1 5.05e-1 5.05e-1
6.63e-1 5.1e-1 5.42e-1 5.42e-1
6.63e-1 7.14e-1 5.45e-1 5.45e-1
6.63e-1 9.18e-1 5.16e-1 5.16e-1
6.63e-1 1.122e0 4.77e-1 4.77e-1
6.63e-1 1.327e0 4.36e-1 4.36e-1
6.63e-1 1.531e0 3.96e-1 3.96e-1
6.63e-1 1.735e0 3.56e-1 3.56e-1
6.63e-1 1.939e0 3.18e-1 3.18e-1
6.63e-1 2.143e0 2.8e-1 2.8e-1
6.63e-1 2.347e0 2.43e-1 2.43e-1
6.63e-1 2.551e0 2.07e-1 2.07e-1
6.63e-1 2.755e0 1.72e-1 1.72e-1
6.63e-1 2.959e0 1.37e-1 1.37e-1
6.63e-1 3.163e0 1.02e-1 1.02e-1
6.63e-1 3.367e0 6.8e-2 6.8e-2
6.63e-1 3.571e0 3.4e-2 3.4e-2
6.63e-1 3.776e0 0.0e0 0.0e0
6.63e-1 3.98e0 3.5e-2 3.5e-2
6.63e-1 4.184e0 6.9e-2 6.9e-2
6.63e-1 4.388e0 1.04e-1 1.04e-1
6.63e-1 4.592e0 1.39e-1 1.39e-1
6.63e-1 4.796e0 1.75e-1 1.75e-1
6.63e-1 5.0e0 2.11e-1 2.11e-1

7.65e-1 -5.0e0 1.031e0 1.031e0
7.65e-1 -4.796e0 9.76e-1 9.76e-1
7.65e-1 -4.592e0 9.21e-1 9.21e-1
7.65e-1 -4.388e0 8.66e-1 8.66e-1
7.65e-1 -4.184e0 8.11e-1 8.11e-1
7.65e-1 -3.98e0 7.56e-1 7.56e-1
7.65e-1 -3.776e0 7.01e-1 7.01e-1
7.65e-1 -3.571e0 6.46e-1 6.46e-1
7.65e-1 -3.367e0 5.91e-1 5.91e-1
7.65e-1 -3.163e0 5.36e-1 5.36e-1
7.65e-1 -2.959e0 4.81e-1 4.81e-1
7.65e-1 -2.755e0 4.25e-1 4.25e-1
7.65e-1 -2.551e0 3.68e-1 3.68e-1
7.65e-1 -2.347e0 3.11e-1 3.11e-1
7.65e-1 -2.143e0 2.53e-1 2.53e-1
7.65e-1 -1.939e0 1.93e-1 1.93e-1
7.65e-1 -1.735e0 1.33e-1 1.33e-1
7.65e-1 -1.531e0 7.2e-2 7.2e-2
7.65e-1 -1.327e0 9.0e-3 9.0e-3
7.65e-1 -1.122e0 5.4e-2 5.4e-2
7.65e-1 -9.18e-1 1.17e-1 1.17e-1
7.65e-1 -7.14e-1 1.81e-1 1.81e-1
7.65e-1 -5.1e-1 2.45e-1 2.45e-1
7.65e-1 -3.06e-1 3.07e-1 3.07e-1
7.65e-1 -1.02e-1 3.67e-1 3.67e-1
7.65e-1 1.02e-1 4.21e-1 4.21e-1
7.65e-1 3.06e-1 4.7e-1 4.7e-1
7.65e-1 5.1e-1 5.07e-1 5.07e-1
7.65e-1 7.14e-1 5.24e-1 5.24e-1
7.65e-1 9.18e-1 5.12e-1 5.12e-1
7.65e-1 1.122e0 4.82e-1 4.82e-1
7.65e-1 1.327e0 4.47e-1 4.47e-1
7.65e-1 1.531e0 4.09e-1 4.09e-1
7.65e-1 1.735e0 3.72e-1 3.72e-1
7.65e-1 1.939e0 3.35e-1 3.35e-1
7.65e-1 2.143e0 2.98e-1 2.98e-1
7.65e-1 2.347e0 2.62e-1 2.62e-1
7.65e-1 2.551e0 2.27e-1 2.27e-1
7.65e-1 2.755e0 1.92e-1 1.92e-1
7.65e-1 2.959e0 1.58e-1 1.58e-1
7.65e-1 3.163e0 1.24e-1 1.24e-1
7.65e-1 3.367e0 9.0e-2 9.0e-2
7.65e-1 3.571e0 5.6e-2 5.6e-2
7.65e-1 3.776e0 2.2e-2 2.2e-2
7.65e-1 3.98e0 1.2e-2 1.2e-2
7.65e-1 4.184e0 4.6e-2 4.6e-2
7.65e-1 4.388e0 8.0e-2 8.0e-2
7.65e-1 4.592e0 1.15e-1 1.15e-1
7.65e-1 4.796e0 1.5e-1 1.5e-1
7.65e-1 5.0e0 1.86e-1 1.86e-1

8.67e-1 -5.0e0 1.105e0 1.105e0
8.67e-1 -4.796e0 1.049e0 1.049e0
8.67e-1 -4.592e0 9.92e-1 9.92e-1
8.67e-1 -4.388e0 9.35e-1 9.35e-1
8.67e-1 -4.184e0 8.79e-1 8.79e-1
8.67e-1 -3.98e0 8.22e-1 8.22e-1
8.67e-1 -3.776e0 7.65e-1 7.65e-1
8.67e-1 -3.571e0 7.08e-1 7.08e-1
8.67e-1 -3.367e0 6.51e-1 6.51e-1
8.67e-1 -3.163e0 5.94e-1 5.94e-1
8.67e-1 -2.959e0 5.36e-1 5.36e-1
8.67e-1 -2.755e0 4.78e-1 4.78e-1
8.67e-1 -2.551e0 4.19e-1 4.19e-1
8.67e-1 -2.347e0 3.6e-1 3.6e-1
8.67e-1 -2.143e0 2.99e-1 2.99e-1
8.67e-1 -1.939e0 2.38e-1 2.38e-1
8.67e-1 -1.735e0 1.75e-1 1.75e-1
8.67e-1 -1.531e0 1.11e-1 1.11e-1
8.67e-1 -1.327e0 4.7e-2 4.7e-2
8.67e-1 -1.122e0 1.8e-2 1.8e-2
8.67e-1 -9.18e-1 8.2e-2 8.2e-2
8.67e-1 -7.14e-1 1.47e-1 1.47e-1
8.67e-1 -5.1e-1 2.11e-1 2.11e-1
8.67e-1 -3.06e-1 2.73e-1 2.73e-1
8.67e-1 -1.02e-1 3.32e-1 3.32e-1
8.67e-1 1.02e-1 3.86e-1 3.86e-1
8.67e-1 3.06e-1 4.34e-1 4.34e-1
8.67e-1 5.1e-1 4.71e-1 4.71e-1
8.67e-1 7.14e-1 4.94e-1 4.94e-1
8.67e-1 9.18e-1 4.95e-1 4.95e-1
8.67e-1 1.122e0 4.77e-1 4.77e-1
8.67e-1 1.327e0 4.49e-1 4.49e-1
8.67e-1 1.531e0 4.16e-1 4.16e-1
8.67e-1 1.735e0 3.81e-1 3.81e-1
8.67e-1 1.939e0 3.46e-1 3.46e-1
8.67e-1 2.143e0 3.11e-1 3.11e-1
8.67e-1 2.347e0 2.77e-1 2.77e-1
8.67e-1 2.551e0 2.42e-1 2.42e-1
8.67e-1 2.755e0 2.08e-1 2.08e-1
8.67e-1 2.959e0 1.75e-1 1.75e-1
8.67e-1 3.163e0 1.41e-1 1.41e-1
8.67e-1 3.367e0 1.08e-1 1.08e-1
8.67e-1 3.571e0 7.5e-2 7.5e-2
8.67e-1 3.776e0 4.1e-2 4.1e-2
8.67e-1 3.98e0 8.0e-3 8.0e-3
8.67e-1 4.184e0 2.6e-2 2.6e-2
8.67e-1 4.388e0 6.0e-2 6.0e-2
8.67e-1 4.592e0 9.5e-2 9.5e-2
8.67e-1 4.796e0 1.3e-1 1.3e-1
8.67e-1 5.0e0 1.65e-1 1.65e-1

9.69e-1 -5.0e0 1.179e0 1.179e0
9.69e-1 -4.796e0 1.121e0 1.121e0
9.69e-1 -4.592e0 1.063e0 1.063e0
9.69e-1 -4.388e0 1.005e0 1.005e0
9.69e-1 -4.184e0 9.47e-1 9.47e-1
9.69e-1 -3.98e0 8.89e-1 8.89e-1
9.69e-1 -3.776e0 8.3e-1 8.3e-1
9.69e-1 -3.571e0 7.71e-1 7.71e-1
9.69e-1 -3.367e0 7.12e-1 7.12e-1
9.69e-1 -3.163e0 6.53e-1 6.53e-1
9.69e-1 -2.959e0 5.93e-1 5.93e-1
9.69e-1 -2.755e0 5.32e-1 5.32e-1
9.69e-1 -2.551e0 4.71e-1 4.71e-1
9.69e-1 -2.347e0 4.09e-1 4.09e-1
9.69e-1 -2.143e0 3.46e-1 3.46e-1
9.69e-1 -1.939e0 2.82e-1 2.82e-1
9.69e-1 -1.735e0 2.17e-1 2.17e-1
9.69e-1 -1.531e0 1.52e-1 1.52e-1
9.69e-1 -1.327e0 8.5e-2 8.5e-2
9.69e-1 -1.122e0 1.9e-2 1.9e-2
9.69e-1 -9.18e-1 4.7e-2 4.7e-2
9.69e-1 -7.14e-1 1.12e-1 1.12e-1
9.69e-1 -5.1e-1 1.77e-1 1.77e-1
9.69e-1 -3.06e-1 2.39e-1 2.39e-1
9.69e-1 -1.02e-1 2.98e-1 2.98e-1
9.69e-1 1.02e-1 3.51e-1 3.51e-1
9.69e-1 3.06e-1 3.97e-1 3.97e-1
9.69e-1 5.1e-1 4.35e-1 4.35e-1
9.69e-1 7.14e-1 4.6e-1 4.6e-1
9.69e-1 9.18e-1 4.69e-1 4.69e-1
9.69e-1 1.122e0 4.61e-1 4.61e-1
9.69e-1 1.327e0 4.41e-1 4.41e-1
9.69e-1 1.531e0 4.14e-1 4.14e-1
9.69e-1 1.735e0 3.83e-1 3.83e-1
9.69e-1 1.939e0 3.51e-1 3.51e-1
9.69e-1 2.143e0 3.19e-1 3.19e-1
9.69e-1 2.347e0 2.86e-1 2.86e-1
9.69e-1 2.551e0 2.53e-1 2.53e-1
9.69e-1 2.755e0 2.2e-1 2.2e-1
9.69e-1 2.959e0 1.87e-1 1.87e-1
9.69e-1 3.163e0 1.54e-1 1.54e-1
9.69e-1 3.367e0 1.21e-1 1.21e-1
9.69e-1 3.571e0 8.9e-2 8.9e-2
9.69e-1 3.776e0 5.6e-2 5.6e-2
9.69e-1 3.98e0 2.3e-2 2.3e-2
9.69e-1 4.184e0 1.1e-2 1.1e-2
9.69e-1 4.388e0 4.4e-2 4.4e-2
9.69e-1 4.592e0 7.8e-2 7.8e-2
9.69e-1 4.796e0 1.13e-1 1.13e-1
9.69e-1 5.0e0 1.47e-1 1.47e-1

1.071e0 -5.0e0 1.254e0 1.254e0
1.071e0 -4.796e0 1.194e0 1.194e0
1.071e0 -4.592e0 1.135e0 1.135e0
1.071e0 -4.388e0 1.075e0 1.075e0
1.071e0 -4.184e0 1.015e0 1.015e0
1.071e0 -3.98e0 9.55e-1 9.55e-1
1.071e0 -3.776e0 8.95e-1 8.95e-1
1.071e0 -3.571e0 8.34e-1 8.34e-1
1.071e0 -3.367e0 7.73e-1 7.73e-1
1.071e0 -3.163e0 7.12e-1 7.12e-1
1.071e0 -2.959e0 6.5e-1 6.5e-1
1.071e0 -2.755e0 5.87e-1 5.87e-1
1.071e0 -2.551e0 5.24e-1 5.24e-1
1.071e0 -2.347e0 4.59e-1 4.59e-1
1.071e0 -2.143e0 3.94e-1 3.94e-1
1.071e0 -1.939e0 3.27e-1 3.27e-1
1.071e0 -1.735e0 2.6e-1 2.6e-1
1.071e0 -1.531e0 1.92e-1 1.92e-1
1.071e0 -1.327e0 1.24e-1 1.24e-1
1.071e0 -1.122e0 5.6e-2 5.6e-2
1.071e0 -9.18e-1 1.1e-2 1.1e-2
1.071e0 -7.14e-1 7.7e-2 7.7e-2
1.071e0 -5.1e-1 1.42e-1 1.42e-1
1.071e0 -3.06e-1 2.04e-1 2.04e-1
1.071e0 -1.02e-1 2.62e-1 2.62e-1
1.071e0 1.02e-1 3.15e-1 3.15e-1
1.071e0 3.06e-1 3.61e-1 3.61e-1
1.071e0 5.1e-1 3.98e-1 3.98e-1
1.071e0 7.14e-1 4.24e-1 4.24e-1
1.071e0 9.18e-1 4.38e-1 4.38e-1
1.071e0 1.122e0 4.37e-1 4.37e-1
1.071e0 1.327e0 4.24e-1 4.24e-1
1.071e0 1.531e0 4.03e-1 4.03e-1
1.071e0 1.735e0 3.78e-1 3.78e-1
1.071e0 1.939e0 3.49e-1 3.49e-1
1.071e0 2.143e0 3.19e-1 3.19e-1
1.071e0 2.347e0 2.88e-1 2.88e-1
1.071e0 2.551e0 2.57e-1 2.57e-1
1.071e0 2.755e0 2.26e-1 2.26e-1
1.071e0 2.959e0 1.94e-1 1.94e-1
1.071e0 3.163e0 1.62e-1 1.62e-1
1.071e0 3.367e0 1.3e-1 1.3e-1
1.071e0 3.571e0 9.8e-2 9.8e-2
1.071e0 3.776e0 6.6e-2 6.6e-2
1.071e0 3.98e0 3.3e-2 3.3e-2
1.071e0 4.184e0 0.0e0 0.0e0
1.071e0 4.388e0 3.3e-2 3.3e-2
1.071e0 4.592e0 6.6e-2 6.6e-2
1.071e0 4.796e0 1.0e-1 1.0e-1
1.071e0 5.0e0 1.34e-1 1.34e-1

1.173e0 -5.0e0 1.328e0 1.328e0
1.173e0 -4.796e0 1.267e0 1.267e0
1.173e0 -4.592e0 1.206e0 1.206e0
1.173e0 -4.388e0 1.145e0 1.145e0
1.173e0 -4.184e0 1.084e0 1.084e0
1.173e0 -3.98e0 1.022e0 1.022e0
1.173e0 -3.776e0 9.6e-1 9.6e-1
1.173e0 -3.571e0 8.98e-1 8.98e-1
1.173e0 -3.367e0 8.35e-1 8.35e-1
1.173e0 -3.163e0 7.71e-1 7.71e-1
1.173e0 -2.959e0 7.07e-1 7.07e-1
1.173e0 -2.755e0 6.42e-1 6.42e-1
1.173e0 -2.551e0 5.76e-1 5.76e-1
1.173e0 -2.347e0 5.1e-1 5.1e-1
1.173e0 -2.143e0 4.42e-1 4.42e-1
1.173e0 -1.939e0 3.73e-1 3.73e-1
1.173e0 -1.735e0 3.03e-1 3.03e-1
1.173e0 -1.531e0 2.33e-1 2.33e-1
1.173e0 -1.327e0 1.63e-1 1.63e-1
1.173e0 -1.122e0 9.3e-2 9.3e-2
1.173e0 -9.18e-1 2.5e-2 2.5e-2
1.173e0 -7.14e-1 4.2e-2 4.2e-2
1.173e0 -5.1e-1 1.07e-1 1.07e-1
1.173e0 -3.06e-1 1.69e-1 1.69e-1
1.173e0 -1.02e-1 2.27e-1 2.27e-1
1.173e0 1.02e-1 2.79e-1 2.79e-1
1.173e0 3.06e-1 3.24e-1 3.24e-1
1.173e0 5.1e-1 3.6e-1 3.6e-1
1.173e0 7.14e-1 3.87e-1 3.87e-1
1.173e0 9.18e-1 4.03e-1 4.03e-1
1.173e0 1.122e0 4.07e-1 4.07e-1
1.173e0 1.327e0 4.0e-1 4.0e-1
1.173e0 1.531e0 3.85e-1 3.85e-1
1.173e0 1.735e0 3.64e-1 3.64e-1
1.173e0 1.939e0 3.4e-1 3.4e-1
1.173e0 2.143e0 3.13e-1 3.13e-1
1.173e0 2.347e0 2.85e-1 2.85e-1
1.173e0 2.551e0 2.55e-1 2.55e-1
1.173e0 2.755e0 2.26e-1 2.26e-1
1.173e0 2.959e0 1.95e-1 1.95e-1
1.173e0 3.163e0 1.65e-1 1.65e-1
1.173e0 3.367e0 1.34e-1 1.34e-1
1.173e0 3.571e0 1.02e-1 1.02e-1
1.173e0 3.776e0 7.1e-2 7.1e-2
1.173e0 3.98e0 3.9e-2 3.9e-2
1.173e0 4.184e0 7.0e-3 7.0e-3
1.173e0 4.388e0 2.5e-2 2.5e-2
1.173e0 4.592e0 5.8e-2 5.8e-2
1.173e0 4.796e0 9.1e-2 9.1e-2
1.173e0 5.0e0 1.25e-1 1.25e-1

1.276e0 -5.0e0 1.402e0 1.402e0
1.276e0 -4.796e0 1.34e0 1.34e0
1.276e0 -4.592e0 1.278e0 1.278e0
1.276e0 -4.388e0 1.216e0 1.216e0
1.276e0 -4.184e0 1.153e0 1.153e0
1.276e0 -3.98e0 1.09e0 1.09e0
1.276e0 -3.776e0 1.026e0 1.026e0
1.276e0 -3.571e0 9.62e-1 9.62e-1
1.276e0 -3.367e0 8.97e-1 8.97e-1
1.276e0 -3.163e0 8.31e-1 8.31e-1
1.276e0 -2.959e0 7.65e-1 7.65e-1
1.276e0 -2.755e0 6.98e-1 6.98e-1
1.276e0 -2.551e0 6.29e-1 6.29e-1
1.276e0 -2.347e0 5.6e-1 5.6e-1
1.276e0 -2.143e0 4.9e-1 4.9e-1
1.276e0 -1.939e0 4.19e-1 4.19e-1
1.276e0 -1.735e0 3.47e-1 3.47e-1
1.276e0 -1.531e0 2.74e-1 2.74e-1
1.276e0 -1.327e0 2.02e-1 2.02e-1
1.276e0 -1.122e0 1.31e-1 1.31e-1
1.276e0 -9.18e-1 6.1e-2 6.1e-2
1.276e0 -7.14e-1 6.0e-3 6.0e-3
1.276e0 -5.1e-1 7.1e-2 7.1e-2
1.276e0 -3.06e-1 1.33e-1 1.33e-1
1.276e0 -1.02e-1 1.91e-1 1.91e-1
1.276e0 1.02e-1 2.42e-1 2.42e-1
1.276e0 3.06e-1 2.86e-1 2.86e-1
1.276e0 5.1e-1 3.22e-1 3.22e-1
1.276e0 7.14e-1 3.49e-1 3.49e-1
1.276e0 9.18e-1 3.66e-1 3.66e-1
1.276e0 1.122e0 3.73e-1 3.73e-1
1.276e0 1.327e0 3.71e-1 3.71e-1
1.276e0 1.531e0 3.6e-1 3.6e-1
1.276e0 1.735e0 3.44e-1 3.44e-1
1.276e0 1.939e0 3.23e-1 3.23e-1
1.276e0 2.143e0 3.0e-1 3.0e-1
1.276e0 2.347e0 2.74e-1 2.74e-1
1.276e0 2.551e0 2.47e-1 2.47e-1
1.276e0 2.755e0 2.2e-1 2.2e-1
1.276e0 2.959e0 1.91e-1 1.91e-1
1.276e0 3.163e0 1.62e-1 1.62e-1
1.276e0 3.367e0 1.32e-1 1.32e-1
1.276e0 3.571e0 1.02e-1 1.02e-1
1.276e0 3.776e0 7.1e-2 7.1e-2
1.276e0 3.98e0 4.0e-2 4.0e-2
1.276e0 4.184e0 9.0e-3 9.0e-3
1.276e0 4.388e0 2.3e-2 2.3e-2
1.276e0 4.592e0 5.5e-2 5.5e-2
1.276e0 4.796e0 8.7e-2 8.7e-2
1.276e0 5.0e0 1.2e-1 1.2e-1

1.378e0 -5.0e0 1.476e0 1.476e0
1.378e0 -4.796e0 1.413e0 1.413e0
1.378e0 -4.592e0 1.35e0 1.35e0
1.378e0 -4.388e0 1.286e0 1.286e0
1.378e0 -4.184e0 1.222e0 1.222e0
1.378e0 -3.98e0 1.157e0 1.157e0
1.378e0 -3.776e0 1.091e0 1.091e0
1.378e0 -3.571e0 1.025e0 1.025e0
1.378e0 -3.367e0 9.59e-1 9.59e-1
1.378e0 -3.163e0 8.91e-1 8.91e-1
1.378e0 -2.959e0 8.23e-1 8.23e-1
1.378e0 -2.755e0 7.53e-1 7.53e-1
1.378e0 -2.551e0 6.83e-1 6.83e-1
1.378e0 -2.347e0 6.11e-1 6.11e-1
1.378e0 -2.143e0 5.38e-1 5.38e-1
1.378e0 -1.939e0 4.65e-1 4.65e-1
1.378e0 -1.735e0 3.9e-1 3.9e-1
1.378e0 -1.531e0 3.16e-1 3.16e-1
1.378e0 -1.327e0 2.42e-1 2.42e-1
1.378e0 -1.122e0 1.69e-1 1.69e-1
1.378e0 -9.18e-1 9.8e-2 9.8e-2
1.378e0 -7.14e-1 3.0e-2 3.0e-2
1.378e0 -5.1e-1 3.5e-2 3.5e-2
1.378e0 -3.06e-1 9.7e-2 9.7e-2
1.378e0 -1.02e-1 1.54e-1 1.54e-1
1.378e0 1.02e-1 2.05e-1 2.05e-1
1.378e0 3.06e-1 2.48e-1 2.48e-1
1.378e0 5.1e-1 2.83e-1 2.83e-1
1.378e0 7.14e-1 3.1e-1 3.1e-1
1.378e0 9.18e-1 3.27e-1 3.27e-1
1.378e0 1.122e0 3.36e-1 3.36e-1
1.378e0 1.327e0 3.37e-1 3.37e-1
1.378e0 1.531e0 3.31e-1 3.31e-1
1.378e0 1.735e0 3.18e-1 3.18e-1
1.378e0 1.939e0 3.01e-1 3.01e-1
1.378e0 2.143e0 2.8e-1 2.8e-1
1.378e0 2.347e0 2.58e-1 2.58e-1
1.378e0 2.551e0 2.33e-1 2.33e-1
1.378e0 2.755e0 2.07e-1 2.07e-1
1.378e0 2.959e0 1.81e-1 1.81e-1
1.378e0 3.163e0 1.53e-1 1.53e-1
1.378e0 3.367e0 1.24e-1 1.24e-1
1.378e0 3.571e0 9.5e-2 9.5e-2
1.378e0 3.776e0 6.6e-2 6.6e-2
1.378e0 3.98e0 3.6e-2 3.6e-2
1.378e0 4.184e0 5.0e-3 5.0e-3
1.378e0 4.388e0 2.5e-2 2.5e-2
1.378e0 4.592e0 5.6e-2 5.6e-2
1.378e0 4.796e0 8.8e-2 8.8e-2
1.378e0 5.0e0 1.2e-1 1.2e-1

1.48e0 -5.0e0 1.55e0 1.55e0
1.48e0 -4.796e0 1.486e0 1.486e0
1.48e0 -4.592e0 1.421e0 1.421e0
1.48e0 -4.388e0 1.356e0 1.356e0
1.48e0 -4.184e0 1.29e0 1.29e0
1.48e0 -3.98e0 1.224e0 1.224e0
1.48e0 -3.776e0 1.157e0 1.157e0
1.48e0 -3.571e0 1.089e0 1.089e0
1.48e0 -3.367e0 1.021e0 1.021e0
1.48e0 -3.163e0 9.51e-1 9.51e-1
1.48e0 -2.959e0 8.81e-1 8.81e-1
1.48e0 -2.755e0 8.09e-1 8.09e-1
1.48e0 -2.551e0 7.36e-1 7.36e-1
1.48e0 -2.347e0 6.62e-1 6.62e-1
1.48e0 -2.143e0 5.87e-1 5.87e-1
1.48e0 -1.939e0 5.11e-1 5.11e-1
1.48e0 -1.735e0 4.34e-1 4.34e-1
1.48e0 -1.531e0 3.57e-1 3.57e-1
1.48e0 -1.327e0 2.81e-1 2.81e-1
1.48e0 -1.122e0 2.07e-1 2.07e-1
1.48e0 -9.18e-1 1.35e-1 1.35e-1
1.48e0 -7.14e-1 6.7e-2 6.7e-2
1.48e0 -5.1e-1 1.0e-3 1.0e-3
1.48e0 -3.06e-1 6.1e-2 6.1e-2
1.48e0 -1.02e-1 1.17e-1 1.17e-1
1.48e0 1.02e-1 1.67e-1 1.67e-1
1.48e0 3.06e-1 2.09e-1 2.09e-1
1.48e0 5.1e-1 2.44e-1 2.44e-1
1.48e0 7.14e-1 2.7e-1 2.7e-1
1.48e0 9.18e-1 2.88e-1 2.88e-1
1.48e0 1.122e0 2.98e-1 2.98e-1
1.48e0 1.327e0 3.01e-1 3.01e-1
1.48e0 1.531e0 2.97e-1 2.97e-1
1.48e0 1.735e0 2.87e-1 2.87e-1
1.48e0 1.939e0 2.73e-1 2.73e-1
1.48e0 2.143e0 2.56e-1 2.56e-1
1.48e0 2.347e0 2.35e-1 2.35e-1
1.48e0 2.551e0 2.13e-1 2.13e-1
1.48e0 2.755e0 1.9e-1 1.9e-1
1.48e0 2.959e0 1.65e-1 1.65e-1
1.48e0 3.163e0 1.38e-1 1.38e-1
1.48e0 3.367e0 1.12e-1 1.12e-1
1.48e0 3.571e0 8.4e-2 8.4e-2
1.48e0 3.776e0 5.6e-2 5.6e-2
1.48e0 3.98e0 2.7e-2 2.7e-2
1.48e0 4.184e0 3.0e-3 3.0e-3
1.48e0 4.388e0 3.2e-2 3.2e-2
1.48e0 4.592e0 6.2e-2 6.2e-2
1.48e0 4.796e0 9.3e-2 9.3e-2
1.48e0 5.0e0 1.24e-1 1.24e-1

1.582e0 -5.0e0 1.624e0 1.624e0
1.582e0 -4.796e0 1.558e0 1.558e0
1.582e0 -4.592e0 1.492e0 1.492e0
1.582e0 -4.388e0 1.426e0 1.426e0
1.582e0 -4.184e0 1.359e0 1.359e0
1.582e0 -3.98e0 1.291e0 1.291e0
1.582e0 -3.776e0 1.222e0 1.222e0
1.582e0 -3.571e0 1.153e0 1.153e0
1.582e0 -3.367e0 1.083e0 1.083e0
1.582e0 -3.163e0 1.011e0 1.011e0
1.582e0 -2.959e0 9.39e-1 9.39e-1
1.582e0 -2.755e0 8.65e-1 8.65e-1
1.582e0 -2.551e0 7.9e-1 7.9e-1
1.582e0 -2.347e0 7.13e-1 7.13e-1
1.582e0 -2.143e0 6.36e-1 6.36e-1
1.582e0 -1.939e0 5.57e-1 5.57e-1
1.582e0 -1.735e0 4.78e-1 4.78e-1
1.582e0 -1.531e0 3.99e-1 3.99e-1
1.582e0 -1.327e0 3.22e-1 3.22e-1
1.582e0 -1.122e0 2.46e-1 2.46e-1
1.582e0 -9.18e-1 1.73e-1 1.73e-1
1.582e0 -7.14e-1 1.04e-1 1.04e-1
1.582e0 -5.1e-1 3.8e-2 3.8e-2
1.582e0 -3.06e-1 2.4e-2 2.4e-2
1.582e0 -1.02e-1 8.0e-2 8.0e-2
1.582e0 1.02e-1 1.29e-1 1.29e-1
1.582e0 3.06e-1 1.7e-1 1.7e-1
1.582e0 5.1e-1 2.04e-1 2.04e-1
1.582e0 7.14e-1 2.29e-1 2.29e-1
1.582e0 9.18e-1 2.47e-1 2.47e-1
1.582e0 1.122e0 2.58e-1 2.58e-1
1.582e0 1.327e0 2.62e-1 2.62e-1
1.582e0 1.531e0 2.6e-1 2.6e-1
1.582e0 1.735e0 2.52e-1 2.52e-1
1.582e0 1.939e0 2.41e-1 2.41e-1
1.582e0 2.143e0 2.26e-1 2.26e-1
1.582e0 2.347e0 2.08e-1 2.08e-1
1.582e0 2.551e0 1.88e-1 1.88e-1
1.582e0 2.755e0 1.66e-1 1.66e-1
1.582e0 2.959e0 1.43e-1 1.43e-1
1.582e0 3.163e0 1.19e-1 1.19e-1
1.582e0 3.367e0 9.3e-2 9.3e-2
1.582e0 3.571e0 6.7e-2 6.7e-2
1.582e0 3.776e0 4.0e-2 4.0e-2
1.582e0 3.98e0 1.2e-2 1.2e-2
1.582e0 4.184e0 1.6e-2 1.6e-2
1.582e0 4.388e0 4.4e-2 4.4e-2
1.582e0 4.592e0 7.4e-2 7.4e-2
1.582e0 4.796e0 1.03e-1 1.03e-1
1.582e0 5.0e0 1.34e-1 1.34e-1

1.684e0 -5.0e0 1.697e0 1.697e0
1.684e0 -4.796e0 1.631e0 1.631e0
1.684e0 -4.592e0 1.563e0 1.563e0
1.684e0 -4.388e0 1.496e0 1.496e0
1.684e0 -4.184e0 1.427e0 1.427e0
1.684e0 -3.98e0 1.358e0 1.358e0
1.684e0 -3.776e0 1.288e0 1.288e0
1.684e0 -3.571e0 1.217e0 1.217e0
1.684e0 -3.367e0 1.144e0 1.144e0
1.684e0 -3.163e0 1.071e0 1.071e0
1.684e0 -2.959e0 9.96e-1 9.96e-1
1.684e0 -2.755e0 9.21e-1 9.21e-1
1.684e0 -2.551e0 8.43e-1 8.43e-1
1.684e0 -2.347e0 7.64e-1 7.64e-1
1.684e0 -2.143e0 6.84e-1 6.84e-1
1.684e0 -1.939e0 6.04e-1 6.04e-1
1.684e0 -1.735e0 5.22e-1 5.22e-1
1.684e0 -1.531e0 4.42e-1 4.42e-1
1.684e0 -1.327e0 3.62e-1 3.62e-1
1.684e0 -1.122e0 2.85e-1 2.85e-1
1.684e0 -9.18e-1 2.11e-1 2.11e-1
1.684e0 -7.14e-1 1.41e-1 1.41e-1
1.684e0 -5.1e-1 7.5e-2 7.5e-2
1.684e0 -3.06e-1 1.4e-2 1.4e-2
1.684e0 -1.02e-1 4.1e-2 4.1e-2
1.684e0 1.02e-1 9.0e-2 9.0e-2
1.684e0 3.06e-1 1.3e-1 1.3e-1
1.684e0 5.1e-1 1.63e-1 1.63e-1
1.684e0 7.14e-1 1.88e-1 1.88e-1
1.684e0 9.18e-1 2.06e-1 2.06e-1
1.684e0 1.122e0 2.17e-1 2.17e-1
1.684e0 1.327e0 2.21e-1 2.21e-1
1.684e0 1.531e0 2.2e-1 2.2e-1
1.684e0 1.735e0 2.15e-1 2.15e-1
1.684e0 1.939e0 2.05e-1 2.05e-1
1.684e0 2.143e0 1.92e-1 1.92e-1
1.684e0 2.347e0 1.76e-1 1.76e-1
1.684e0 2.551e0 1.58e-1 1.58e-1
1.684e0 2.755e0 1.38e-1 1.38e-1
1.684e0 2.959e0 1.17e-1 1.17e-1
1.684e0 3.163e0 9.4e-2 9.4e-2
1.684e0 3.367e0 7.0e-2 7.0e-2
1.684e0 3.571e0 4.5e-2 4.5e-2
1.684e0 3.776e0 1.9e-2 1.9e-2
1.684e0 3.98e0 7.0e-3 7.0e-3
1.684e0 4.184e0 3.4e-2 3.4e-2
1.684e0 4.388e0 6.1e-2 6.1e-2
1.684e0 4.592e0 9.0e-2 9.0e-2
1.684e0 4.796e0 1.18e-1 1.18e-1
1.684e0 5.0e0 1.48e-1 1.48e-1

1.786e0 -5.0e0 1.77e0 1.77e0
1.786e0 -4.796e0 1.703e0 1.703e0
1.786e0 -4.592e0 1.634e0 1.634e0
1.786e0 -4.388e0 1.565e0 1.565e0
1.786e0 -4.184e0 1.495e0 1.495e0
1.786e0 -3.98e0 1.425e0 1.425e0
1.786e0 -3.776e0 1.353e0 1.353e0
1.786e0 -3.571e0 1.28e0 1.28e0
1.786e0 -3.367e0 1.206e0 1.206e0
1.786e0 -3.163e0 1.131e0 1.131e0
1.786e0 -2.959e0 1.054e0 1.054e0
1.786e0 -2.755e0 9.76e-1 9.76e-1
1.786e0 -2.551e0 8.97e-1 8.97e-1
1.786e0 -2.347e0 8.16e-1 8.16e-1
1.786e0 -2.143e0 7.33e-1 7.33e-1
1.786e0 -1.939e0 6.5e-1 6.5e-1
1.786e0 -1.735e0 5.67e-1 5.67e-1
1.786e0 -1.531e0 4.84e-1 4.84e-1
1.786e0 -1.327e0 4.03e-1 4.03e-1
1.786e0 -1.122e0 3.25e-1 3.25e-1
1.786e0 -9.18e-1 2.5e-1 2.5e-1
1.786e0 -7.14e-1 1.79e-1 1.79e-1
1.786e0 -5.1e-1 1.13e-1 1.13e-1
1.786e0 -3.06e-1 5.3e-2 5.3e-2
1.786e0 -1.02e-1 2.0e-3 2.0e-3
1.786e0 1.02e-1 5.0e-2 5.0e-2
1.786e0 3.06e-1 9.0e-2 9.0e-2
1.786e0 5.1e-1 1.21e-1 1.21e-1
1.786e0 7.14e-1 1.46e-1 1.46e-1
1.786e0 9.18e-1 1.63e-1 1.63e-1
1.786e0 1.122e0 1.74e-1 1.74e-1
1.786e0 1.327e0 1.79e-1 1.79e-1
1.786e0 1.531e0 1.79e-1 1.79e-1
1.786e0 1.735e0 1.75e-1 1.75e-1
1.786e0 1.939e0 1.66e-1 1.66e-1
1.786e0 2.143e0 1.55e-1 1.55e-1
1.786e0 2.347e0 1.41e-1 1.41e-1
1.786e0 2.551e0 1.25e-1 1.25e-1
1.786e0 2.755e0 1.06e-1 1.06e-1
1.786e0 2.959e0 8.6e-2 8.6e-2
1.786e0 3.163e0 6.5e-2 6.5e-2
1.786e0 3.367e0 4.2e-2 4.2e-2
1.786e0 3.571e0 1.9e-2 1.9e-2
1.786e0 3.776e0 6.0e-3 6.0e-3
1.786e0 3.98e0 3.1e-2 3.1e-2
1.786e0 4.184e0 5.6e-2 5.6e-2
1.786e0 4.388e0 8.3e-2 8.3e-2
1.786e0 4.592e0 1.1e-1 1.1e-1
1.786e0 4.796e0 1.38e-1 1.38e-1
1.786e0 5.0e0 1.67e-1 1.67e-1

1.888e0 -5.0e0 1.843e0 1.843e0
1.888e0 -4.796e0 1.774e0 1.774e0
1.888e0 -4.592e0 1.705e0 1.705e0
1.888e0 -4.388e0 1.634e0 1.634e0
1.888e0 -4.184e0 1.563e0 1.563e0
1.888e0 -3.98e0 1.491e0 1.491e0
1.888e0 -3.776e0 1.418e0 1.418e0
1.888e0 -3.571e0 1.343e0 1.343e0
1.888e0 -3.367e0 1.268e0 1.268e0
1.888e0 -3.163e0 1.191e0 1.191e0
1.888e0 -2.959e0 1.112e0 1.112e0
1.888e0 -2.755e0 1.032e0 1.032e0
1.888e0 -2.551e0 9.5e-1 9.5e-1
1.888e0 -2.347e0 8.67e-1 8.67e-1
1.888e0 -2.143e0 7.82e-1 7.82e-1
1.888e0 -1.939e0 6.97e-1 6.97e-1
1.888e0 -1.735e0 6.12e-1 6.12e-1
1.888e0 -1.531e0 5.27e-1 5.27e-1
1.888e0 -1.327e0 4.44e-1 4.44e-1
1.888e0 -1.122e0 3.65e-1 3.65e-1
1.888e0 -9.18e-1 2.89e-1 2.89e-1
1.888e0 -7.14e-1 2.18e-1 2.18e-1
1.888e0 -5.1e-1 1.52e-1 1.52e-1
1.888e0 -3.06e-1 9.2e-2 9.2e-2
1.888e0 -1.02e-1 3.8e-2 3.8e-2
1.888e0 1.02e-1 9.0e-3 9.0e-3
1.888e0 3.06e-1 4.8e-2 4.8e-2
1.888e0 5.1e-1 7.9e-2 7.9e-2
1.888e0 7.14e-1 1.03e-1 1.03e-1
1.888e0 9.18e-1 1.2e-1 1.2e-1
1.888e0 1.122e0 1.3e-1 1.3e-1
1.888e0 1.327e0 1.36e-1 1.36e-1
1.888e0 1.531e0 1.36e-1 1.36e-1
1.888e0 1.735e0 1.32e-1 1.32e-1
1.888e0 1.939e0 1.25e-1 1.25e-1
1.888e0 2.143e0 1.15e-1 1.15e-1
1.888e0 2.347e0 1.02e-1 1.02e-1
1.888e0 2.551e0 8.7e-2 8.7e-2
1.888e0 2.755e0 7.0e-2 7.0e-2
1.888e0 2.959e0 5.2e-2 5.2e-2
1.888e0 3.163e0 3.2e-2 3.2e-2
1.888e0 3.367e0 1.0e-2 1.0e-2
1.888e0 3.571e0 1.2e-2 1.2e-2
1.888e0 3.776e0 3.5e-2 3.5e-2
1.888e0 3.98e0 5.9e-2 5.9e-2
1.888e0 4.184e0 8.4e-2 8.4e-2
1.888e0 4.388e0 1.09e-1 1.09e-1
1.888e0 4.592e0 1.36e-1 1.36e-1
1.888e0 4.796e0 1.63e-1 1.63e-1
1.888e0 5.0e0 1.91e-1 1.91e-1

1.99e0 -5.0e0 1.916e0 1.916e0
1.99e0 -4.796e0 1.846e0 1.846e0
1.99e0 -4.592e0 1.775e0 1.775e0
1.99e0 -4.388e0 1.703e0 1.703e0
1.99e0 -4.184e0 1.631e0 1.631e0
1.99e0 -3.98e0 1.557e0 1.557e0
1.99e0 -3.776e0 1.482e0 1.482e0
1.99e0 -3.571e0 1.406e0 1.406e0
1.99e0 -3.367e0 1.329e0 1.329e0
1.99e0 -3.163e0 1.25e0 1.25e0
1.99e0 -2.959e0 1.17e0 1.17e0
1.99e0 -2.755e0 1.087e0 1.087e0
1.99e0 -2.551e0 1.003e0 1.003e0
1.99e0 -2.347e0 9.18e-1 9.18e-1
1.99e0 -2.143e0 8.31e-1 8.31e-1
1.99e0 -1.939e0 7.44e-1 7.44e-1
1.99e0 -1.735e0 6.56e-1 6.56e-1
1.99e0 -1.531e0 5.7e-1 5.7e-1
1.99e0 -1.327e0 4.86e-1 4.86e-1
1.99e0 -1.122e0 4.05e-1 4.05e-1
1.99e0 -9.18e-1 3.29e-1 3.29e-1
1.99e0 -7.14e-1 2.58e-1 2.58e-1
1.99e0 -5.1e-1 1.92e-1 1.92e-1
1.99e0 -3.06e-1 1.32e-1 1.32e-1
1.99e0 -1.02e-1 7.8e-2 7.8e-2
1.99e0 1.02e-1 3.2e-2 3.2e-2
1.99e0 3.06e-1 6.0e-3 6.0e-3
1.99e0 5.1e-1 3.6e-2 3.6e-2
1.99e0 7.14e-1 5.9e-2 5.9e-2
1.99e0 9.18e-1 7.5e-2 7.5e-2
1.99e0 1.122e0 8.6e-2 8.6e-2
1.99e0 1.327e0 9.1e-2 9.1e-2
1.99e0 1.531e0 9.1e-2 9.1e-2
1.99e0 1.735e0 8.8e-2 8.8e-2
1.99e0 1.939e0 8.2e-2 8.2e-2
1.99e0 2.143e0 7.2e-2 7.2e-2
1.99e0 2.347e0 6.0e-2 6.0e-2
1.99e0 2.551e0 4.6e-2 4.6e-2
1.99e0 2.755e0 3.1e-2 3.1e-2
1.99e0 2.959e0 1.3e-2 1.3e-2
1.99e0 3.163e0 6.0e-3 6.0e-3
1.99e0 3.367e0 2.5e-2 2.5e-2
1.99e0 3.571e0 4.6e-2 4.6e-2
1.99e0 3.776e0 6.8e-2 6.8e-2
1.99e0 3.98e0 9.1e-2 9.1e-2
1.99e0 4.184e0 1.15e-1 1.15e-1
1.99e0 4.388e0 1.4e-1 1.4e-1
1.99e0 4.592e0 1.66e-1 1.66e-1
1.99e0 4.796e0 1.92e-1 1.92e-1
1.99e0 5.0e0 2.2e-1 2.2e-1

2.092e0 -5.0e0 1.988e0 1.988e0
2.092e0 -4.796e0 1.917e0 1.917e0
2.092e0 -4.592e0 1.845e0 1.845e0
2.092e0 -4.388e0 1.772e0 1.772e0
2.092e0 -4.184e0 1.698e0 1.698e0
2.092e0 -3.98e0 1.623e0 1.623e0
2.092e0 -3.776e0 1.547e0 1.547e0
2.092e0 -3.571e0 1.469e0 1.469e0
2.092e0 -3.367e0 1.39e0 1.39e0
2.092e0 -3.163e0 1.309e0 1.309e0
2.092e0 -2.959e0 1.227e0 1.227e0
2.092e0 -2.755e0 1.143e0 1.143e0
2.092e0 -2.551e0 1.057e0 1.057e0
2.092e0 -2.347e0 9.69e-1 9.69e-1
2.092e0 -2.143e0 8.8e-1 8.8e-1
2.092e0 -1.939e0 7.91e-1 7.91e-1
2.092e0 -1.735e0 7.02e-1 7.02e-1
2.092e0 -1.531e0 6.14e-1 6.14e-1
2.092e0 -1.327e0 5.28e-1 5.28e-1
2.092e0 -1.122e0 4.47e-1 4.47e-1
2.092e0 -9.18e-1 3.7e-1 3.7e-1
2.092e0 -7.14e-1 2.98e-1 2.98e-1
2.092e0 -5.1e-1 2.32e-1 2.32e-1
2.092e0 -3.06e-1 1.72e-1 1.72e-1
2.092e0 -1.02e-1 1.2e-1 1.2e-1
2.092e0 1.02e-1 7.4e-2 7.4e-2
2.092e0 3.06e-1 3.7e-2 3.7e-2
2.092e0 5.1e-1 8.0e-3 8.0e-3
2.092e0 7.14e-1 1.4e-2 1.4e-2
2.092e0 9.18e-1 3.0e-2 3.0e-2
2.092e0 1.122e0 4.0e-2 4.0e-2
2.092e0 1.327e0 4.5e-2 4.5e-2
2.092e0 1.531e0 4.5e-2 4.5e-2
2.092e0 1.735e0 4.2e-2 4.2e-2
2.092e0 1.939e0 3.6e-2 3.6e-2
2.092e0 2.143e0 2.7e-2 2.7e-2
2.092e0 2.347e0 1.6e-2 1.6e-2
2.092e0 2.551e0 3.0e-3 3.0e-3
2.092e0 2.755e0 1.2e-2 1.2e-2
2.092e0 2.959e0 2.8e-2 2.8e-2
2.092e0 3.163e0 4.5e-2 4.5e-2
2.092e0 3.367e0 6.4e-2 6.4e-2
2.092e0 3.571e0 8.4e-2 8.4e-2
2.092e0 3.776e0 1.05e-1 1.05e-1
2.092e0 3.98e0 1.28e-1 1.28e-1
2.092e0 4.184e0 1.51e-1 1.51e-1
2.092e0 4.388e0 1.75e-1 1.75e-1
2.092e0 4.592e0 2.0e-1 2.0e-1
2.092e0 4.796e0 2.26e-1 2.26e-1
2.092e0 5.0e0 2.53e-1 2.53e-1

2.194e0 -5.0e0 2.06e0 2.06e0
2.194e0 -4.796e0 1.988e0 1.988e0
2.194e0 -4.592e0 1.915e0 1.915e0
2.194e0 -4.388e0 1.841e0 1.841e0
2.194e0 -4.184e0 1.765e0 1.765e0
2.194e0 -3.98e0 1.689e0 1.689e0
2.194e0 -3.776e0 1.611e0 1.611e0
2.194e0 -3.571e0 1.532e0 1.532e0
2.194e0 -3.367e0 1.451e0 1.451e0
2.194e0 -3.163e0 1.368e0 1.368e0
2.194e0 -2.959e0 1.284e0 1.284e0
2.194e0 -2.755e0 1.198e0 1.198e0
2.194e0 -2.551e0 1.11e0 1.11e0
2.194e0 -2.347e0 1.02e0 1.02e0
2.194e0 -2.143e0 9.29e-1 9.29e-1
2.194e0 -1.939e0 8.38e-1 8.38e-1
2.194e0 -1.735e0 7.47e-1 7.47e-1
2.194e0 -1.531e0 6.58e-1 6.58e-1
2.194e0 -1.327e0 5.71e-1 5.71e-1
2.194e0 -1.122e0 4.89e-1 4.89e-1
2.194e0 -9.18e-1 4.11e-1 4.11e-1
2.194e0 -7.14e-1 3.39e-1 3.39e-1
2.194e0 -5.1e-1 2.73e-1 2.73e-1
2.194e0 -3.06e-1 2.14e-1 2.14e-1
2.194e0 -1.02e-1 1.62e-1 1.62e-1
2.194e0 1.02e-1 1.17e-1 1.17e-1
2.194e0 3.06e-1 8.1e-2 8.1e-2
2.194e0 5.1e-1 5.3e-2 5.3e-2
2.194e0 7.14e-1 3.1e-2 3.1e-2
2.194e0 9.18e-1 1.6e-2 1.6e-2
2.194e0 1.122e0 7.0e-3 7.0e-3
2.194e0 1.327e0 3.0e-3 3.0e-3
2.194e0 1.531e0 2.0e-3 2.0e-3
2.194e0 1.735e0 5.0e-3 5.0e-3
2.194e0 1.939e0 1.1e-2 1.1e-2
2.194e0 2.143e0 1.9e-2 1.9e-2
2.194e0 2.347e0 3.0e-2 3.0e-2
2.194e0 2.551e0 4.2e-2 4.2e-2
2.194e0 2.755e0 5.6e-2 5.6e-2
2.194e0 2.959e0 7.1e-2 7.1e-2
2.194e0 3.163e0 8.8e-2 8.8e-2
2.194e0 3.367e0 1.06e-1 1.06e-1
2.194e0 3.571e0 1.26e-1 1.26e-1
2.194e0 3.776e0 1.46e-1 1.46e-1
2.194e0 3.98e0 1.68e-1 1.68e-1
2.194e0 4.184e0 1.91e-1 1.91e-1
2.194e0 4.388e0 2.14e-1 2.14e-1
2.194e0 4.592e0 2.39e-1 2.39e-1
2.194e0 4.796e0 2.64e-1 2.64e-1
2.194e0 5.0e0 2.9e-1 2.9e-1

2.296e0 -5.0e0 2.132e0 2.132e0
2.296e0 -4.796e0 2.058e0 2.058e0
2.296e0 -4.592e0 1.984e0 1.984e0
2.296e0 -4.388e0 1.909e0 1.909e0
2.296e0 -4.184e0 1.832e0 1.832e0
2.296e0 -3.98e0 1.754e0 1.754e0
2.296e0 -3.776e0 1.675e0 1.675e0
2.296e0 -3.571e0 1.594e0 1.594e0
2.296e0 -3.367e0 1.512e0 1.512e0
2.296e0 -3.163e0 1.427e0 1.427e0
2.296e0 -2.959e0 1.341e0 1.341e0
2.296e0 -2.755e0 1.253e0 1.253e0
2.296e0 -2.551e0 1.163e0 1.163e0
2.296e0 -2.347e0 1.071e0 1.071e0
2.296e0 -2.143e0 9.78e-1 9.78e-1
2.296e0 -1.939e0 8.85e-1 8.85e-1
2.296e0 -1.735e0 7.93e-1 7.93e-1
2.296e0 -1.531e0 7.02e-1 7.02e-1
2.296e0 -1.327e0 6.15e-1 6.15e-1
2.296e0 -1.122e0 5.31e-1 5.31e-1
2.296e0 -9.18e-1 4.53e-1 4.53e-1
2.296e0 -7.14e-1 3.81e-1 3.81e-1
2.296e0 -5.1e-1 3.15e-1 3.15e-1
2.296e0 -3.06e-1 2.57e-1 2.57e-1
2.296e0 -1.02e-1 2.05e-1 2.05e-1
2.296e0 1.02e-1 1.61e-1 1.61e-1
2.296e0 3.06e-1 1.26e-1 1.26e-1
2.296e0 5.1e-1 9.8e-2 9.8e-2
2.296e0 7.14e-1 7.8e-2 7.8e-2
2.296e0 9.18e-1 6.3e-2 6.3e-2
2.296e0 1.122e0 5.5e-2 5.5e-2
2.296e0 1.327e0 5.0e-2 5.0e-2
2.296e0 1.531e0 5.0e-2 5.0e-2
2.296e0 1.735e0 5.3e-2 5.3e-2
2.296e0 1.939e0 5.9e-2 5.9e-2
2.296e0 2.143e0 6.7e-2 6.7e-2
2.296e0 2.347e0 7.7e-2 7.7e-2
2.296e0 2.551e0 8.9e-2 8.9e-2
2.296e0 2.755e0 1.03e-1 1.03e-1
2.296e0 2.959e0 1.18e-1 1.18e-1
2.296e0 3.163e0 1.34e-1 1.34e-1
2.296e0 3.367e0 1.52e-1 1.52e-1
2.296e0 3.571e0 1.71e-1 1.71e-1
2.296e0 3.776e0 1.91e-1 1.91e-1
2.296e0 3.98e0 2.12e-1 2.12e-1
2.296e0 4.184e0 2.34e-1 2.34e-1
2.296e0 4.388e0 2.57e-1 2.57e-1
2.296e0 4.592e0 2.81e-1 2.81e-1
2.296e0 4.796e0 3.05e-1 3.05e-1
2.296e0 5.0e0 3.31e-1 3.31e-1

2.398e0 -5.0e0 2.203e0 2.203e0
2.398e0 -4.796e0 2.129e0 2.129e0
2.398e0 -4.592e0 2.053e0 2.053e0
2.398e0 -4.388e0 1.977e0 1.977e0
2.398e0 -4.184e0 1.899e0 1.899e0
2.398e0 -3.98e0 1.82e0 1.82e0
2.398e0 -3.776e0 1.739e0 1.739e0
2.398e0 -3.571e0 1.656e0 1.656e0
2.398e0 -3.367e0 1.572e0 1.572e0
2.398e0 -3.163e0 1.486e0 1.486e0
2.398e0 -2.959e0 1.398e0 1.398e0
2.398e0 -2.755e0 1.307e0 1.307e0
2.398e0 -2.551e0 1.215e0 1.215e0
2.398e0 -2.347e0 1.122e0 1.122e0
2.398e0 -2.143e0 1.027e0 1.027e0
2.398e0 -1.939e0 9.33e-1 9.33e-1
2.398e0 -1.735e0 8.39e-1 8.39e-1
2.398e0 -1.531e0 7.47e-1 7.47e-1
2.398e0 -1.327e0 6.59e-1 6.59e-1
2.398e0 -1.122e0 5.75e-1 5.75e-1
2.398e0 -9.18e-1 4.96e-1 4.96e-1
2.398e0 -7.14e-1 4.24e-1 4.24e-1
2.398e0 -5.1e-1 3.59e-1 3.59e-1
2.398e0 -3.06e-1 3.0e-1 3.0e-1
2.398e0 -1.02e-1 2.49e-1 2.49e-1
2.398e0 1.02e-1 2.06e-1 2.06e-1
2.398e0 3.06e-1 1.72e-1 1.72e-1
2.398e0 5.1e-1 1.45e-1 1.45e-1
2.398e0 7.14e-1 1.25e-1 1.25e-1
2.398e0 9.18e-1 1.11e-1 1.11e-1
2.398e0 1.122e0 1.03e-1 1.03e-1
2.398e0 1.327e0 9.9e-2 9.9e-2
2.398e0 1.531e0 9.9e-2 9.9e-2
2.398e0 1.735e0 1.03e-1 1.03e-1
2.398e0 1.939e0 1.09e-1 1.09e-1
2.398e0 2.143e0 1.17e-1 1.17e-1
2.398e0 2.347e0 1.27e-1 1.27e-1
2.398e0 2.551e0 1.39e-1 1.39e-1
2.398e0 2.755e0 1.52e-1 1.52e-1
2.398e0 2.959e0 1.67e-1 1.67e-1
2.398e0 3.163e0 1.83e-1 1.83e-1
2.398e0 3.367e0 2.0e-1 2.0e-1
2.398e0 3.571e0 2.19e-1 2.19e-1
2.398e0 3.776e0 2.38e-1 2.38e-1
2.398e0 3.98e0 2.59e-1 2.59e-1
2.398e0 4.184e0 2.81e-1 2.81e-1
2.398e0 4.388e0 3.03e-1 3.03e-1
2.398e0 4.592e0 3.26e-1 3.26e-1
2.398e0 4.796e0 3.5e-1 3.5e-1
2.398e0 5.0e0 3.75e-1 3.75e-1

2.5e0 -5.0e0 2.274e0 2.274e0
2.5e0 -4.796e0 2.199e0 2.199e0
2.5e0 -4.592e0 2.122e0 2.122e0
2.5e0 -4.388e0 2.045e0 2.045e0
2.5e0 -4.184e0 1.965e0 1.965e0
2.5e0 -3.98e0 1.885e0 1.885e0
2.5e0 -3.776e0 1.802e0 1.802e0
2.5e0 -3.571e0 1.718e0 1.718e0
2.5e0 -3.367e0 1.632e0 1.632e0
2.5e0 -3.163e0 1.544e0 1.544e0
2.5e0 -2.959e0 1.454e0 1.454e0
2.5e0 -2.755e0 1.362e0 1.362e0
2.5e0 -2.551e0 1.268e0 1.268e0
2.5e0 -2.347e0 1.173e0 1.173e0
2.5e0 -2.143e0 1.077e0 1.077e0
2.5e0 -1.939e0 9.81e-1 9.81e-1
2.5e0 -1.735e0 8.86e-1 8.86e-1
2.5e0 -1.531e0 7.93e-1 7.93e-1
2.5e0 -1.327e0 7.04e-1 7.04e-1
2.5e0 -1.122e0 6.19e-1 6.19e-1
2.5e0 -9.18e-1 5.4e-1 5.4e-1
2.5e0 -7.14e-1 4.68e-1 4.68e-1
2.5e0 -5.1e-1 4.03e-1 4.03e-1
2.5e0 -3.06e-1 3.45e-1 3.45e-1
2.5e0 -1.02e-1 2.94e-1 2.94e-1
2.5e0 1.02e-1 2.52e-1 2.52e-1
2.5e0 3.06e-1 2.19e-1 2.19e-1
2.5e0 5.1e-1 1.93e-1 1.93e-1
2.5e0 7.14e-1 1.74e-1 1.74e-1
2.5e0 9.18e-1 1.61e-1 1.61e-1
2.5e0 1.122e0 1.53e-1 1.53e-1
2.5e0 1.327e0 1.5e-1 1.5e-1
2.5e0 1.531e0 1.5e-1 1.5e-1
2.5e0 1.735e0 1.54e-1 1.54e-1
2.5e0 1.939e0 1.6e-1 1.6e-1
2.5e0 2.143e0 1.69e-1 1.69e-1
2.5e0 2.347e0 1.79e-1 1.79e-1
2.5e0 2.551e0 1.91e-1 1.91e-1
2.5e0 2.755e0 2.04e-1 2.04e-1
2.5e0 2.959e0 2.19e-1 2.19e-1
2.5e0 3.163e0 2.35e-1 2.35e-1
2.5e0 3.367e0 2.52e-1 2.52e-1
2.5e0 3.571e0 2.7e-1 2.7e-1
2.5e0 3.776e0 2.89e-1 2.89e-1
2.5e0 3.98e0 3.09e-1 3.09e-1
2.5e0 4.184e0 3.3e-1 3.3e-1
2.5e0 4.388e0 3.52e-1 3.52e-1
2.5e0 4.592e0 3.75e-1 3.75e-1
2.5e0 4.796e0 3.98e-1 3.98e-1
2.5e0 5.0e0 4.22e-1 4.22e-1


==> root_contourtmp2.dat <==
-2.5e0 -5.0e0 1.986e0 1.986e0
-2.5e0 -4.796e0 1.986e0 1.986e0
-2.5e0 -4.592e0 1.985e0 1.985e0
-2.5e0 -4.388e0 1.981e0 1.981e0
-2.5e0 -4.184e0 1.975e0 1.975e0
-2.5e0 -3.98e0 1.966e0 1.966e0
-2.5e0 -3.776e0 1.955e0 1.955e0
-2.5e0 -3.571e0 1.942e0 1.942e0
-2.5e0 -3.367e0 1.928e0 1.928e0
-2.5e0 -3.163e0 1.911e0 1.911e0
-2.5e0 -2.959e0 1.894e0 1.894e0
-2.5e0 -2.755e0 1.877e0 1.877e0
-2.5e0 -2.551e0 1.861e0 1.861e0
-2.5e0 -2.347e0 1.845e0 1.845e0
-2.5e0 -2.143e0 1.832e0 1.832e0
-2.5e0 -1.939e0 1.821e0 1.821e0
-2.5e0 -1.735e0 1.813e0 1.813e0
-2.5e0 -1.531e0 1.809e0 1.809e0
-2.5e0 -1.327e0 1.811e0 1.811e0
-2.5e0 -1.122e0 1.819e0 1.819e0
-2.5e0 -9.18e-1 1.84e0 1.84e0
-2.5e0 -7.14e-1 1.877e0 1.877e0
-2.5e0 -5.1e-1 1.918e0 1.918e0
-2.5e0 -3.06e-1 1.963e0 1.963e0
-2.5e0 -1.02e-1 2.011e0 2.011e0
-2.5e0 1.02e-1 2.062e0 2.062e0
-2.5e0 3.06e-1 2.115e0 2.115e0
-2.5e0 5.1e-1 2.17e0 2.17e0
-2.5e0 7.14e-1 2.226e0 2.226e0
-2.5e0 9.18e-1 2.284e0 2.284e0
-2.5e0 1.122e0 2.342e0 2.342e0
-2.5e0 1.327e0 2.4e0 2.4e0
-2.5e0 1.531e0 2.459e0 2.459e0
-2.5e0 1.735e0 2.518e0 2.518e0
-2.5e0 1.939e0 2.577e0 2.577e0
-2.5e0 2.143e0 2.636e0 2.636e0
-2.5e0 2.347e0 2.694e0 2.694e0
-2.5e0 2.551e0 2.753e0 2.753e0
-2.5e0 2.755e0 2.811e0 2.811e0
-2.5e0 2.959e0 2.868e0 2.868e0
-2.5e0 3.163e0 2.926e0 2.926e0
-2.5e0 3.367e0 2.983e0 2.983e0
-2.5e0 3.571e0 3.04e0 3.04e0
-2.5e0 3.776e0 3.097e0 3.097e0
-2.5e0 3.98e0 3.154e0 3.154e0
-2.5e0 4.184e0 3.21e0 3.21e0
-2.5e0 4.388e0 3.266e0 3.266e0
-2.5e0 4.592e0 3.323e0 3.323e0
-2.5e0 4.796e0 3.379e0 3.379e0
-2.5e0 5.0e0 3.435e0 3.435e0

-2.398e0 -5.0e0 1.888e0 1.888e0
-2.398e0 -4.796e0 1.888e0 1.888e0
-2.398e0 -4.592e0 1.887e0 1.887e0
-2.398e0 -4.388e0 1.884e0 1.884e0
-2.398e0 -4.184e0 1.878e0 1.878e0
-2.398e0 -3.98e0 1.87e0 1.87e0
-2.398e0 -3.776e0 1.859e0 1.859e0
-2.398e0 -3.571e0 1.846e0 1.846e0
-2.398e0 -3.367e0 1.831e0 1.831e0
-2.398e0 -3.163e0 1.814e0 1.814e0
-2.398e0 -2.959e0 1.796e0 1.796e0
-2.398e0 -2.755e0 1.777e0 1.777e0
-2.398e0 -2.551e0 1.759e0 1.759e0
-2.398e0 -2.347e0 1.741e0 1.741e0
-2.398e0 -2.143e0 1.726e0 1.726e0
-2.398e0 -1.939e0 1.712e0 1.712e0
-2.398e0 -1.735e0 1.703e0 1.703e0
-2.398e0 -1.531e0 1.697e0 1.697e0
-2.398e0 -1.327e0 1.696e0 1.696e0
-2.398e0 -1.122e0 1.703e0 1.703e0
-2.398e0 -9.18e-1 1.721e0 1.721e0
-2.398e0 -7.14e-1 1.757e0 1.757e0
-2.398e0 -5.1e-1 1.799e0 1.799e0
-2.398e0 -3.06e-1 1.845e0 1.845e0
-2.398e0 -1.02e-1 1.895e0 1.895e0
-2.398e0 1.02e-1 1.947e0 1.947e0
-2.398e0 3.06e-1 2.002e0 2.002e0
-2.398e0 5.1e-1 2.06e0 2.06e0
-2.398e0 7.14e-1 2.118e0 2.118e0
-2.398e0 9.18e-1 2.178e0 2.178e0
-2.398e0 1.122e0 2.238e0 2.238e0
-2.398e0 1.327e0 2.299e0 2.299e0
-2.398e0 1.531e0 2.36e0 2.36e0
-2.398e0 1.735e0 2.421e0 2.421e0
-2.398e0 1.939e0 2.482e0 2.482e0
-2.398e0 2.143e0 2.542e0 2.542e0
-2.398e0 2.347e0 2.603e0 2.603e0
-2.398e0 2.551e0 2.662e0 2.662e0
-2.398e0 2.755e0 2.722e0 2.722e0
-2.398e0 2.959e0 2.781e0 2.781e0
-2.398e0 3.163e0 2.84e0 2.84e0
-2.398e0 3.367e0 2.898e0 2.898e0
-2.398e0 3.571e0 2.957e0 2.957e0
-2.398e0 3.776e0 3.014e0 3.014e0
-2.398e0 3.98e0 3.072e0 3.072e0
-2.398e0 4.184e0 3.13e0 3.13e0
-2.398e0 4.388e0 3.187e0 3.187e0
-2.398e0 4.592e0 3.244e0 3.244e0
-2.398e0 4.796e0 3.301e0 3.301e0
-2.398e0 5.0e0 3.358e0 3.358e0

-2.296e0 -5.0e0 1.788e0 1.788e0
-2.296e0 -4.796e0 1.789e0 1.789e0
-2.296e0 -4.592e0 1.787e0 1.787e0
-2.296e0 -4.388e0 1.784e0 1.784e0
-2.296e0 -4.184e0 1.779e0 1.779e0
-2.296e0 -3.98e0 1.771e0 1.771e0
-2.296e0 -3.776e0 1.76e0 1.76e0
-2.296e0 -3.571e0 1.747e0 1.747e0
-2.296e0 -3.367e0 1.731e0 1.731e0
-2.296e0 -3.163e0 1.714e0 1.714e0
-2.296e0 -2.959e0 1.694e0 1.694e0
-2.296e0 -2.755e0 1.674e0 1.674e0
-2.296e0 -2.551e0 1.653e0 1.653e0
-2.296e0 -2.347e0 1.633e0 1.633e0
-2.296e0 -2.143e0 1.615e0 1.615e0
-2.296e0 -1.939e0 1.599e0 1.599e0
-2.296e0 -1.735e0 1.587e0 1.587e0
-2.296e0 -1.531e0 1.579e0 1.579e0
-2.296e0 -1.327e0 1.576e0 1.576e0
-2.296e0 -1.122e0 1.581e0 1.581e0
-2.296e0 -9.18e-1 1.597e0 1.597e0
-2.296e0 -7.14e-1 1.632e0 1.632e0
-2.296e0 -5.1e-1 1.675e0 1.675e0
-2.296e0 -3.06e-1 1.722e0 1.722e0
-2.296e0 -1.02e-1 1.773e0 1.773e0
-2.296e0 1.02e-1 1.828e0 1.828e0
-2.296e0 3.06e-1 1.886e0 1.886e0
-2.296e0 5.1e-1 1.946e0 1.946e0
-2.296e0 7.14e-1 2.007e0 2.007e0
-2.296e0 9.18e-1 2.069e0 2.069e0
-2.296e0 1.122e0 2.132e0 2.132e0
-2.296e0 1.327e0 2.196e0 2.196e0
-2.296e0 1.531e0 2.259e0 2.259e0
-2.296e0 1.735e0 2.322e0 2.322e0
-2.296e0 1.939e0 2.385e0 2.385e0
-2.296e0 2.143e0 2.448e0 2.448e0
-2.296e0 2.347e0 2.51e0 2.51e0
-2.296e0 2.551e0 2.571e0 2.571e0
-2.296e0 2.755e0 2.632e0 2.632e0
-2.296e0 2.959e0 2.693e0 2.693e0
-2.296e0 3.163e0 2.753e0 2.753e0
-2.296e0 3.367e0 2.813e0 2.813e0
-2.296e0 3.571e0 2.872e0 2.872e0
-2.296e0 3.776e0 2.932e0 2.932e0
-2.296e0 3.98e0 2.99e0 2.99e0
-2.296e0 4.184e0 3.049e0 3.049e0
-2.296e0 4.388e0 3.107e0 3.107e0
-2.296e0 4.592e0 3.165e0 3.165e0
-2.296e0 4.796e0 3.223e0 3.223e0
-2.296e0 5.0e0 3.281e0 3.281e0

-2.194e0 -5.0e0 1.686e0 1.686e0
-2.194e0 -4.796e0 1.687e0 1.687e0
-2.194e0 -4.592e0 1.685e0 1.685e0
-2.194e0 -4.388e0 1.682e0 1.682e0
-2.194e0 -4.184e0 1.677e0 1.677e0
-2.194e0 -3.98e0 1.669e0 1.669e0
-2.194e0 -3.776e0 1.658e0 1.658e0
-2.194e0 -3.571e0 1.645e0 1.645e0
-2.194e0 -3.367e0 1.629e0 1.629e0
-2.194e0 -3.163e0 1.61e0 1.61e0
-2.194e0 -2.959e0 1.589e0 1.589e0
-2.194e0 -2.755e0 1.567e0 1.567e0
-2.194e0 -2.551e0 1.544e0 1.544e0
-2.194e0 -2.347e0 1.521e0 1.521e0
-2.194e0 -2.143e0 1.5e0 1.5e0
-2.194e0 -1.939e0 1.481e0 1.481e0
-2.194e0 -1.735e0 1.465e0 1.465e0
-2.194e0 -1.531e0 1.454e0 1.454e0
-2.194e0 -1.327e0 1.449e0 1.449e0
-2.194e0 -1.122e0 1.452e0 1.452e0
-2.194e0 -9.18e-1 1.467e0 1.467e0
-2.194e0 -7.14e-1 1.499e0 1.499e0
-2.194e0 -5.1e-1 1.543e0 1.543e0
-2.194e0 -3.06e-1 1.592e0 1.592e0
-2.194e0 -1.02e-1 1.646e0 1.646e0
-2.194e0 1.02e-1 1.703e0 1.703e0
-2.194e0 3.06e-1 1.764e0 1.764e0
-2.194e0 5.1e-1 1.827e0 1.827e0
-2.194e0 7.14e-1 1.892e0 1.892e0
-2.194e0 9.18e-1 1.957e0 1.957e0
-2.194e0 1.122e0 2.023e0 2.023e0
-2.194e0 1.327e0 2.09e0 2.09e0
-2.194e0 1.531e0 2.156e0 2.156e0
-2.194e0 1.735e0 2.221e0 2.221e0
-2.194e0 1.939e0 2.287e0 2.287e0
-2.194e0 2.143e0 2.351e0 2.351e0
-2.194e0 2.347e0 2.416e0 2.416e0
-2.194e0 2.551e0 2.479e0 2.479e0
-2.194e0 2.755e0 2.542e0 2.542e0
-2.194e0 2.959e0 2.604e0 2.604e0
-2.194e0 3.163e0 2.666e0 2.666e0
-2.194e0 3.367e0 2.727e0 2.727e0
-2.194e0 3.571e0 2.788e0 2.788e0
-2.194e0 3.776e0 2.848e0 2.848e0
-2.194e0 3.98e0 2.908e0 2.908e0
-2.194e0 4.184e0 2.968e0 2.968e0
-2.194e0 4.388e0 3.027e0 3.027e0
-2.194e0 4.592e0 3.086e0 3.086e0
-2.194e0 4.796e0 3.145e0 3.145e0
-2.194e0 5.0e0 3.203e0 3.203e0

-2.092e0 -5.0e0 1.583e0 1.583e0
-2.092e0 -4.796e0 1.583e0 1.583e0
-2.092e0 -4.592e0 1.581e0 1.581e0
-2.092e0 -4.388e0 1.577e0 1.577e0
-2.092e0 -4.184e0 1.572e0 1.572e0
-2.092e0 -3.98e0 1.564e0 1.564e0
-2.092e0 -3.776e0 1.553e0 1.553e0
-2.092e0 -3.571e0 1.539e0 1.539e0
-2.092e0 -3.367e0 1.522e0 1.522e0
-2.092e0 -3.163e0 1.502e0 1.502e0
-2.092e0 -2.959e0 1.479e0 1.479e0
-2.092e0 -2.755e0 1.455e0 1.455e0
-2.092e0 -2.551e0 1.429e0 1.429e0
-2.092e0 -2.347e0 1.403e0 1.403e0
-2.092e0 -2.143e0 1.378e0 1.378e0
-2.092e0 -1.939e0 1.355e0 1.355e0
-2.092e0 -1.735e0 1.336e0 1.336e0
-2.092e0 -1.531e0 1.321e0 1.321e0
-2.092e0 -1.327e0 1.314e0 1.314e0
-2.092e0 -1.122e0 1.314e0 1.314e0
-2.092e0 -9.18e-1 1.326e0 1.326e0
-2.092e0 -7.14e-1 1.357e0 1.357e0
-2.092e0 -5.1e-1 1.403e0 1.403e0
-2.092e0 -3.06e-1 1.454e0 1.454e0
-2.092e0 -1.02e-1 1.51e0 1.51e0
-2.092e0 1.02e-1 1.572e0 1.572e0
-2.092e0 3.06e-1 1.636e0 1.636e0
-2.092e0 5.1e-1 1.703e0 1.703e0
-2.092e0 7.14e-1 1.772e0 1.772e0
-2.092e0 9.18e-1 1.841e0 1.841e0
-2.092e0 1.122e0 1.911e0 1.911e0
-2.092e0 1.327e0 1.981e0 1.981e0
-2.092e0 1.531e0 2.05e0 2.05e0
-2.092e0 1.735e0 2.119e0 2.119e0
-2.092e0 1.939e0 2.187e0 2.187e0
-2.092e0 2.143e0 2.254e0 2.254e0
-2.092e0 2.347e0 2.32e0 2.32e0
-2.092e0 2.551e0 2.386e0 2.386e0
-2.092e0 2.755e0 2.451e0 2.451e0
-2.092e0 2.959e0 2.515e0 2.515e0
-2.092e0 3.163e0 2.578e0 2.578e0
-2.092e0 3.367e0 2.641e0 2.641e0
-2.092e0 3.571e0 2.703e0 2.703e0
-2.092e0 3.776e0 2.764e0 2.764e0
-2.092e0 3.98e0 2.825e0 2.825e0
-2.092e0 4.184e0 2.886e0 2.886e0
-2.092e0 4.388e0 2.946e0 2.946e0
-2.092e0 4.592e0 3.006e0 3.006e0
-2.092e0 4.796e0 3.066e0 3.066e0
-2.092e0 5.0e0 3.125e0 3.125e0

-1.99e0 -5.0e0 1.477e0 1.477e0
-1.99e0 -4.796e0 1.476e0 1.476e0
-1.99e0 -4.592e0 1.474e0 1.474e0
-1.99e0 -4.388e0 1.47e0 1.47e0
-1.99e0 -4.184e0 1.464e0 1.464e0
-1.99e0 -3.98e0 1.455e0 1.455e0
-1.99e0 -3.776e0 1.444e0 1.444e0
-1.99e0 -3.571e0 1.429e0 1.429e0
-1.99e0 -3.367e0 1.411e0 1.411e0
-1.99e0 -3.163e0 1.389e0 1.389e0
-1.99e0 -2.959e0 1.365e0 1.365e0
-1.99e0 -2.755e0 1.338e0 1.338e0
-1.99e0 -2.551e0 1.308e0 1.308e0
-1.99e0 -2.347e0 1.278e0 1.278e0
-1.99e0 -2.143e0 1.249e0 1.249e0
-1.99e0 -1.939e0 1.221e0 1.221e0
-1.99e0 -1.735e0 1.197e0 1.197e0
-1.99e0 -1.531e0 1.178e0 1.178e0
-1.99e0 -1.327e0 1.166e0 1.166e0
-1.99e0 -1.122e0 1.164e0 1.164e0
-1.99e0 -9.18e-1 1.174e0 1.174e0
-1.99e0 -7.14e-1 1.203e0 1.203e0
-1.99e0 -5.1e-1 1.25e0 1.25e0
-1.99e0 -3.06e-1 1.304e0 1.304e0
-1.99e0 -1.02e-1 1.365e0 1.365e0
-1.99e0 1.02e-1 1.431e0 1.431e0
-1.99e0 3.06e-1 1.5e0 1.5e0
-1.99e0 5.1e-1 1.572e0 1.572e0
-1.99e0 7.14e-1 1.646e0 1.646e0
-1.99e0 9.18e-1 1.72e0 1.72e0
-1.99e0 1.122e0 1.794e0 1.794e0
-1.99e0 1.327e0 1.868e0 1.868e0
-1.99e0 1.531e0 1.941e0 1.941e0
-1.99e0 1.735e0 2.013e0 2.013e0
-1.99e0 1.939e0 2.084e0 2.084e0
-1.99e0 2.143e0 2.155e0 2.155e0
-1.99e0 2.347e0 2.223e0 2.223e0
-1.99e0 2.551e0 2.291e0 2.291e0
-1.99e0 2.755e0 2.358e0 2.358e0
-1.99e0 2.959e0 2.424e0 2.424e0
-1.99e0 3.163e0 2.489e0 2.489e0
-1.99e0 3.367e0 2.553e0 2.553e0
-1.99e0 3.571e0 2.617e0 2.617e0
-1.99e0 3.776e0 2.68e0 2.68e0
-1.99e0 3.98e0 2.742e0 2.742e0
-1.99e0 4.184e0 2.804e0 2.804e0
-1.99e0 4.388e0 2.866e0 2.866e0
-1.99e0 4.592e0 2.927e0 2.927e0
-1.99e0 4.796e0 2.987e0 2.987e0
-1.99e0 5.0e0 3.047e0 3.047e0

-1.888e0 -5.0e0 1.37e0 1.37e0
-1.888e0 -4.796e0 1.368e0 1.368e0
-1.888e0 -4.592e0 1.365e0 1.365e0
-1.888e0 -4.388e0 1.36e0 1.36e0
-1.888e0 -4.184e0 1.353e0 1.353e0
-1.888e0 -3.98e0 1.343e0 1.343e0
-1.888e0 -3.776e0 1.33e0 1.33e0
-1.888e0 -3.571e0 1.314e0 1.314e0
-1.888e0 -3.367e0 1.295e0 1.295e0
-1.888e0 -3.163e0 1.271e0 1.271e0
-1.888e0 -2.959e0 1.244e0 1.244e0
-1.888e0 -2.755e0 1.213e0 1.213e0
-1.888e0 -2.551e0 1.18e0 1.18e0
-1.888e0 -2.347e0 1.145e0 1.145e0
-1.888e0 -2.143e0 1.109e0 1.109e0
-1.888e0 -1.939e0 1.074e0 1.074e0
-1.888e0 -1.735e0 1.043e0 1.043e0
-1.888e0 -1.531e0 1.018e0 1.018e0
-1.888e0 -1.327e0 1.001e0 1.001e0
-1.888e0 -1.122e0 9.95e-1 9.95e-1
-1.888e0 -9.18e-1 1.003e0 1.003e0
-1.888e0 -7.14e-1 1.03e0 1.03e0
-1.888e0 -5.1e-1 1.081e0 1.081e0
-1.888e0 -3.06e-1 1.139e0 1.139e0
-1.888e0 -1.02e-1 1.206e0 1.206e0
-1.888e0 1.02e-1 1.278e0 1.278e0
-1.888e0 3.06e-1 1.355e0 1.355e0
-1.888e0 5.1e-1 1.433e0 1.433e0
-1.888e0 7.14e-1 1.513e0 1.513e0
-1.888e0 9.18e-1 1.593e0 1.593e0
-1.888e0 1.122e0 1.673e0 1.673e0
-1.888e0 1.327e0 1.752e0 1.752e0
-1.888e0 1.531e0 1.83e0 1.83e0
-1.888e0 1.735e0 1.906e0 1.906e0
-1.888e0 1.939e0 1.98e0 1.98e0
-1.888e0 2.143e0 2.054e0 2.054e0
-1.888e0 2.347e0 2.125e0 2.125e0
-1.888e0 2.551e0 2.196e0 2.196e0
-1.888e0 2.755e0 2.265e0 2.265e0
-1.888e0 2.959e0 2.333e0 2.333e0
-1.888e0 3.163e0 2.4e0 2.4e0
-1.888e0 3.367e0 2.466e0 2.466e0
-1.888e0 3.571e0 2.531e0 2.531e0
-1.888e0 3.776e0 2.595e0 2.595e0
-1.888e0 3.98e0 2.659e0 2.659e0
-1.888e0 4.184e0 2.722e0 2.722e0
-1.888e0 4.388e0 2.785e0 2.785e0
-1.888e0 4.592e0 2.847e0 2.847e0
-1.888e0 4.796e0 2.908e0 2.908e0
-1.888e0 5.0e0 2.969e0 2.969e0

-1.786e0 -5.0e0 1.26e0 1.26e0
-1.786e0 -4.796e0 1.257e0 1.257e0
-1.786e0 -4.592e0 1.253e0 1.253e0
-1.786e0 -4.388e0 1.247e0 1.247e0
-1.786e0 -4.184e0 1.238e0 1.238e0
-1.786e0 -3.98e0 1.227e0 1.227e0
-1.786e0 -3.776e0 1.213e0 1.213e0
-1.786e0 -3.571e0 1.195e0 1.195e0
-1.786e0 -3.367e0 1.173e0 1.173e0
-1.786e0 -3.163e0 1.147e0 1.147e0
-1.786e0 -2.959e0 1.116e0 1.116e0
-1.786e0 -2.755e0 1.081e0 1.081e0
-1.786e0 -2.551e0 1.041e0 1.041e0
-1.786e0 -2.347e0 9.99e-1 9.99e-1
-1.786e0 -2.143e0 9.55e-1 9.55e-1
-1.786e0 -1.939e0 9.11e-1 9.11e-1
-1.786e0 -1.735e0 8.69e-1 8.69e-1
-1.786e0 -1.531e0 8.34e-1 8.34e-1
-1.786e0 -1.327e0 8.08e-1 8.08e-1
-1.786e0 -1.122e0 7.96e-1 7.96e-1
-1.786e0 -9.18e-1 8.01e-1 8.01e-1
-1.786e0 -7.14e-1 8.29e-1 8.29e-1
-1.786e0 -5.1e-1 8.84e-1 8.84e-1
-1.786e0 -3.06e-1 9.51e-1 9.51e-1
-1.786e0 -1.02e-1 1.027e0 1.027e0
-1.786e0 1.02e-1 1.109e0 1.109e0
-1.786e0 3.06e-1 1.195e0 1.195e0
-1.786e0 5.1e-1 1.283e0 1.283e0
-1.786e0 7.14e-1 1.372e0 1.372e0
-1.786e0 9.18e-1 1.46e0 1.46e0
-1.786e0 1.122e0 1.546e0 1.546e0
-1.786e0 1.327e0 1.631e0 1.631e0
-1.786e0 1.531e0 1.714e0 1.714e0
-1.786e0 1.735e0 1.795e0 1.795e0
-1.786e0 1.939e0 1.874e0 1.874e0
-1.786e0 2.143e0 1.951e0 1.951e0
-1.786e0 2.347e0 2.026e0 2.026e0
-1.786e0 2.551e0 2.099e0 2.099e0
-1.786e0 2.755e0 2.171e0 2.171e0
-1.786e0 2.959e0 2.241e0 2.241e0
-1.786e0 3.163e0 2.31e0 2.31e0
-1.786e0 3.367e0 2.378e0 2.378e0
-1.786e0 3.571e0 2.444e0 2.444e0
-1.786e0 3.776e0 2.51e0 2.51e0
-1.786e0 3.98e0 2.575e0 2.575e0
-1.786e0 4.184e0 2.64e0 2.64e0
-1.786e0 4.388e0 2.703e0 2.703e0
-1.786e0 4.592e0 2.766e0 2.766e0
-1.786e0 4.796e0 2.829e0 2.829e0
-1.786e0 5.0e0 2.891e0 2.891e0

-1.684e0 -5.0e0 1.147e0 1.147e0
-1.684e0 -4.796e0 1.144e0 1.144e0
-1.684e0 -4.592e0 1.138e0 1.138e0
-1.684e0 -4.388e0 1.131e0 1.131e0
-1.684e0 -4.184e0 1.12e0 1.12e0
-1.684e0 -3.98e0 1.107e0 1.107e0
-1.684e0 -3.776e0 1.091e0 1.091e0
-1.684e0 -3.571e0 1.07e0 1.07e0
-1.684e0 -3.367e0 1.045e0 1.045e0
-1.684e0 -3.163e0 1.014e0 1.014e0
-1.684e0 -2.959e0 9.79e-1 9.79e-1
-1.684e0 -2.755e0 9.37e-1 9.37e-1
-1.684e0 -2.551e0 8.89e-1 8.89e-1
-1.684e0 -2.347e0 8.36e-1 8.36e-1
-1.684e0 -2.143e0 7.78e-1 7.78e-1
-1.684e0 -1.939e0 7.18e-1 7.18e-1
-1.684e0 -1.735e0 6.61e-1 6.61e-1
-1.684e0 -1.531e0 6.13e-1 6.13e-1
-1.684e0 -1.327e0 5.78e-1 5.78e-1
-1.684e0 -1.122e0 5.58e-1 5.58e-1
-1.684e0 -9.18e-1 5.59e-1 5.59e-1
-1.684e0 -7.14e-1 5.84e-1 5.84e-1
-1.684e0 -5.1e-1 6.41e-1 6.41e-1
-1.684e0 -3.06e-1 7.2e-1 7.2e-1
-1.684e0 -1.02e-1 8.14e-1 8.14e-1
-1.684e0 1.02e-1 9.14e-1 9.14e-1
-1.684e0 3.06e-1 1.016e0 1.016e0
-1.684e0 5.1e-1 1.118e0 1.118e0
-1.684e0 7.14e-1 1.219e0 1.219e0
-1.684e0 9.18e-1 1.317e0 1.317e0
-1.684e0 1.122e0 1.413e0 1.413e0
-1.684e0 1.327e0 1.505e0 1.505e0
-1.684e0 1.531e0 1.595e0 1.595e0
-1.684e0 1.735e0 1.681e0 1.681e0
-1.684e0 1.939e0 1.765e0 1.765e0
-1.684e0 2.143e0 1.846e0 1.846e0
-1.684e0 2.347e0 1.925e0 1.925e0
-1.684e0 2.551e0 2.001e0 2.001e0
-1.684e0 2.755e0 2.075e0 2.075e0
-1.684e0 2.959e0 2.148e0 2.148e0
-1.684e0 3.163e0 2.219e0 2.219e0
-1.684e0 3.367e0 2.289e0 2.289e0
-1.684e0 3.571e0 2.357e0 2.357e0
-1.684e0 3.776e0 2.425e0 2.425e0
-1.684e0 3.98e0 2.491e0 2.491e0
-1.684e0 4.184e0 2.557e0 2.557e0
-1.684e0 4.388e0 2.622e0 2.622e0
-1.684e0 4.592e0 2.686e0 2.686e0
-1.684e0 4.796e0 2.749e0 2.749e0
-1.684e0 5.0e0 2.812e0 2.812e0

-1.582e0 -5.0e0 1.03e0 1.03e0
-1.582e0 -4.796e0 1.026e0 1.026e0
-1.582e0 -4.592e0 1.02e0 1.02e0
-1.582e0 -4.388e0 1.01e0 1.01e0
-1.582e0 -4.184e0 9.98e-1 9.98e-1
-1.582e0 -3.98e0 9.82e-1 9.82e-1
-1.582e0 -3.776e0 9.63e-1 9.63e-1
-1.582e0 -3.571e0 9.38e-1 9.38e-1
-1.582e0 -3.367e0 9.08e-1 9.08e-1
-1.582e0 -3.163e0 8.72e-1 8.72e-1
-1.582e0 -2.959e0 8.28e-1 8.28e-1
-1.582e0 -2.755e0 7.76e-1 7.76e-1
-1.582e0 -2.551e0 7.15e-1 7.15e-1
-1.582e0 -2.347e0 6.47e-1 6.47e-1
-1.582e0 -2.143e0 5.78e-1 5.78e-1
-1.582e0 -1.939e0 5.09e-1 5.09e-1
-1.582e0 -1.735e0 4.44e-1 4.44e-1
-1.582e0 -1.531e0 3.89e-1 3.89e-1
-1.582e0 -1.327e0 3.46e-1 3.46e-1
-1.582e0 -1.122e0 3.2e-1 3.2e-1
-1.582e0 -9.18e-1 3.15e-1 3.15e-1
-1.582e0 -7.14e-1 3.34e-1 3.34e-1
-1.582e0 -5.1e-1 3.83e-1 3.83e-1
-1.582e0 -3.06e-1 4.57e-1 4.57e-1
-1.582e0 -1.02e-1 5.54e-1 5.54e-1
-1.582e0 1.02e-1 6.72e-1 6.72e-1
-1.582e0 3.06e-1 8.03e-1 8.03e-1
-1.582e0 5.1e-1 9.29e-1 9.29e-1
-1.582e0 7.14e-1 1.049e0 1.049e0
-1.582e0 9.18e-1 1.162e0 1.162e0
-1.582e0 1.122e0 1.27e0 1.27e0
-1.582e0 1.327e0 1.373e0 1.373e0
-1.582e0 1.531e0 1.471e0 1.471e0
-1.582e0 1.735e0 1.564e0 1.564e0
-1.582e0 1.939e0 1.653e0 1.653e0
-1.582e0 2.143e0 1.739e0 1.739e0
-1.582e0 2.347e0 1.822e0 1.822e0
-1.582e0 2.551e0 1.902e0 1.902e0
-1.582e0 2.755e0 1.979e0 1.979e0
-1.582e0 2.959e0 2.054e0 2.054e0
-1.582e0 3.163e0 2.128e0 2.128e0
-1.582e0 3.367e0 2.2e0 2.2e0
-1.582e0 3.571e0 2.27e0 2.27e0
-1.582e0 3.776e0 2.339e0 2.339e0
-1.582e0 3.98e0 2.407e0 2.407e0
-1.582e0 4.184e0 2.474e0 2.474e0
-1.582e0 4.388e0 2.54e0 2.54e0
-1.582e0 4.592e0 2.605e0 2.605e0
-1.582e0 4.796e0 2.67e0 2.67e0
-1.582e0 5.0e0 2.733e0 2.733e0

-1.48e0 -5.0e0 9.1e-1 9.1e-1
-1.48e0 -4.796e0 9.03e-1 9.03e-1
-1.48e0 -4.592e0 8.96e-1 8.96e-1
-1.48e0 -4.388e0 8.85e-1 8.85e-1
-1.48e0 -4.184e0 8.7e-1 8.7e-1
-1.48e0 -3.98e0 8.51e-1 8.51e-1
-1.48e0 -3.776e0 8.27e-1 8.27e-1
-1.48e0 -3.571e0 7.97e-1 7.97e-1
-1.48e0 -3.367e0 7.6e-1 7.6e-1
-1.48e0 -3.163e0 7.14e-1 7.14e-1
-1.48e0 -2.959e0 6.61e-1 6.61e-1
-1.48e0 -2.755e0 6.01e-1 6.01e-1
-1.48e0 -2.551e0 5.33e-1 5.33e-1
-1.48e0 -2.347e0 4.6e-1 4.6e-1
-1.48e0 -2.143e0 3.84e-1 3.84e-1
-1.48e0 -1.939e0 3.07e-1 3.07e-1
-1.48e0 -1.735e0 2.34e-1 2.34e-1
-1.48e0 -1.531e0 1.69e-1 1.69e-1
-1.48e0 -1.327e0 1.18e-1 1.18e-1
-1.48e0 -1.122e0 8.5e-2 8.5e-2
-1.48e0 -9.18e-1 7.3e-2 7.3e-2
-1.48e0 -7.14e-1 8.7e-2 8.7e-2
-1.48e0 -5.1e-1 1.28e-1 1.28e-1
-1.48e0 -3.06e-1 1.96e-1 1.96e-1
-1.48e0 -1.02e-1 2.9e-1 2.9e-1
-1.48e0 1.02e-1 4.08e-1 4.08e-1
-1.48e0 3.06e-1 5.46e-1 5.46e-1
-1.48e0 5.1e-1 6.99e-1 6.99e-1
-1.48e0 7.14e-1 8.53e-1 8.53e-1
-1.48e0 9.18e-1 9.9e-1 9.9e-1
-1.48e0 1.122e0 1.116e0 1.116e0
-1.48e0 1.327e0 1.232e0 1.232e0
-1.48e0 1.531e0 1.341e0 1.341e0
-1.48e0 1.735e0 1.442e0 1.442e0
-1.48e0 1.939e0 1.539e0 1.539e0
-1.48e0 2.143e0 1.63e0 1.63e0
-1.48e0 2.347e0 1.717e0 1.717e0
-1.48e0 2.551e0 1.801e0 1.801e0
-1.48e0 2.755e0 1.882e0 1.882e0
-1.48e0 2.959e0 1.96e0 1.96e0
-1.48e0 3.163e0 2.036e0 2.036e0
-1.48e0 3.367e0 2.11e0 2.11e0
-1.48e0 3.571e0 2.182e0 2.182e0
-1.48e0 3.776e0 2.253e0 2.253e0
-1.48e0 3.98e0 2.322e0 2.322e0
-1.48e0 4.184e0 2.391e0 2.391e0
-1.48e0 4.388e0 2.458e0 2.458e0
-1.48e0 4.592e0 2.524e0 2.524e0
-1.48e0 4.796e0 2.59e0 2.59e0
-1.48e0 5.0e0 2.655e0 2.655e0

-1.378e0 -5.0e0 7.89e-1 7.89e-1
-1.378e0 -4.796e0 7.77e-1 7.77e-1
-1.378e0 -4.592e0 7.66e-1 7.66e-1
-1.378e0 -4.388e0 7.53e-1 7.53e-1
-1.378e0 -4.184e0 7.35e-1 7.35e-1
-1.378e0 -3.98e0 7.13e-1 7.13e-1
-1.378e0 -3.776e0 6.85e-1 6.85e-1
-1.378e0 -3.571e0 6.5e-1 6.5e-1
-1.378e0 -3.367e0 6.08e-1 6.08e-1
-1.378e0 -3.163e0 5.59e-1 5.59e-1
-1.378e0 -2.959e0 5.02e-1 5.02e-1
-1.378e0 -2.755e0 4.36e-1 4.36e-1
-1.378e0 -2.551e0 3.63e-1 3.63e-1
-1.378e0 -2.347e0 2.84e-1 2.84e-1
-1.378e0 -2.143e0 2.0e-1 2.0e-1
-1.378e0 -1.939e0 1.14e-1 1.14e-1
-1.378e0 -1.735e0 3.1e-2 3.1e-2
-1.378e0 -1.531e0 9.0e-3 9.0e-3
-1.378e0 -1.327e0 2.1e-2 2.1e-2
-1.378e0 -1.122e0 2.9e-2 2.9e-2
-1.378e0 -9.18e-1 3.3e-2 3.3e-2
-1.378e0 -7.14e-1 3.1e-2 3.1e-2
-1.378e0 -5.1e-1 2.4e-2 2.4e-2
-1.378e0 -3.06e-1 1.2e-2 1.2e-2
-1.378e0 -1.02e-1 2.9e-2 2.9e-2
-1.378e0 1.02e-1 1.48e-1 1.48e-1
-1.378e0 3.06e-1 2.88e-1 2.88e-1
-1.378e0 5.1e-1 4.45e-1 4.45e-1
-1.378e0 7.14e-1 6.16e-1 6.16e-1
-1.378e0 9.18e-1 7.91e-1 7.91e-1
-1.378e0 1.122e0 9.45e-1 9.45e-1
-1.378e0 1.327e0 1.081e0 1.081e0
-1.378e0 1.531e0 1.203e0 1.203e0
-1.378e0 1.735e0 1.316e0 1.316e0
-1.378e0 1.939e0 1.42e0 1.42e0
-1.378e0 2.143e0 1.518e0 1.518e0
-1.378e0 2.347e0 1.611e0 1.611e0
-1.378e0 2.551e0 1.699e0 1.699e0
-1.378e0 2.755e0 1.784e0 1.784e0
-1.378e0 2.959e0 1.865e0 1.865e0
-1.378e0 3.163e0 1.944e0 1.944e0
-1.378e0 3.367e0 2.02e0 2.02e0
-1.378e0 3.571e0 2.094e0 2.094e0
-1.378e0 3.776e0 2.167e0 2.167e0
-1.378e0 3.98e0 2.238e0 2.238e0
-1.378e0 4.184e0 2.307e0 2.307e0
-1.378e0 4.388e0 2.376e0 2.376e0
-1.378e0 4.592e0 2.443e0 2.443e0
-1.378e0 4.796e0 2.51e0 2.51e0
-1.378e0 5.0e0 2.576e0 2.576e0

-1.276e0 -5.0e0 6.84e-1 6.84e-1
-1.276e0 -4.796e0 6.64e-1 6.64e-1
-1.276e0 -4.592e0 6.47e-1 6.47e-1
-1.276e0 -4.388e0 6.29e-1 6.29e-1
-1.276e0 -4.184e0 6.09e-1 6.09e-1
-1.276e0 -3.98e0 5.84e-1 5.84e-1
-1.276e0 -3.776e0 5.54e-1 5.54e-1
-1.276e0 -3.571e0 5.17e-1 5.17e-1
-1.276e0 -3.367e0 4.72e-1 4.72e-1
-1.276e0 -3.163e0 4.19e-1 4.19e-1
-1.276e0 -2.959e0 3.57e-1 3.57e-1
-1.276e0 -2.755e0 2.87e-1 2.87e-1
-1.276e0 -2.551e0 2.08e-1 2.08e-1
-1.276e0 -2.347e0 1.21e-1 1.21e-1
-1.276e0 -2.143e0 2.9e-2 2.9e-2
-1.276e0 -1.939e0 1.5e-2 1.5e-2
-1.276e0 -1.735e0 3.5e-2 3.5e-2
-1.276e0 -1.531e0 5.2e-2 5.2e-2
-1.276e0 -1.327e0 6.6e-2 6.6e-2
-1.276e0 -1.122e0 7.5e-2 7.5e-2
-1.276e0 -9.18e-1 8.0e-2 8.0e-2
-1.276e0 -7.14e-1 7.9e-2 7.9e-2
-1.276e0 -5.1e-1 7.2e-2 7.2e-2
-1.276e0 -3.06e-1 6.0e-2 6.0e-2
-1.276e0 -1.02e-1 4.3e-2 4.3e-2
-1.276e0 1.02e-1 2.1e-2 2.1e-2
-1.276e0 3.06e-1 3.5e-2 3.5e-2
-1.276e0 5.1e-1 1.98e-1 1.98e-1
-1.276e0 7.14e-1 3.73e-1 3.73e-1
-1.276e0 9.18e-1 5.58e-1 5.58e-1
-1.276e0 1.122e0 7.46e-1 7.46e-1
-1.276e0 1.327e0 9.13e-1 9.13e-1
-1.276e0 1.531e0 1.056e0 1.056e0
-1.276e0 1.735e0 1.183e0 1.183e0
-1.276e0 1.939e0 1.298e0 1.298e0
-1.276e0 2.143e0 1.404e0 1.404e0
-1.276e0 2.347e0 1.503e0 1.503e0
-1.276e0 2.551e0 1.596e0 1.596e0
-1.276e0 2.755e0 1.685e0 1.685e0
-1.276e0 2.959e0 1.77e0 1.77e0
-1.276e0 3.163e0 1.851e0 1.851e0
-1.276e0 3.367e0 1.93e0 1.93e0
-1.276e0 3.571e0 2.006e0 2.006e0
-1.276e0 3.776e0 2.08e0 2.08e0
-1.276e0 3.98e0 2.153e0 2.153e0
-1.276e0 4.184e0 2.224e0 2.224e0
-1.276e0 4.388e0 2.294e0 2.294e0
-1.276e0 4.592e0 2.362e0 2.362e0
-1.276e0 4.796e0 2.43e0 2.43e0
-1.276e0 5.0e0 2.497e0 2.497e0

-1.173e0 -5.0e0 5.96e-1 5.96e-1
-1.173e0 -4.796e0 5.7e-1 5.7e-1
-1.173e0 -4.592e0 5.45e-1 5.45e-1
-1.173e0 -4.388e0 5.22e-1 5.22e-1
-1.173e0 -4.184e0 4.99e-1 4.99e-1
-1.173e0 -3.98e0 4.71e-1 4.71e-1
-1.173e0 -3.776e0 4.39e-1 4.39e-1
-1.173e0 -3.571e0 4.0e-1 4.0e-1
-1.173e0 -3.367e0 3.52e-1 3.52e-1
-1.173e0 -3.163e0 2.96e-1 2.96e-1
-1.173e0 -2.959e0 2.31e-1 2.31e-1
-1.173e0 -2.755e0 1.55e-1 1.55e-1
-1.173e0 -2.551e0 7.0e-2 7.0e-2
-1.173e0 -2.347e0 6.0e-3 6.0e-3
-1.173e0 -2.143e0 3.2e-2 3.2e-2
-1.173e0 -1.939e0 5.5e-2 5.5e-2
-1.173e0 -1.735e0 7.6e-2 7.6e-2
-1.173e0 -1.531e0 9.5e-2 9.5e-2
-1.173e0 -1.327e0 1.1e-1 1.1e-1
-1.173e0 -1.122e0 1.2e-1 1.2e-1
-1.173e0 -9.18e-1 1.26e-1 1.26e-1
-1.173e0 -7.14e-1 1.26e-1 1.26e-1
-1.173e0 -5.1e-1 1.2e-1 1.2e-1
-1.173e0 -3.06e-1 1.08e-1 1.08e-1
-1.173e0 -1.02e-1 9.1e-2 9.1e-2
-1.173e0 1.02e-1 6.8e-2 6.8e-2
-1.173e0 3.06e-1 4.0e-2 4.0e-2
-1.173e0 5.1e-1 8.0e-3 8.0e-3
-1.173e0 7.14e-1 1.4e-1 1.4e-1
-1.173e0 9.18e-1 3.31e-1 3.31e-1
-1.173e0 1.122e0 5.26e-1 5.26e-1
-1.173e0 1.327e0 7.21e-1 7.21e-1
-1.173e0 1.531e0 8.96e-1 8.96e-1
-1.173e0 1.735e0 1.043e0 1.043e0
-1.173e0 1.939e0 1.171e0 1.171e0
-1.173e0 2.143e0 1.287e0 1.287e0
-1.173e0 2.347e0 1.393e0 1.393e0
-1.173e0 2.551e0 1.492e0 1.492e0
-1.173e0 2.755e0 1.585e0 1.585e0
-1.173e0 2.959e0 1.673e0 1.673e0
-1.173e0 3.163e0 1.758e0 1.758e0
-1.173e0 3.367e0 1.839e0 1.839e0
-1.173e0 3.571e0 1.918e0 1.918e0
-1.173e0 3.776e0 1.994e0 1.994e0
-1.173e0 3.98e0 2.068e0 2.068e0
-1.173e0 4.184e0 2.14e0 2.14e0
-1.173e0 4.388e0 2.211e0 2.211e0
-1.173e0 4.592e0 2.281e0 2.281e0
-1.173e0 4.796e0 2.35e0 2.35e0
-1.173e0 5.0e0 2.417e0 2.417e0

-1.071e0 -5.0e0 5.22e-1 5.22e-1
-1.071e0 -4.796e0 4.94e-1 4.94e-1
-1.071e0 -4.592e0 4.64e-1 4.64e-1
-1.071e0 -4.388e0 4.34e-1 4.34e-1
-1.071e0 -4.184e0 4.05e-1 4.05e-1
-1.071e0 -3.98e0 3.76e-1 3.76e-1
-1.071e0 -3.776e0 3.41e-1 3.41e-1
-1.071e0 -3.571e0 3.0e-1 3.0e-1
-1.071e0 -3.367e0 2.52e-1 2.52e-1
-1.071e0 -3.163e0 1.93e-1 1.93e-1
-1.071e0 -2.959e0 1.24e-1 1.24e-1
-1.071e0 -2.755e0 4.5e-2 4.5e-2
-1.071e0 -2.551e0 1.4e-2 1.4e-2
-1.071e0 -2.347e0 4.2e-2 4.2e-2
-1.071e0 -2.143e0 6.9e-2 6.9e-2
-1.071e0 -1.939e0 9.4e-2 9.4e-2
-1.071e0 -1.735e0 1.17e-1 1.17e-1
-1.071e0 -1.531e0 1.37e-1 1.37e-1
-1.071e0 -1.327e0 1.53e-1 1.53e-1
-1.071e0 -1.122e0 1.65e-1 1.65e-1
-1.071e0 -9.18e-1 1.72e-1 1.72e-1
-1.071e0 -7.14e-1 1.73e-1 1.73e-1
-1.071e0 -5.1e-1 1.68e-1 1.68e-1
-1.071e0 -3.06e-1 1.56e-1 1.56e-1
-1.071e0 -1.02e-1 1.38e-1 1.38e-1
-1.071e0 1.02e-1 1.15e-1 1.15e-1
-1.071e0 3.06e-1 8.6e-2 8.6e-2
-1.071e0 5.1e-1 5.3e-2 5.3e-2
-1.071e0 7.14e-1 1.7e-2 1.7e-2
-1.071e0 9.18e-1 1.15e-1 1.15e-1
-1.071e0 1.122e0 3.16e-1 3.16e-1
-1.071e0 1.327e0 5.17e-1 5.17e-1
-1.071e0 1.531e0 7.15e-1 7.15e-1
-1.071e0 1.735e0 8.92e-1 8.92e-1
-1.071e0 1.939e0 1.038e0 1.038e0
-1.071e0 2.143e0 1.166e0 1.166e0
-1.071e0 2.347e0 1.281e0 1.281e0
-1.071e0 2.551e0 1.386e0 1.386e0
-1.071e0 2.755e0 1.484e0 1.484e0
-1.071e0 2.959e0 1.577e0 1.577e0
-1.071e0 3.163e0 1.664e0 1.664e0
-1.071e0 3.367e0 1.748e0 1.748e0
-1.071e0 3.571e0 1.829e0 1.829e0
-1.071e0 3.776e0 1.907e0 1.907e0
-1.071e0 3.98e0 1.983e0 1.983e0
-1.071e0 4.184e0 2.057e0 2.057e0
-1.071e0 4.388e0 2.129e0 2.129e0
-1.071e0 4.592e0 2.2e0 2.2e0
-1.071e0 4.796e0 2.27e0 2.27e0
-1.071e0 5.0e0 2.338e0 2.338e0

-9.69e-1 -5.0e0 4.6e-1 4.6e-1
-9.69e-1 -4.796e0 4.3e-1 4.3e-1
-9.69e-1 -4.592e0 3.99e-1 3.99e-1
-9.69e-1 -4.388e0 3.66e-1 3.66e-1
-9.69e-1 -4.184e0 3.32e-1 3.32e-1
-9.69e-1 -3.98e0 2.97e-1 2.97e-1
-9.69e-1 -3.776e0 2.61e-1 2.61e-1
-9.69e-1 -3.571e0 2.19e-1 2.19e-1
-9.69e-1 -3.367e0 1.7e-1 1.7e-1
-9.69e-1 -3.163e0 1.11e-1 1.11e-1
-9.69e-1 -2.959e0 4.0e-2 4.0e-2
-9.69e-1 -2.755e0 1.5e-2 1.5e-2
-9.69e-1 -2.551e0 4.6e-2 4.6e-2
-9.69e-1 -2.347e0 7.6e-2 7.6e-2
-9.69e-1 -2.143e0 1.04e-1 1.04e-1
-9.69e-1 -1.939e0 1.31e-1 1.31e-1
-9.69e-1 -1.735e0 1.56e-1 1.56e-1
-9.69e-1 -1.531e0 1.78e-1 1.78e-1
-9.69e-1 -1.327e0 1.96e-1 1.96e-1
-9.69e-1 -1.122e0 2.1e-1 2.1e-1
-9.69e-1 -9.18e-1 2.18e-1 2.18e-1
-9.69e-1 -7.14e-1 2.2e-1 2.2e-1
-9.69e-1 -5.1e-1 2.15e-1 2.15e-1
-9.69e-1 -3.06e-1 2.04e-1 2.04e-1
-9.69e-1 -1.02e-1 1.85e-1 1.85e-1
-9.69e-1 1.02e-1 1.61e-1 1.61e-1
-9.69e-1 3.06e-1 1.31e-1 1.31e-1
-9.69e-1 5.1e-1 9.7e-2 9.7e-2
-9.69e-1 7.14e-1 5.9e-2 5.9e-2
-9.69e-1 9.18e-1 1.8e-2 1.8e-2
-9.69e-1 1.122e0 1.21e-1 1.21e-1
-9.69e-1 1.327e0 3.27e-1 3.27e-1
-9.69e-1 1.531e0 5.28e-1 5.28e-1
-9.69e-1 1.735e0 7.25e-1 7.25e-1
-9.69e-1 1.939e0 8.98e-1 8.98e-1
-9.69e-1 2.143e0 1.041e0 1.041e0
-9.69e-1 2.347e0 1.167e0 1.167e0
-9.69e-1 2.551e0 1.279e0 1.279e0
-9.69e-1 2.755e0 1.383e0 1.383e0
-9.69e-1 2.959e0 1.48e0 1.48e0
-9.69e-1 3.163e0 1.571e0 1.571e0
-9.69e-1 3.367e0 1.657e0 1.657e0
-9.69e-1 3.571e0 1.74e0 1.74e0
-9.69e-1 3.776e0 1.82e0 1.82e0
-9.69e-1 3.98e0 1.898e0 1.898e0
-9.69e-1 4.184e0 1.973e0 1.973e0
-9.69e-1 4.388e0 2.047e0 2.047e0
-9.69e-1 4.592e0 2.119e0 2.119e0
-9.69e-1 4.796e0 2.19e0 2.19e0
-9.69e-1 5.0e0 2.259e0 2.259e0

-8.67e-1 -5.0e0 4.1e-1 4.1e-1
-8.67e-1 -4.796e0 3.78e-1 3.78e-1
-8.67e-1 -4.592e0 3.46e-1 3.46e-1
-8.67e-1 -4.388e0 3.13e-1 3.13e-1
-8.67e-1 -4.184e0 2.77e-1 2.77e-1
-8.67e-1 -3.98e0 2.39e-1 2.39e-1
-8.67e-1 -3.776e0 1.99e-1 1.99e-1
-8.67e-1 -3.571e0 1.57e-1 1.57e-1
-8.67e-1 -3.367e0 1.08e-1 1.08e-1
-8.67e-1 -3.163e0 5.0e-2 5.0e-2
-8.67e-1 -2.959e0 9.0e-3 9.0e-3
-8.67e-1 -2.755e0 4.3e-2 4.3e-2
-8.67e-1 -2.551e0 7.5e-2 7.5e-2
-8.67e-1 -2.347e0 1.07e-1 1.07e-1
-8.67e-1 -2.143e0 1.37e-1 1.37e-1
-8.67e-1 -1.939e0 1.66e-1 1.66e-1
-8.67e-1 -1.735e0 1.93e-1 1.93e-1
-8.67e-1 -1.531e0 2.17e-1 2.17e-1
-8.67e-1 -1.327e0 2.38e-1 2.38e-1
-8.67e-1 -1.122e0 2.54e-1 2.54e-1
-8.67e-1 -9.18e-1 2.64e-1 2.64e-1
-8.67e-1 -7.14e-1 2.67e-1 2.67e-1
-8.67e-1 -5.1e-1 2.63e-1 2.63e-1
-8.67e-1 -3.06e-1 2.51e-1 2.51e-1
-8.67e-1 -1.02e-1 2.32e-1 2.32e-1
-8.67e-1 1.02e-1 2.06e-1 2.06e-1
-8.67e-1 3.06e-1 1.75e-1 1.75e-1
-8.67e-1 5.1e-1 1.4e-1 1.4e-1
-8.67e-1 7.14e-1 1.0e-1 1.0e-1
-8.67e-1 9.18e-1 5.8e-2 5.8e-2
-8.67e-1 1.122e0 1.3e-2 1.3e-2
-8.67e-1 1.327e0 1.53e-1 1.53e-1
-8.67e-1 1.531e0 3.57e-1 3.57e-1
-8.67e-1 1.735e0 5.55e-1 5.55e-1
-8.67e-1 1.939e0 7.46e-1 7.46e-1
-8.67e-1 2.143e0 9.11e-1 9.11e-1
-8.67e-1 2.347e0 1.049e0 1.049e0
-8.67e-1 2.551e0 1.171e0 1.171e0
-8.67e-1 2.755e0 1.281e0 1.281e0
-8.67e-1 2.959e0 1.382e0 1.382e0
-8.67e-1 3.163e0 1.477e0 1.477e0
-8.67e-1 3.367e0 1.566e0 1.566e0
-8.67e-1 3.571e0 1.652e0 1.652e0
-8.67e-1 3.776e0 1.734e0 1.734e0
-8.67e-1 3.98e0 1.813e0 1.813e0
-8.67e-1 4.184e0 1.89e0 1.89e0
-8.67e-1 4.388e0 1.965e0 1.965e0
-8.67e-1 4.592e0 2.038e0 2.038e0
-8.67e-1 4.796e0 2.109e0 2.109e0
-8.67e-1 5.0e0 2.18e0 2.18e0

-7.65e-1 -5.0e0 3.74e-1 3.74e-1
-7.65e-1 -4.796e0 3.4e-1 3.4e-1
-7.65e-1 -4.592e0 3.05e-1 3.05e-1
-7.65e-1 -4.388e0 2.7e-1 2.7e-1
-7.65e-1 -4.184e0 2.34e-1 2.34e-1
-7.65e-1 -3.98e0 1.97e-1 1.97e-1
-7.65e-1 -3.776e0 1.56e-1 1.56e-1
-7.65e-1 -3.571e0 1.12e-1 1.12e-1
-7.65e-1 -3.367e0 6.5e-2 6.5e-2
-7.65e-1 -3.163e0 9.0e-3 9.0e-3
-7.65e-1 -2.959e0 3.1e-2 3.1e-2
-7.65e-1 -2.755e0 6.6e-2 6.6e-2
-7.65e-1 -2.551e0 1.01e-1 1.01e-1
-7.65e-1 -2.347e0 1.35e-1 1.35e-1
-7.65e-1 -2.143e0 1.68e-1 1.68e-1
-7.65e-1 -1.939e0 1.99e-1 1.99e-1
-7.65e-1 -1.735e0 2.29e-1 2.29e-1
-7.65e-1 -1.531e0 2.56e-1 2.56e-1
-7.65e-1 -1.327e0 2.79e-1 2.79e-1
-7.65e-1 -1.122e0 2.97e-1 2.97e-1
-7.65e-1 -9.18e-1 3.09e-1 3.09e-1
-7.65e-1 -7.14e-1 3.13e-1 3.13e-1
-7.65e-1 -5.1e-1 3.1e-1 3.1e-1
-7.65e-1 -3.06e-1 2.98e-1 2.98e-1
-7.65e-1 -1.02e-1 2.78e-1 2.78e-1
-7.65e-1 1.02e-1 2.51e-1 2.51e-1
-7.65e-1 3.06e-1 2.18e-1 2.18e-1
-7.65e-1 5.1e-1 1.81e-1 1.81e-1
-7.65e-1 7.14e-1 1.4e-1 1.4e-1
-7.65e-1 9.18e-1 9.5e-2 9.5e-2
-7.65e-1 1.122e0 4.9e-2 4.9e-2
-7.65e-1 1.327e0 1.0e-3 1.0e-3
-7.65e-1 1.531e0 2.04e-1 2.04e-1
-7.65e-1 1.735e0 4.02e-1 4.02e-1
-7.65e-1 1.939e0 5.92e-1 5.92e-1
-7.65e-1 2.143e0 7.74e-1 7.74e-1
-7.65e-1 2.347e0 9.29e-1 9.29e-1
-7.65e-1 2.551e0 1.061e0 1.061e0
-7.65e-1 2.755e0 1.178e0 1.178e0
-7.65e-1 2.959e0 1.284e0 1.284e0
-7.65e-1 3.163e0 1.383e0 1.383e0
-7.65e-1 3.367e0 1.475e0 1.475e0
-7.65e-1 3.571e0 1.563e0 1.563e0
-7.65e-1 3.776e0 1.647e0 1.647e0
-7.65e-1 3.98e0 1.728e0 1.728e0
-7.65e-1 4.184e0 1.806e0 1.806e0
-7.65e-1 4.388e0 1.882e0 1.882e0
-7.65e-1 4.592e0 1.957e0 1.957e0
-7.65e-1 4.796e0 2.029e0 2.029e0
-7.65e-1 5.0e0 2.101e0 2.101e0

-6.63e-1 -5.0e0 3.56e-1 3.56e-1
-6.63e-1 -4.796e0 3.17e-1 3.17e-1
-6.63e-1 -4.592e0 2.79e-1 2.79e-1
-6.63e-1 -4.388e0 2.41e-1 2.41e-1
-6.63e-1 -4.184e0 2.04e-1 2.04e-1
-6.63e-1 -3.98e0 1.66e-1 1.66e-1
-6.63e-1 -3.776e0 1.26e-1 1.26e-1
-6.63e-1 -3.571e0 8.3e-2 8.3e-2
-6.63e-1 -3.367e0 3.7e-2 3.7e-2
-6.63e-1 -3.163e0 1.0e-2 1.0e-2
-6.63e-1 -2.959e0 4.8e-2 4.8e-2
-6.63e-1 -2.755e0 8.6e-2 8.6e-2
-6.63e-1 -2.551e0 1.23e-1 1.23e-1
-6.63e-1 -2.347e0 1.6e-1 1.6e-1
-6.63e-1 -2.143e0 1.95e-1 1.95e-1
-6.63e-1 -1.939e0 2.29e-1 2.29e-1
-6.63e-1 -1.735e0 2.61e-1 2.61e-1
-6.63e-1 -1.531e0 2.91e-1 2.91e-1
-6.63e-1 -1.327e0 3.18e-1 3.18e-1
-6.63e-1 -1.122e0 3.39e-1 3.39e-1
-6.63e-1 -9.18e-1 3.53e-1 3.53e-1
-6.63e-1 -7.14e-1 3.6e-1 3.6e-1
-6.63e-1 -5.1e-1 3.57e-1 3.57e-1
-6.63e-1 -3.06e-1 3.44e-1 3.44e-1
-6.63e-1 -1.02e-1 3.23e-1 3.23e-1
-6.63e-1 1.02e-1 2.94e-1 2.94e-1
-6.63e-1 3.06e-1 2.59e-1 2.59e-1
-6.63e-1 5.1e-1 2.2e-1 2.2e-1
-6.63e-1 7.14e-1 1.77e-1 1.77e-1
-6.63e-1 9.18e-1 1.31e-1 1.31e-1
-6.63e-1 1.122e0 8.3e-2 8.3e-2
-6.63e-1 1.327e0 3.3e-2 3.3e-2
-6.63e-1 1.531e0 7.0e-2 7.0e-2
-6.63e-1 1.735e0 2.66e-1 2.66e-1
-6.63e-1 1.939e0 4.54e-1 4.54e-1
-6.63e-1 2.143e0 6.34e-1 6.34e-1
-6.63e-1 2.347e0 8.05e-1 8.05e-1
-6.63e-1 2.551e0 9.49e-1 9.49e-1
-6.63e-1 2.755e0 1.074e0 1.074e0
-6.63e-1 2.959e0 1.186e0 1.186e0
-6.63e-1 3.163e0 1.288e0 1.288e0
-6.63e-1 3.367e0 1.384e0 1.384e0
-6.63e-1 3.571e0 1.474e0 1.474e0
-6.63e-1 3.776e0 1.56e0 1.56e0
-6.63e-1 3.98e0 1.643e0 1.643e0
-6.63e-1 4.184e0 1.723e0 1.723e0
-6.63e-1 4.388e0 1.8e0 1.8e0
-6.63e-1 4.592e0 1.875e0 1.875e0
-6.63e-1 4.796e0 1.949e0 1.949e0
-6.63e-1 5.0e0 2.021e0 2.021e0

-5.61e-1 -5.0e0 3.54e-1 3.54e-1
-5.61e-1 -4.796e0 3.12e-1 3.12e-1
-5.61e-1 -4.592e0 2.69e-1 2.69e-1
-5.61e-1 -4.388e0 2.28e-1 2.28e-1
-5.61e-1 -4.184e0 1.87e-1 1.87e-1
-5.61e-1 -3.98e0 1.47e-1 1.47e-1
-5.61e-1 -3.776e0 1.07e-1 1.07e-1
-5.61e-1 -3.571e0 6.5e-2 6.5e-2
-5.61e-1 -3.367e0 2.2e-2 2.2e-2
-5.61e-1 -3.163e0 2.1e-2 2.1e-2
-5.61e-1 -2.959e0 6.2e-2 6.2e-2
-5.61e-1 -2.755e0 1.02e-1 1.02e-1
-5.61e-1 -2.551e0 1.41e-1 1.41e-1
-5.61e-1 -2.347e0 1.8e-1 1.8e-1
-5.61e-1 -2.143e0 2.18e-1 2.18e-1
-5.61e-1 -1.939e0 2.55e-1 2.55e-1
-5.61e-1 -1.735e0 2.9e-1 2.9e-1
-5.61e-1 -1.531e0 3.24e-1 3.24e-1
-5.61e-1 -1.327e0 3.54e-1 3.54e-1
-5.61e-1 -1.122e0 3.79e-1 3.79e-1
-5.61e-1 -9.18e-1 3.97e-1 3.97e-1
-5.61e-1 -7.14e-1 4.06e-1 4.06e-1
-5.61e-1 -5.1e-1 4.04e-1 4.04e-1
-5.61e-1 -3.06e-1 3.9e-1 3.9e-1
-5.61e-1 -1.02e-1 3.67e-1 3.67e-1
-5.61e-1 1.02e-1 3.35e-1 3.35e-1
-5.61e-1 3.06e-1 2.98e-1 2.98e-1
-5.61e-1 5.1e-1 2.56e-1 2.56e-1
-5.61e-1 7.14e-1 2.11e-1 2.11e-1
-5.61e-1 9.18e-1 1.64e-1 1.64e-1
-5.61e-1 1.122e0 1.14e-1 1.14e-1
-5.61e-1 1.327e0 6.3e-2 6.3e-2
-5.61e-1 1.531e0 1.1e-2 1.1e-2
-5.61e-1 1.735e0 1.51e-1 1.51e-1
-5.61e-1 1.939e0 3.34e-1 3.34e-1
-5.61e-1 2.143e0 5.09e-1 5.09e-1
-5.61e-1 2.347e0 6.77e-1 6.77e-1
-5.61e-1 2.551e0 8.35e-1 8.35e-1
-5.61e-1 2.755e0 9.69e-1 9.69e-1
-5.61e-1 2.959e0 1.087e0 1.087e0
-5.61e-1 3.163e0 1.194e0 1.194e0
-5.61e-1 3.367e0 1.293e0 1.293e0
-5.61e-1 3.571e0 1.385e0 1.385e0
-5.61e-1 3.776e0 1.474e0 1.474e0
-5.61e-1 3.98e0 1.558e0 1.558e0
-5.61e-1 4.184e0 1.639e0 1.639e0
-5.61e-1 4.388e0 1.718e0 1.718e0
-5.61e-1 4.592e0 1.794e0 1.794e0
-5.61e-1 4.796e0 1.869e0 1.869e0
-5.61e-1 5.0e0 1.942e0 1.942e0

-4.59e-1 -5.0e0 3.58e-1 3.58e-1
-4.59e-1 -4.796e0 3.15e-1 3.15e-1
-4.59e-1 -4.592e0 2.71e-1 2.71e-1
-4.59e-1 -4.388e0 2.28e-1 2.28e-1
-4.59e-1 -4.184e0 1.85e-1 1.85e-1
-4.59e-1 -3.98e0 1.42e-1 1.42e-1
-4.59e-1 -3.776e0 9.9e-2 9.9e-2
-4.59e-1 -3.571e0 5.7e-2 5.7e-2
-4.59e-1 -3.367e0 1.4e-2 1.4e-2
-4.59e-1 -3.163e0 2.8e-2 2.8e-2
-4.59e-1 -2.959e0 7.0e-2 7.0e-2
-4.59e-1 -2.755e0 1.12e-1 1.12e-1
-4.59e-1 -2.551e0 1.53e-1 1.53e-1
-4.59e-1 -2.347e0 1.94e-1 1.94e-1
-4.59e-1 -2.143e0 2.35e-1 2.35e-1
-4.59e-1 -1.939e0 2.75e-1 2.75e-1
-4.59e-1 -1.735e0 3.14e-1 3.14e-1
-4.59e-1 -1.531e0 3.52e-1 3.52e-1
-4.59e-1 -1.327e0 3.86e-1 3.86e-1
-4.59e-1 -1.122e0 4.16e-1 4.16e-1
-4.59e-1 -9.18e-1 4.39e-1 4.39e-1
-4.59e-1 -7.14e-1 4.52e-1 4.52e-1
-4.59e-1 -5.1e-1 4.51e-1 4.51e-1
-4.59e-1 -3.06e-1 4.36e-1 4.36e-1
-4.59e-1 -1.02e-1 4.1e-1 4.1e-1
-4.59e-1 1.02e-1 3.75e-1 3.75e-1
-4.59e-1 3.06e-1 3.34e-1 3.34e-1
-4.59e-1 5.1e-1 2.9e-1 2.9e-1
-4.59e-1 7.14e-1 2.43e-1 2.43e-1
-4.59e-1 9.18e-1 1.93e-1 1.93e-1
-4.59e-1 1.122e0 1.42e-1 1.42e-1
-4.59e-1 1.327e0 9.0e-2 9.0e-2
-4.59e-1 1.531e0 3.7e-2 3.7e-2
-4.59e-1 1.735e0 5.6e-2 5.6e-2
-4.59e-1 1.939e0 2.32e-1 2.32e-1
-4.59e-1 2.143e0 4.0e-1 4.0e-1
-4.59e-1 2.347e0 5.62e-1 5.62e-1
-4.59e-1 2.551e0 7.18e-1 7.18e-1
-4.59e-1 2.755e0 8.63e-1 8.63e-1
-4.59e-1 2.959e0 9.88e-1 9.88e-1
-4.59e-1 3.163e0 1.099e0 1.099e0
-4.59e-1 3.367e0 1.201e0 1.201e0
-4.59e-1 3.571e0 1.297e0 1.297e0
-4.59e-1 3.776e0 1.387e0 1.387e0
-4.59e-1 3.98e0 1.473e0 1.473e0
-4.59e-1 4.184e0 1.555e0 1.555e0
-4.59e-1 4.388e0 1.635e0 1.635e0
-4.59e-1 4.592e0 1.713e0 1.713e0
-4.59e-1 4.796e0 1.788e0 1.788e0
-4.59e-1 5.0e0 1.862e0 1.862e0

-3.57e-1 -5.0e0 3.65e-1 3.65e-1
-3.57e-1 -4.796e0 3.21e-1 3.21e-1
-3.57e-1 -4.592e0 2.76e-1 2.76e-1
-3.57e-1 -4.388e0 2.32e-1 2.32e-1
-3.57e-1 -4.184e0 1.88e-1 1.88e-1
-3.57e-1 -3.98e0 1.45e-1 1.45e-1
-3.57e-1 -3.776e0 1.01e-1 1.01e-1
-3.57e-1 -3.571e0 5.7e-2 5.7e-2
-3.57e-1 -3.367e0 1.3e-2 1.3e-2
-3.57e-1 -3.163e0 3.0e-2 3.0e-2
-3.57e-1 -2.959e0 7.4e-2 7.4e-2
-3.57e-1 -2.755e0 1.17e-1 1.17e-1
-3.57e-1 -2.551e0 1.6e-1 1.6e-1
-3.57e-1 -2.347e0 2.04e-1 2.04e-1
-3.57e-1 -2.143e0 2.47e-1 2.47e-1
-3.57e-1 -1.939e0 2.89e-1 2.89e-1
-3.57e-1 -1.735e0 3.32e-1 3.32e-1
-3.57e-1 -1.531e0 3.73e-1 3.73e-1
-3.57e-1 -1.327e0 4.13e-1 4.13e-1
-3.57e-1 -1.122e0 4.49e-1 4.49e-1
-3.57e-1 -9.18e-1 4.79e-1 4.79e-1
-3.57e-1 -7.14e-1 4.97e-1 4.97e-1
-3.57e-1 -5.1e-1 4.98e-1 4.98e-1
-3.57e-1 -3.06e-1 4.81e-1 4.81e-1
-3.57e-1 -1.02e-1 4.5e-1 4.5e-1
-3.57e-1 1.02e-1 4.11e-1 4.11e-1
-3.57e-1 3.06e-1 3.67e-1 3.67e-1
-3.57e-1 5.1e-1 3.2e-1 3.2e-1
-3.57e-1 7.14e-1 2.7e-1 2.7e-1
-3.57e-1 9.18e-1 2.19e-1 2.19e-1
-3.57e-1 1.122e0 1.67e-1 1.67e-1
-3.57e-1 1.327e0 1.14e-1 1.14e-1
-3.57e-1 1.531e0 6.0e-2 6.0e-2
-3.57e-1 1.735e0 5.0e-3 5.0e-3
-3.57e-1 1.939e0 1.49e-1 1.49e-1
-3.57e-1 2.143e0 3.08e-1 3.08e-1
-3.57e-1 2.347e0 4.62e-1 4.62e-1
-3.57e-1 2.551e0 6.1e-1 6.1e-1
-3.57e-1 2.755e0 7.55e-1 7.55e-1
-3.57e-1 2.959e0 8.87e-1 8.87e-1
-3.57e-1 3.163e0 1.004e0 1.004e0
-3.57e-1 3.367e0 1.109e0 1.109e0
-3.57e-1 3.571e0 1.207e0 1.207e0
-3.57e-1 3.776e0 1.299e0 1.299e0
-3.57e-1 3.98e0 1.387e0 1.387e0
-3.57e-1 4.184e0 1.471e0 1.471e0
-3.57e-1 4.388e0 1.552e0 1.552e0
-3.57e-1 4.592e0 1.631e0 1.631e0
-3.57e-1 4.796e0 1.708e0 1.708e0
-3.57e-1 5.0e0 1.783e0 1.783e0

-2.55e-1 -5.0e0 3.74e-1 3.74e-1
-2.55e-1 -4.796e0 3.29e-1 3.29e-1
-2.55e-1 -4.592e0 2.85e-1 2.85e-1
-2.55e-1 -4.388e0 2.4e-1 2.4e-1
-2.55e-1 -4.184e0 1.96e-1 1.96e-1
-2.55e-1 -3.98e0 1.51e-1 1.51e-1
-2.55e-1 -3.776e0 1.06e-1 1.06e-1
-2.55e-1 -3.571e0 6.2e-2 6.2e-2
-2.55e-1 -3.367e0 1.7e-2 1.7e-2
-2.55e-1 -3.163e0 2.9e-2 2.9e-2
-2.55e-1 -2.959e0 7.5e-2 7.5e-2
-2.55e-1 -2.755e0 1.19e-1 1.19e-1
-2.55e-1 -2.551e0 1.63e-1 1.63e-1
-2.55e-1 -2.347e0 2.06e-1 2.06e-1
-2.55e-1 -2.143e0 2.51e-1 2.51e-1
-2.55e-1 -1.939e0 2.96e-1 2.96e-1
-2.55e-1 -1.735e0 3.41e-1 3.41e-1
-2.55e-1 -1.531e0 3.86e-1 3.86e-1
-2.55e-1 -1.327e0 4.31e-1 4.31e-1
-2.55e-1 -1.122e0 4.73e-1 4.73e-1
-2.55e-1 -9.18e-1 5.12e-1 5.12e-1
-2.55e-1 -7.14e-1 5.4e-1 5.4e-1
-2.55e-1 -5.1e-1 5.45e-1 5.45e-1
-2.55e-1 -3.06e-1 5.24e-1 5.24e-1
-2.55e-1 -1.02e-1 4.87e-1 4.87e-1
-2.55e-1 1.02e-1 4.43e-1 4.43e-1
-2.55e-1 3.06e-1 3.95e-1 3.95e-1
-2.55e-1 5.1e-1 3.45e-1 3.45e-1
-2.55e-1 7.14e-1 2.93e-1 2.93e-1
-2.55e-1 9.18e-1 2.41e-1 2.41e-1
-2.55e-1 1.122e0 1.87e-1 1.87e-1
-2.55e-1 1.327e0 1.34e-1 1.34e-1
-2.55e-1 1.531e0 7.9e-2 7.9e-2
-2.55e-1 1.735e0 2.4e-2 2.4e-2
-2.55e-1 1.939e0 8.5e-2 8.5e-2
-2.55e-1 2.143e0 2.33e-1 2.33e-1
-2.55e-1 2.347e0 3.76e-1 3.76e-1
-2.55e-1 2.551e0 5.15e-1 5.15e-1
-2.55e-1 2.755e0 6.51e-1 6.51e-1
-2.55e-1 2.959e0 7.85e-1 7.85e-1
-2.55e-1 3.163e0 9.07e-1 9.07e-1
-2.55e-1 3.367e0 1.017e0 1.017e0
-2.55e-1 3.571e0 1.117e0 1.117e0
-2.55e-1 3.776e0 1.212e0 1.212e0
-2.55e-1 3.98e0 1.301e0 1.301e0
-2.55e-1 4.184e0 1.387e0 1.387e0
-2.55e-1 4.388e0 1.469e0 1.469e0
-2.55e-1 4.592e0 1.549e0 1.549e0
-2.55e-1 4.796e0 1.627e0 1.627e0
-2.55e-1 5.0e0 1.702e0 1.702e0

-1.53e-1 -5.0e0 3.86e-1 3.86e-1
-1.53e-1 -4.796e0 3.41e-1 3.41e-1
-1.53e-1 -4.592e0 2.96e-1 2.96e-1
-1.53e-1 -4.388e0 2.51e-1 2.51e-1
-1.53e-1 -4.184e0 2.06e-1 2.06e-1
-1.53e-1 -3.98e0 1.61e-1 1.61e-1
-1.53e-1 -3.776e0 1.16e-1 1.16e-1
-1.53e-1 -3.571e0 7.1e-2 7.1e-2
-1.53e-1 -3.367e0 2.5e-2 2.5e-2
-1.53e-1 -3.163e0 2.4e-2 2.4e-2
-1.53e-1 -2.959e0 7.8e-2 7.8e-2
-1.53e-1 -2.755e0 1.29e-1 1.29e-1
-1.53e-1 -2.551e0 1.79e-1 1.79e-1
-1.53e-1 -2.347e0 2.26e-1 2.26e-1
-1.53e-1 -2.143e0 2.71e-1 2.71e-1
-1.53e-1 -1.939e0 3.14e-1 3.14e-1
-1.53e-1 -1.735e0 3.53e-1 3.53e-1
-1.53e-1 -1.531e0 3.92e-1 3.92e-1
-1.53e-1 -1.327e0 4.37e-1 4.37e-1
-1.53e-1 -1.122e0 4.85e-1 4.85e-1
-1.53e-1 -9.18e-1 5.32e-1 5.32e-1
-1.53e-1 -7.14e-1 5.74e-1 5.74e-1
-1.53e-1 -5.1e-1 5.93e-1 5.93e-1
-1.53e-1 -3.06e-1 5.63e-1 5.63e-1
-1.53e-1 -1.02e-1 5.16e-1 5.16e-1
-1.53e-1 1.02e-1 4.67e-1 4.67e-1
-1.53e-1 3.06e-1 4.15e-1 4.15e-1
-1.53e-1 5.1e-1 3.63e-1 3.63e-1
-1.53e-1 7.14e-1 3.11e-1 3.11e-1
-1.53e-1 9.18e-1 2.57e-1 2.57e-1
-1.53e-1 1.122e0 2.04e-1 2.04e-1
-1.53e-1 1.327e0 1.49e-1 1.49e-1
-1.53e-1 1.531e0 9.5e-2 9.5e-2
-1.53e-1 1.735e0 3.9e-2 3.9e-2
-1.53e-1 1.939e0 3.9e-2 3.9e-2
-1.53e-1 2.143e0 1.73e-1 1.73e-1
-1.53e-1 2.347e0 3.04e-1 3.04e-1
-1.53e-1 2.551e0 4.33e-1 4.33e-1
-1.53e-1 2.755e0 5.59e-1 5.59e-1
-1.53e-1 2.959e0 6.84e-1 6.84e-1
-1.53e-1 3.163e0 8.08e-1 8.08e-1
-1.53e-1 3.367e0 9.22e-1 9.22e-1
-1.53e-1 3.571e0 1.026e0 1.026e0
-1.53e-1 3.776e0 1.123e0 1.123e0
-1.53e-1 3.98e0 1.214e0 1.214e0
-1.53e-1 4.184e0 1.301e0 1.301e0
-1.53e-1 4.388e0 1.385e0 1.385e0
-1.53e-1 4.592e0 1.466e0 1.466e0
-1.53e-1 4.796e0 1.545e0 1.545e0
-1.53e-1 5.0e0 1.622e0 1.622e0

-5.1e-2 -5.0e0 4.01e-1 4.01e-1
-5.1e-2 -4.796e0 3.55e-1 3.55e-1
-5.1e-2 -4.592e0 3.1e-1 3.1e-1
-5.1e-2 -4.388e0 2.65e-1 2.65e-1
-5.1e-2 -4.184e0 2.2e-1 2.2e-1
-5.1e-2 -3.98e0 1.74e-1 1.74e-1
-5.1e-2 -3.776e0 1.29e-1 1.29e-1
-5.1e-2 -3.571e0 8.3e-2 8.3e-2
-5.1e-2 -3.367e0 3.8e-2 3.8e-2
-5.1e-2 -3.163e0 1.2e-2 1.2e-2
-5.1e-2 -2.959e0 7.6e-2 7.6e-2
-5.1e-2 -2.755e0 1.4e-1 1.4e-1
-5.1e-2 -2.551e0 2.03e-1 2.03e-1
-5.1e-2 -2.347e0 2.65e-1 2.65e-1
-5.1e-2 -2.143e0 3.27e-1 3.27e-1
-5.1e-2 -1.939e0 3.91e-1 3.91e-1
-5.1e-2 -1.735e0 4.56e-1 4.56e-1
-5.1e-2 -1.531e0 5.22e-1 5.22e-1
-5.1e-2 -1.327e0 5.91e-1 5.91e-1
-5.1e-2 -1.122e0 6.69e-1 6.69e-1
-5.1e-2 -9.18e-1 7.73e-1 7.73e-1
-5.1e-2 -7.14e-1 9.83e-1 9.83e-1
-5.1e-2 -5.1e-1 1.988e0 1.988e0
-5.1e-2 -3.06e-1 5.82e-1 5.82e-1
-5.1e-2 -1.02e-1 5.31e-1 5.31e-1
-5.1e-2 1.02e-1 4.79e-1 4.79e-1
-5.1e-2 3.06e-1 4.27e-1 4.27e-1
-5.1e-2 5.1e-1 3.75e-1 3.75e-1
-5.1e-2 7.14e-1 3.22e-1 3.22e-1
-5.1e-2 9.18e-1 2.68e-1 2.68e-1
-5.1e-2 1.122e0 2.15e-1 2.15e-1
-5.1e-2 1.327e0 1.6e-1 1.6e-1
-5.1e-2 1.531e0 1.06e-1 1.06e-1
-5.1e-2 1.735e0 5.1e-2 5.1e-2
-5.1e-2 1.939e0 1.0e-2 1.0e-2
-5.1e-2 2.143e0 1.28e-1 1.28e-1
-5.1e-2 2.347e0 2.46e-1 2.46e-1
-5.1e-2 2.551e0 3.63e-1 3.63e-1
-5.1e-2 2.755e0 4.79e-1 4.79e-1
-5.1e-2 2.959e0 5.95e-1 5.95e-1
-5.1e-2 3.163e0 7.1e-1 7.1e-1
-5.1e-2 3.367e0 8.25e-1 8.25e-1
-5.1e-2 3.571e0 9.32e-1 9.32e-1
-5.1e-2 3.776e0 1.032e0 1.032e0
-5.1e-2 3.98e0 1.126e0 1.126e0
-5.1e-2 4.184e0 1.215e0 1.215e0
-5.1e-2 4.388e0 1.3e0 1.3e0
-5.1e-2 4.592e0 1.382e0 1.382e0
-5.1e-2 4.796e0 1.462e0 1.462e0
-5.1e-2 5.0e0 1.54e0 1.54e0

5.1e-2 -5.0e0 4.18e-1 4.18e-1
5.1e-2 -4.796e0 3.72e-1 3.72e-1
5.1e-2 -4.592e0 3.27e-1 3.27e-1
5.1e-2 -4.388e0 2.82e-1 2.82e-1
5.1e-2 -4.184e0 2.36e-1 2.36e-1
5.1e-2 -3.98e0 1.91e-1 1.91e-1
5.1e-2 -3.776e0 1.45e-1 1.45e-1
5.1e-2 -3.571e0 9.9e-2 9.9e-2
5.1e-2 -3.367e0 5.4e-2 5.4e-2
5.1e-2 -3.163e0 8.0e-3 8.0e-3
5.1e-2 -2.959e0 6.4e-2 6.4e-2
5.1e-2 -2.755e0 1.41e-1 1.41e-1
5.1e-2 -2.551e0 2.2e-1 2.2e-1
5.1e-2 -2.347e0 3.01e-1 3.01e-1
5.1e-2 -2.143e0 3.86e-1 3.86e-1
5.1e-2 -1.939e0 4.77e-1 4.77e-1
5.1e-2 -1.735e0 5.81e-1 5.81e-1
5.1e-2 -1.531e0 7.03e-1 7.03e-1
5.1e-2 -1.327e0 8.55e-1 8.55e-1
5.1e-2 -1.122e0 1.035e0 1.035e0
5.1e-2 -9.18e-1 1.265e0 1.265e0
5.1e-2 -7.14e-1 1.586e0 1.586e0
5.1e-2 -5.1e-1 1.889e0 1.889e0
5.1e-2 -3.06e-1 1.236e0 1.236e0
5.1e-2 -1.02e-1 5.37e-1 5.37e-1
5.1e-2 1.02e-1 4.78e-1 4.78e-1
5.1e-2 3.06e-1 4.29e-1 4.29e-1
5.1e-2 5.1e-1 3.78e-1 3.78e-1
5.1e-2 7.14e-1 3.26e-1 3.26e-1
5.1e-2 9.18e-1 2.73e-1 2.73e-1
5.1e-2 1.122e0 2.2e-1 2.2e-1
5.1e-2 1.327e0 1.67e-1 1.67e-1
5.1e-2 1.531e0 1.13e-1 1.13e-1
5.1e-2 1.735e0 5.8e-2 5.8e-2
5.1e-2 1.939e0 4.0e-3 4.0e-3
5.1e-2 2.143e0 9.6e-2 9.6e-2
5.1e-2 2.347e0 1.99e-1 1.99e-1
5.1e-2 2.551e0 3.04e-1 3.04e-1
5.1e-2 2.755e0 4.09e-1 4.09e-1
5.1e-2 2.959e0 5.15e-1 5.15e-1
5.1e-2 3.163e0 6.21e-1 6.21e-1
5.1e-2 3.367e0 7.28e-1 7.28e-1
5.1e-2 3.571e0 8.35e-1 8.35e-1
5.1e-2 3.776e0 9.39e-1 9.39e-1
5.1e-2 3.98e0 1.035e0 1.035e0
5.1e-2 4.184e0 1.126e0 1.126e0
5.1e-2 4.388e0 1.213e0 1.213e0
5.1e-2 4.592e0 1.297e0 1.297e0
5.1e-2 4.796e0 1.379e0 1.379e0
5.1e-2 5.0e0 1.458e0 1.458e0

1.53e-1 -5.0e0 4.37e-1 4.37e-1
1.53e-1 -4.796e0 3.92e-1 3.92e-1
1.53e-1 -4.592e0 3.46e-1 3.46e-1
1.53e-1 -4.388e0 3.01e-1 3.01e-1
1.53e-1 -4.184e0 2.56e-1 2.56e-1
1.53e-1 -3.98e0 2.1e-1 2.1e-1
1.53e-1 -3.776e0 1.65e-1 1.65e-1
1.53e-1 -3.571e0 1.19e-1 1.19e-1
1.53e-1 -3.367e0 7.3e-2 7.3e-2
1.53e-1 -3.163e0 2.8e-2 2.8e-2
1.53e-1 -2.959e0 3.5e-2 3.5e-2
1.53e-1 -2.755e0 1.25e-1 1.25e-1
1.53e-1 -2.551e0 2.18e-1 2.18e-1
1.53e-1 -2.347e0 3.16e-1 3.16e-1
1.53e-1 -2.143e0 4.21e-1 4.21e-1
1.53e-1 -1.939e0 5.37e-1 5.37e-1
1.53e-1 -1.735e0 6.69e-1 6.69e-1
1.53e-1 -1.531e0 8.26e-1 8.26e-1
1.53e-1 -1.327e0 9.97e-1 9.97e-1
1.53e-1 -1.122e0 1.185e0 1.185e0
1.53e-1 -9.18e-1 1.399e0 1.399e0
1.53e-1 -7.14e-1 1.634e0 1.634e0
1.53e-1 -5.1e-1 1.781e0 1.781e0
1.53e-1 -3.06e-1 1.543e0 1.543e0
1.53e-1 -1.02e-1 1.062e0 1.062e0
1.53e-1 1.02e-1 5.96e-1 5.96e-1
1.53e-1 3.06e-1 4.22e-1 4.22e-1
1.53e-1 5.1e-1 3.72e-1 3.72e-1
1.53e-1 7.14e-1 3.23e-1 3.23e-1
1.53e-1 9.18e-1 2.72e-1 2.72e-1
1.53e-1 1.122e0 2.21e-1 2.21e-1
1.53e-1 1.327e0 1.68e-1 1.68e-1
1.53e-1 1.531e0 1.15e-1 1.15e-1
1.53e-1 1.735e0 6.2e-2 6.2e-2
1.53e-1 1.939e0 8.0e-3 8.0e-3
1.53e-1 2.143e0 7.4e-2 7.4e-2
1.53e-1 2.347e0 1.63e-1 1.63e-1
1.53e-1 2.551e0 2.55e-1 2.55e-1
1.53e-1 2.755e0 3.49e-1 3.49e-1
1.53e-1 2.959e0 4.45e-1 4.45e-1
1.53e-1 3.163e0 5.42e-1 5.42e-1
1.53e-1 3.367e0 6.41e-1 6.41e-1
1.53e-1 3.571e0 7.41e-1 7.41e-1
1.53e-1 3.776e0 8.41e-1 8.41e-1
1.53e-1 3.98e0 9.41e-1 9.41e-1
1.53e-1 4.184e0 1.035e0 1.035e0
1.53e-1 4.388e0 1.124e0 1.124e0
1.53e-1 4.592e0 1.21e0 1.21e0
1.53e-1 4.796e0 1.293e0 1.293e0
1.53e-1 5.0e0 1.374e0 1.374e0

2.55e-1 -5.0e0 4.58e-1 4.58e-1
2.55e-1 -4.796e0 4.13e-1 4.13e-1
2.55e-1 -4.592e0 3.68e-1 3.68e-1
2.55e-1 -4.388e0 3.23e-1 3.23e-1
2.55e-1 -4.184e0 2.78e-1 2.78e-1
2.55e-1 -3.98e0 2.32e-1 2.32e-1
2.55e-1 -3.776e0 1.87e-1 1.87e-1
2.55e-1 -3.571e0 1.42e-1 1.42e-1
2.55e-1 -3.367e0 9.6e-2 9.6e-2
2.55e-1 -3.163e0 5.1e-2 5.1e-2
2.55e-1 -2.959e0 6.0e-3 6.0e-3
2.55e-1 -2.755e0 8.8e-2 8.8e-2
2.55e-1 -2.551e0 1.92e-1 1.92e-1
2.55e-1 -2.347e0 3.03e-1 3.03e-1
2.55e-1 -2.143e0 4.23e-1 4.23e-1
2.55e-1 -1.939e0 5.54e-1 5.54e-1
2.55e-1 -1.735e0 7.03e-1 7.03e-1
2.55e-1 -1.531e0 8.7e-1 8.7e-1
2.55e-1 -1.327e0 1.038e0 1.038e0
2.55e-1 -1.122e0 1.214e0 1.214e0
2.55e-1 -9.18e-1 1.397e0 1.397e0
2.55e-1 -7.14e-1 1.572e0 1.572e0
2.55e-1 -5.1e-1 1.667e0 1.667e0
2.55e-1 -3.06e-1 1.549e0 1.549e0
2.55e-1 -1.02e-1 1.284e0 1.284e0
2.55e-1 1.02e-1 9.27e-1 9.27e-1
2.55e-1 3.06e-1 5.94e-1 5.94e-1
2.55e-1 5.1e-1 4.06e-1 4.06e-1
2.55e-1 7.14e-1 3.15e-1 3.15e-1
2.55e-1 9.18e-1 2.65e-1 2.65e-1
2.55e-1 1.122e0 2.16e-1 2.16e-1
2.55e-1 1.327e0 1.65e-1 1.65e-1
2.55e-1 1.531e0 1.14e-1 1.14e-1
2.55e-1 1.735e0 6.1e-2 6.1e-2
2.55e-1 1.939e0 8.0e-3 8.0e-3
2.55e-1 2.143e0 6.0e-2 6.0e-2
2.55e-1 2.347e0 1.36e-1 1.36e-1
2.55e-1 2.551e0 2.16e-1 2.16e-1
2.55e-1 2.755e0 2.99e-1 2.99e-1
2.55e-1 2.959e0 3.85e-1 3.85e-1
2.55e-1 3.163e0 4.73e-1 4.73e-1
2.55e-1 3.367e0 5.64e-1 5.64e-1
2.55e-1 3.571e0 6.55e-1 6.55e-1
2.55e-1 3.776e0 7.49e-1 7.49e-1
2.55e-1 3.98e0 8.43e-1 8.43e-1
2.55e-1 4.184e0 9.39e-1 9.39e-1
2.55e-1 4.388e0 1.031e0 1.031e0
2.55e-1 4.592e0 1.12e0 1.12e0
2.55e-1 4.796e0 1.205e0 1.205e0
2.55e-1 5.0e0 1.288e0 1.288e0

3.57e-1 -5.0e0 4.82e-1 4.82e-1
3.57e-1 -4.796e0 4.37e-1 4.37e-1
3.57e-1 -4.592e0 3.92e-1 3.92e-1
3.57e-1 -4.388e0 3.47e-1 3.47e-1
3.57e-1 -4.184e0 3.02e-1 3.02e-1
3.57e-1 -3.98e0 2.57e-1 2.57e-1
3.57e-1 -3.776e0 2.12e-1 2.12e-1
3.57e-1 -3.571e0 1.67e-1 1.67e-1
3.57e-1 -3.367e0 1.22e-1 1.22e-1
3.57e-1 -3.163e0 7.7e-2 7.7e-2
3.57e-1 -2.959e0 3.3e-2 3.3e-2
3.57e-1 -2.755e0 3.0e-2 3.0e-2
3.57e-1 -2.551e0 1.42e-1 1.42e-1
3.57e-1 -2.347e0 2.62e-1 2.62e-1
3.57e-1 -2.143e0 3.9e-1 3.9e-1
3.57e-1 -1.939e0 5.3e-1 5.3e-1
3.57e-1 -1.735e0 6.85e-1 6.85e-1
3.57e-1 -1.531e0 8.54e-1 8.54e-1
3.57e-1 -1.327e0 1.017e0 1.017e0
3.57e-1 -1.122e0 1.177e0 1.177e0
3.57e-1 -9.18e-1 1.333e0 1.333e0
3.57e-1 -7.14e-1 1.473e0 1.473e0
3.57e-1 -5.1e-1 1.545e0 1.545e0
3.57e-1 -3.06e-1 1.482e0 1.482e0
3.57e-1 -1.02e-1 1.321e0 1.321e0
3.57e-1 1.02e-1 1.079e0 1.079e0
3.57e-1 3.06e-1 7.93e-1 7.93e-1
3.57e-1 5.1e-1 5.44e-1 5.44e-1
3.57e-1 7.14e-1 3.79e-1 3.79e-1
3.57e-1 9.18e-1 2.76e-1 2.76e-1
3.57e-1 1.122e0 2.08e-1 2.08e-1
3.57e-1 1.327e0 1.57e-1 1.57e-1
3.57e-1 1.531e0 1.08e-1 1.08e-1
3.57e-1 1.735e0 5.7e-2 5.7e-2
3.57e-1 1.939e0 5.0e-3 5.0e-3
3.57e-1 2.143e0 5.4e-2 5.4e-2
3.57e-1 2.347e0 1.18e-1 1.18e-1
3.57e-1 2.551e0 1.87e-1 1.87e-1
3.57e-1 2.755e0 2.6e-1 2.6e-1
3.57e-1 2.959e0 3.36e-1 3.36e-1
3.57e-1 3.163e0 4.15e-1 4.15e-1
3.57e-1 3.367e0 4.97e-1 4.97e-1
3.57e-1 3.571e0 5.81e-1 5.81e-1
3.57e-1 3.776e0 6.67e-1 6.67e-1
3.57e-1 3.98e0 7.55e-1 7.55e-1
3.57e-1 4.184e0 8.44e-1 8.44e-1
3.57e-1 4.388e0 9.35e-1 9.35e-1
3.57e-1 4.592e0 1.026e0 1.026e0
3.57e-1 4.796e0 1.114e0 1.114e0
3.57e-1 5.0e0 1.199e0 1.199e0

4.59e-1 -5.0e0 5.07e-1 5.07e-1
4.59e-1 -4.796e0 4.62e-1 4.62e-1
4.59e-1 -4.592e0 4.18e-1 4.18e-1
4.59e-1 -4.388e0 3.73e-1 3.73e-1
4.59e-1 -4.184e0 3.29e-1 3.29e-1
4.59e-1 -3.98e0 2.84e-1 2.84e-1
4.59e-1 -3.776e0 2.4e-1 2.4e-1
4.59e-1 -3.571e0 1.95e-1 1.95e-1
4.59e-1 -3.367e0 1.51e-1 1.51e-1
4.59e-1 -3.163e0 1.07e-1 1.07e-1
4.59e-1 -2.959e0 6.2e-2 6.2e-2
4.59e-1 -2.755e0 1.8e-2 1.8e-2
4.59e-1 -2.551e0 6.9e-2 6.9e-2
4.59e-1 -2.347e0 1.93e-1 1.93e-1
4.59e-1 -2.143e0 3.25e-1 3.25e-1
4.59e-1 -1.939e0 4.67e-1 4.67e-1
4.59e-1 -1.735e0 6.22e-1 6.22e-1
4.59e-1 -1.531e0 7.9e-1 7.9e-1
4.59e-1 -1.327e0 9.51e-1 9.51e-1
4.59e-1 -1.122e0 1.1e0 1.1e0
4.59e-1 -9.18e-1 1.237e0 1.237e0
4.59e-1 -7.14e-1 1.354e0 1.354e0
4.59e-1 -5.1e-1 1.415e0 1.415e0
4.59e-1 -3.06e-1 1.384e0 1.384e0
4.59e-1 -1.02e-1 1.279e0 1.279e0
4.59e-1 1.02e-1 1.115e0 1.115e0
4.59e-1 3.06e-1 8.96e-1 8.96e-1
4.59e-1 5.1e-1 6.58e-1 6.58e-1
4.59e-1 7.14e-1 4.67e-1 4.67e-1
4.59e-1 9.18e-1 3.29e-1 3.29e-1
4.59e-1 1.122e0 2.3e-1 2.3e-1
4.59e-1 1.327e0 1.57e-1 1.57e-1
4.59e-1 1.531e0 1.0e-1 1.0e-1
4.59e-1 1.735e0 4.9e-2 4.9e-2
4.59e-1 1.939e0 1.0e-3 1.0e-3
4.59e-1 2.143e0 5.4e-2 5.4e-2
4.59e-1 2.347e0 1.09e-1 1.09e-1
4.59e-1 2.551e0 1.68e-1 1.68e-1
4.59e-1 2.755e0 2.32e-1 2.32e-1
4.59e-1 2.959e0 2.99e-1 2.99e-1
4.59e-1 3.163e0 3.69e-1 3.69e-1
4.59e-1 3.367e0 4.43e-1 4.43e-1
4.59e-1 3.571e0 5.19e-1 5.19e-1
4.59e-1 3.776e0 5.98e-1 5.98e-1
4.59e-1 3.98e0 6.79e-1 6.79e-1
4.59e-1 4.184e0 7.61e-1 7.61e-1
4.59e-1 4.388e0 8.46e-1 8.46e-1
4.59e-1 4.592e0 9.31e-1 9.31e-1
4.59e-1 4.796e0 1.019e0 1.019e0
4.59e-1 5.0e0 1.106e0 1.106e0

5.61e-1 -5.0e0 5.34e-1 5.34e-1
5.61e-1 -4.796e0 4.89e-1 4.89e-1
5.61e-1 -4.592e0 4.45e-1 4.45e-1
5.61e-1 -4.388e0 4.01e-1 4.01e-1
5.61e-1 -4.184e0 3.57e-1 3.57e-1
5.61e-1 -3.98e0 3.13e-1 3.13e-1
5.61e-1 -3.776e0 2.69e-1 2.69e-1
5.61e-1 -3.571e0 2.25e-1 2.25e-1
5.61e-1 -3.367e0 1.82e-1 1.82e-1
5.61e-1 -3.163e0 1.38e-1 1.38e-1
5.61e-1 -2.959e0 9.5e-2 9.5e-2
5.61e-1 -2.755e0 5.2e-2 5.2e-2
5.61e-1 -2.551e0 9.0e-3 9.0e-3
5.61e-1 -2.347e0 1.0e-1 1.0e-1
5.61e-1 -2.143e0 2.33e-1 2.33e-1
5.61e-1 -1.939e0 3.74e-1 3.74e-1
5.61e-1 -1.735e0 5.24e-1 5.24e-1
5.61e-1 -1.531e0 6.85e-1 6.85e-1
5.61e-1 -1.327e0 8.48e-1 8.48e-1
5.61e-1 -1.122e0 9.92e-1 9.92e-1
5.61e-1 -9.18e-1 1.119e0 1.119e0
5.61e-1 -7.14e-1 1.221e0 1.221e0
5.61e-1 -5.1e-1 1.275e0 1.275e0
5.61e-1 -3.06e-1 1.265e0 1.265e0
5.61e-1 -1.02e-1 1.196e0 1.196e0
5.61e-1 1.02e-1 1.079e0 1.079e0
5.61e-1 3.06e-1 9.16e-1 9.16e-1
5.61e-1 5.1e-1 7.12e-1 7.12e-1
5.61e-1 7.14e-1 5.24e-1 5.24e-1
5.61e-1 9.18e-1 3.74e-1 3.74e-1
5.61e-1 1.122e0 2.58e-1 2.58e-1
5.61e-1 1.327e0 1.68e-1 1.68e-1
5.61e-1 1.531e0 9.8e-2 9.8e-2
5.61e-1 1.735e0 4.0e-2 4.0e-2
5.61e-1 1.939e0 1.2e-2 1.2e-2
5.61e-1 2.143e0 6.1e-2 6.1e-2
5.61e-1 2.347e0 1.11e-1 1.11e-1
5.61e-1 2.551e0 1.63e-1 1.63e-1
5.61e-1 2.755e0 2.19e-1 2.19e-1
5.61e-1 2.959e0 2.77e-1 2.77e-1
5.61e-1 3.163e0 3.39e-1 3.39e-1
5.61e-1 3.367e0 4.04e-1 4.04e-1
5.61e-1 3.571e0 4.72e-1 4.72e-1
5.61e-1 3.776e0 5.43e-1 5.43e-1
5.61e-1 3.98e0 6.17e-1 6.17e-1
5.61e-1 4.184e0 6.93e-1 6.93e-1
5.61e-1 4.388e0 7.7e-1 7.7e-1
5.61e-1 4.592e0 8.5e-1 8.5e-1
5.61e-1 4.796e0 9.31e-1 9.31e-1
5.61e-1 5.0e0 1.014e0 1.014e0

6.63e-1 -5.0e0 5.62e-1 5.62e-1
6.63e-1 -4.796e0 5.18e-1 5.18e-1
6.63e-1 -4.592e0 4.75e-1 4.75e-1
6.63e-1 -4.388e0 4.31e-1 4.31e-1
6.63e-1 -4.184e0 3.87e-1 3.87e-1
6.63e-1 -3.98e0 3.44e-1 3.44e-1
6.63e-1 -3.776e0 3.01e-1 3.01e-1
6.63e-1 -3.571e0 2.57e-1 2.57e-1
6.63e-1 -3.367e0 2.15e-1 2.15e-1
6.63e-1 -3.163e0 1.72e-1 1.72e-1
6.63e-1 -2.959e0 1.29e-1 1.29e-1
6.63e-1 -2.755e0 8.7e-2 8.7e-2
6.63e-1 -2.551e0 4.5e-2 4.5e-2
6.63e-1 -2.347e0 4.0e-3 4.0e-3
6.63e-1 -2.143e0 1.17e-1 1.17e-1
6.63e-1 -1.939e0 2.55e-1 2.55e-1
6.63e-1 -1.735e0 3.99e-1 3.99e-1
6.63e-1 -1.531e0 5.5e-1 5.5e-1
6.63e-1 -1.327e0 7.06e-1 7.06e-1
6.63e-1 -1.122e0 8.55e-1 8.55e-1
6.63e-1 -9.18e-1 9.79e-1 9.79e-1
6.63e-1 -7.14e-1 1.075e0 1.075e0
6.63e-1 -5.1e-1 1.126e0 1.126e0
6.63e-1 -3.06e-1 1.127e0 1.127e0
6.63e-1 -1.02e-1 1.083e0 1.083e0
6.63e-1 1.02e-1 9.99e-1 9.99e-1
6.63e-1 3.06e-1 8.75e-1 8.75e-1
6.63e-1 5.1e-1 7.08e-1 7.08e-1
6.63e-1 7.14e-1 5.37e-1 5.37e-1
6.63e-1 9.18e-1 3.91e-1 3.91e-1
6.63e-1 1.122e0 2.7e-1 2.7e-1
6.63e-1 1.327e0 1.71e-1 1.71e-1
6.63e-1 1.531e0 9.2e-2 9.2e-2
6.63e-1 1.735e0 2.6e-2 2.6e-2
6.63e-1 1.939e0 2.5e-2 2.5e-2
6.63e-1 2.143e0 7.3e-2 7.3e-2
6.63e-1 2.347e0 1.21e-1 1.21e-1
6.63e-1 2.551e0 1.71e-1 1.71e-1
6.63e-1 2.755e0 2.22e-1 2.22e-1
6.63e-1 2.959e0 2.73e-1 2.73e-1
6.63e-1 3.163e0 3.27e-1 3.27e-1
6.63e-1 3.367e0 3.84e-1 3.84e-1
6.63e-1 3.571e0 4.44e-1 4.44e-1
6.63e-1 3.776e0 5.07e-1 5.07e-1
6.63e-1 3.98e0 5.73e-1 5.73e-1
6.63e-1 4.184e0 6.41e-1 6.41e-1
6.63e-1 4.388e0 7.12e-1 7.12e-1
6.63e-1 4.592e0 7.85e-1 7.85e-1
6.63e-1 4.796e0 8.59e-1 8.59e-1
6.63e-1 5.0e0 9.36e-1 9.36e-1

7.65e-1 -5.0e0 5.92e-1 5.92e-1
7.65e-1 -4.796e0 5.49e-1 5.49e-1
7.65e-1 -4.592e0 5.05e-1 5.05e-1
7.65e-1 -4.388e0 4.62e-1 4.62e-1
7.65e-1 -4.184e0 4.19e-1 4.19e-1
7.65e-1 -3.98e0 3.76e-1 3.76e-1
7.65e-1 -3.776e0 3.34e-1 3.34e-1
7.65e-1 -3.571e0 2.91e-1 2.91e-1
7.65e-1 -3.367e0 2.49e-1 2.49e-1
7.65e-1 -3.163e0 2.07e-1 2.07e-1
7.65e-1 -2.959e0 1.66e-1 1.66e-1
7.65e-1 -2.755e0 1.24e-1 1.24e-1
7.65e-1 -2.551e0 8.4e-2 8.4e-2
7.65e-1 -2.347e0 4.4e-2 4.4e-2
7.65e-1 -2.143e0 5.0e-3 5.0e-3
7.65e-1 -1.939e0 1.16e-1 1.16e-1
7.65e-1 -1.735e0 2.54e-1 2.54e-1
7.65e-1 -1.531e0 3.95e-1 3.95e-1
7.65e-1 -1.327e0 5.38e-1 5.38e-1
7.65e-1 -1.122e0 6.8e-1 6.8e-1
7.65e-1 -9.18e-1 8.1e-1 8.1e-1
7.65e-1 -7.14e-1 9.08e-1 9.08e-1
7.65e-1 -5.1e-1 9.62e-1 9.62e-1
7.65e-1 -3.06e-1 9.73e-1 9.73e-1
7.65e-1 -1.02e-1 9.45e-1 9.45e-1
7.65e-1 1.02e-1 8.82e-1 8.82e-1
7.65e-1 3.06e-1 7.85e-1 7.85e-1
7.65e-1 5.1e-1 6.53e-1 6.53e-1
7.65e-1 7.14e-1 5.08e-1 5.08e-1
7.65e-1 9.18e-1 3.74e-1 3.74e-1
7.65e-1 1.122e0 2.56e-1 2.56e-1
7.65e-1 1.327e0 1.56e-1 1.56e-1
7.65e-1 1.531e0 7.3e-2 7.3e-2
7.65e-1 1.735e0 3.0e-3 3.0e-3
7.65e-1 1.939e0 4.2e-2 4.2e-2
7.65e-1 2.143e0 8.7e-2 8.7e-2
7.65e-1 2.347e0 1.34e-1 1.34e-1
7.65e-1 2.551e0 1.83e-1 1.83e-1
7.65e-1 2.755e0 2.32e-1 2.32e-1
7.65e-1 2.959e0 2.82e-1 2.82e-1
7.65e-1 3.163e0 3.33e-1 3.33e-1
7.65e-1 3.367e0 3.85e-1 3.85e-1
7.65e-1 3.571e0 4.37e-1 4.37e-1
7.65e-1 3.776e0 4.92e-1 4.92e-1
7.65e-1 3.98e0 5.5e-1 5.5e-1
7.65e-1 4.184e0 6.1e-1 6.1e-1
7.65e-1 4.388e0 6.73e-1 6.73e-1
7.65e-1 4.592e0 7.39e-1 7.39e-1
7.65e-1 4.796e0 8.07e-1 8.07e-1
7.65e-1 5.0e0 8.77e-1 8.77e-1

8.67e-1 -5.0e0 6.23e-1 6.23e-1
8.67e-1 -4.796e0 5.8e-1 5.8e-1
8.67e-1 -4.592e0 5.38e-1 5.38e-1
8.67e-1 -4.388e0 4.95e-1 4.95e-1
8.67e-1 -4.184e0 4.53e-1 4.53e-1
8.67e-1 -3.98e0 4.1e-1 4.1e-1
8.67e-1 -3.776e0 3.68e-1 3.68e-1
8.67e-1 -3.571e0 3.27e-1 3.27e-1
8.67e-1 -3.367e0 2.85e-1 2.85e-1
8.67e-1 -3.163e0 2.44e-1 2.44e-1
8.67e-1 -2.959e0 2.03e-1 2.03e-1
8.67e-1 -2.755e0 1.63e-1 1.63e-1
8.67e-1 -2.551e0 1.24e-1 1.24e-1
8.67e-1 -2.347e0 8.5e-2 8.5e-2
8.67e-1 -2.143e0 4.7e-2 4.7e-2
8.67e-1 -1.939e0 1.0e-2 1.0e-2
8.67e-1 -1.735e0 9.3e-2 9.3e-2
8.67e-1 -1.531e0 2.25e-1 2.25e-1
8.67e-1 -1.327e0 3.57e-1 3.57e-1
8.67e-1 -1.122e0 4.86e-1 4.86e-1
8.67e-1 -9.18e-1 6.06e-1 6.06e-1
8.67e-1 -7.14e-1 7.07e-1 7.07e-1
8.67e-1 -5.1e-1 7.71e-1 7.71e-1
8.67e-1 -3.06e-1 7.94e-1 7.94e-1
8.67e-1 -1.02e-1 7.79e-1 7.79e-1
8.67e-1 1.02e-1 7.3e-1 7.3e-1
8.67e-1 3.06e-1 6.52e-1 6.52e-1
8.67e-1 5.1e-1 5.55e-1 5.55e-1
8.67e-1 7.14e-1 4.42e-1 4.42e-1
8.67e-1 9.18e-1 3.25e-1 3.25e-1
8.67e-1 1.122e0 2.16e-1 2.16e-1
8.67e-1 1.327e0 1.2e-1 1.2e-1
8.67e-1 1.531e0 3.7e-2 3.7e-2
8.67e-1 1.735e0 2.0e-2 2.0e-2
8.67e-1 1.939e0 6.2e-2 6.2e-2
8.67e-1 2.143e0 1.05e-1 1.05e-1
8.67e-1 2.347e0 1.5e-1 1.5e-1
8.67e-1 2.551e0 1.97e-1 1.97e-1
8.67e-1 2.755e0 2.44e-1 2.44e-1
8.67e-1 2.959e0 2.93e-1 2.93e-1
8.67e-1 3.163e0 3.43e-1 3.43e-1
8.67e-1 3.367e0 3.94e-1 3.94e-1
8.67e-1 3.571e0 4.45e-1 4.45e-1
8.67e-1 3.776e0 4.97e-1 4.97e-1
8.67e-1 3.98e0 5.5e-1 5.5e-1
8.67e-1 4.184e0 6.03e-1 6.03e-1
8.67e-1 4.388e0 6.58e-1 6.58e-1
8.67e-1 4.592e0 7.15e-1 7.15e-1
8.67e-1 4.796e0 7.76e-1 7.76e-1
8.67e-1 5.0e0 8.38e-1 8.38e-1

9.69e-1 -5.0e0 6.55e-1 6.55e-1
9.69e-1 -4.796e0 6.13e-1 6.13e-1
9.69e-1 -4.592e0 5.71e-1 5.71e-1
9.69e-1 -4.388e0 5.29e-1 5.29e-1
9.69e-1 -4.184e0 4.87e-1 4.87e-1
9.69e-1 -3.98e0 4.46e-1 4.46e-1
9.69e-1 -3.776e0 4.04e-1 4.04e-1
9.69e-1 -3.571e0 3.63e-1 3.63e-1
9.69e-1 -3.367e0 3.23e-1 3.23e-1
9.69e-1 -3.163e0 2.82e-1 2.82e-1
9.69e-1 -2.959e0 2.43e-1 2.43e-1
9.69e-1 -2.755e0 2.03e-1 2.03e-1
9.69e-1 -2.551e0 1.65e-1 1.65e-1
9.69e-1 -2.347e0 1.27e-1 1.27e-1
9.69e-1 -2.143e0 9.1e-2 9.1e-2
9.69e-1 -1.939e0 5.5e-2 5.5e-2
9.69e-1 -1.735e0 2.1e-2 2.1e-2
9.69e-1 -1.531e0 4.5e-2 4.5e-2
9.69e-1 -1.327e0 1.67e-1 1.67e-1
9.69e-1 -1.122e0 2.86e-1 2.86e-1
9.69e-1 -9.18e-1 3.95e-1 3.95e-1
9.69e-1 -7.14e-1 4.87e-1 4.87e-1
9.69e-1 -5.1e-1 5.52e-1 5.52e-1
9.69e-1 -3.06e-1 5.84e-1 5.84e-1
9.69e-1 -1.02e-1 5.84e-1 5.84e-1
9.69e-1 1.02e-1 5.55e-1 5.55e-1
9.69e-1 3.06e-1 5.01e-1 5.01e-1
9.69e-1 5.1e-1 4.28e-1 4.28e-1
9.69e-1 7.14e-1 3.42e-1 3.42e-1
9.69e-1 9.18e-1 2.47e-1 2.47e-1
9.69e-1 1.122e0 1.51e-1 1.51e-1
9.69e-1 1.327e0 6.2e-2 6.2e-2
9.69e-1 1.531e0 8.0e-3 8.0e-3
9.69e-1 1.735e0 4.5e-2 4.5e-2
9.69e-1 1.939e0 8.4e-2 8.4e-2
9.69e-1 2.143e0 1.25e-1 1.25e-1
9.69e-1 2.347e0 1.68e-1 1.68e-1
9.69e-1 2.551e0 2.13e-1 2.13e-1
9.69e-1 2.755e0 2.59e-1 2.59e-1
9.69e-1 2.959e0 3.07e-1 3.07e-1
9.69e-1 3.163e0 3.55e-1 3.55e-1
9.69e-1 3.367e0 4.05e-1 4.05e-1
9.69e-1 3.571e0 4.55e-1 4.55e-1
9.69e-1 3.776e0 5.06e-1 5.06e-1
9.69e-1 3.98e0 5.58e-1 5.58e-1
9.69e-1 4.184e0 6.1e-1 6.1e-1
9.69e-1 4.388e0 6.62e-1 6.62e-1
9.69e-1 4.592e0 7.15e-1 7.15e-1
9.69e-1 4.796e0 7.68e-1 7.68e-1
9.69e-1 5.0e0 8.24e-1 8.24e-1

1.071e0 -5.0e0 6.89e-1 6.89e-1
1.071e0 -4.796e0 6.47e-1 6.47e-1
1.071e0 -4.592e0 6.05e-1 6.05e-1
1.071e0 -4.388e0 5.64e-1 5.64e-1
1.071e0 -4.184e0 5.23e-1 5.23e-1
1.071e0 -3.98e0 4.82e-1 4.82e-1
1.071e0 -3.776e0 4.41e-1 4.41e-1
1.071e0 -3.571e0 4.01e-1 4.01e-1
1.071e0 -3.367e0 3.61e-1 3.61e-1
1.071e0 -3.163e0 3.22e-1 3.22e-1
1.071e0 -2.959e0 2.83e-1 2.83e-1
1.071e0 -2.755e0 2.45e-1 2.45e-1
1.071e0 -2.551e0 2.07e-1 2.07e-1
1.071e0 -2.347e0 1.71e-1 1.71e-1
1.071e0 -2.143e0 1.35e-1 1.35e-1
1.071e0 -1.939e0 1.0e-1 1.0e-1
1.071e0 -1.735e0 6.7e-2 6.7e-2
1.071e0 -1.531e0 3.6e-2 3.6e-2
1.071e0 -1.327e0 7.0e-3 7.0e-3
1.071e0 -1.122e0 8.1e-2 8.1e-2
1.071e0 -9.18e-1 1.82e-1 1.82e-1
1.071e0 -7.14e-1 2.69e-1 2.69e-1
1.071e0 -5.1e-1 3.34e-1 3.34e-1
1.071e0 -3.06e-1 3.73e-1 3.73e-1
1.071e0 -1.02e-1 3.86e-1 3.86e-1
1.071e0 1.02e-1 3.73e-1 3.73e-1
1.071e0 3.06e-1 3.39e-1 3.39e-1
1.071e0 5.1e-1 2.85e-1 2.85e-1
1.071e0 7.14e-1 2.18e-1 2.18e-1
1.071e0 9.18e-1 1.43e-1 1.43e-1
1.071e0 1.122e0 6.2e-2 6.2e-2
1.071e0 1.327e0 6.0e-3 6.0e-3
1.071e0 1.531e0 3.8e-2 3.8e-2
1.071e0 1.735e0 7.2e-2 7.2e-2
1.071e0 1.939e0 1.09e-1 1.09e-1
1.071e0 2.143e0 1.48e-1 1.48e-1
1.071e0 2.347e0 1.89e-1 1.89e-1
1.071e0 2.551e0 2.32e-1 2.32e-1
1.071e0 2.755e0 2.77e-1 2.77e-1
1.071e0 2.959e0 3.22e-1 3.22e-1
1.071e0 3.163e0 3.7e-1 3.7e-1
1.071e0 3.367e0 4.18e-1 4.18e-1
1.071e0 3.571e0 4.67e-1 4.67e-1
1.071e0 3.776e0 5.17e-1 5.17e-1
1.071e0 3.98e0 5.67e-1 5.67e-1
1.071e0 4.184e0 6.19e-1 6.19e-1
1.071e0 4.388e0 6.7e-1 6.7e-1
1.071e0 4.592e0 7.23e-1 7.23e-1
1.071e0 4.796e0 7.75e-1 7.75e-1
1.071e0 5.0e0 8.28e-1 8.28e-1

1.173e0 -5.0e0 7.23e-1 7.23e-1
1.173e0 -4.796e0 6.82e-1 6.82e-1
1.173e0 -4.592e0 6.41e-1 6.41e-1
1.173e0 -4.388e0 6.0e-1 6.0e-1
1.173e0 -4.184e0 5.6e-1 5.6e-1
1.173e0 -3.98e0 5.19e-1 5.19e-1
1.173e0 -3.776e0 4.8e-1 4.8e-1
1.173e0 -3.571e0 4.4e-1 4.4e-1
1.173e0 -3.367e0 4.01e-1 4.01e-1
1.173e0 -3.163e0 3.62e-1 3.62e-1
1.173e0 -2.959e0 3.24e-1 3.24e-1
1.173e0 -2.755e0 2.87e-1 2.87e-1
1.173e0 -2.551e0 2.5e-1 2.5e-1
1.173e0 -2.347e0 2.15e-1 2.15e-1
1.173e0 -2.143e0 1.8e-1 1.8e-1
1.173e0 -1.939e0 1.47e-1 1.47e-1
1.173e0 -1.735e0 1.15e-1 1.15e-1
1.173e0 -1.531e0 8.4e-2 8.4e-2
1.173e0 -1.327e0 5.6e-2 5.6e-2
1.173e0 -1.122e0 3.0e-2 3.0e-2
1.173e0 -9.18e-1 7.0e-3 7.0e-3
1.173e0 -7.14e-1 5.2e-2 5.2e-2
1.173e0 -5.1e-1 1.18e-1 1.18e-1
1.173e0 -3.06e-1 1.64e-1 1.64e-1
1.173e0 -1.02e-1 1.87e-1 1.87e-1
1.173e0 1.02e-1 1.88e-1 1.88e-1
1.173e0 3.06e-1 1.69e-1 1.69e-1
1.173e0 5.1e-1 1.32e-1 1.32e-1
1.173e0 7.14e-1 8.2e-2 8.2e-2
1.173e0 9.18e-1 2.1e-2 2.1e-2
1.173e0 1.122e0 1.5e-2 1.5e-2
1.173e0 1.327e0 4.1e-2 4.1e-2
1.173e0 1.531e0 7.0e-2 7.0e-2
1.173e0 1.735e0 1.02e-1 1.02e-1
1.173e0 1.939e0 1.36e-1 1.36e-1
1.173e0 2.143e0 1.73e-1 1.73e-1
1.173e0 2.347e0 2.12e-1 2.12e-1
1.173e0 2.551e0 2.53e-1 2.53e-1
1.173e0 2.755e0 2.96e-1 2.96e-1
1.173e0 2.959e0 3.4e-1 3.4e-1
1.173e0 3.163e0 3.86e-1 3.86e-1
1.173e0 3.367e0 4.33e-1 4.33e-1
1.173e0 3.571e0 4.81e-1 4.81e-1
1.173e0 3.776e0 5.3e-1 5.3e-1
1.173e0 3.98e0 5.79e-1 5.79e-1
1.173e0 4.184e0 6.3e-1 6.3e-1
1.173e0 4.388e0 6.8e-1 6.8e-1
1.173e0 4.592e0 7.32e-1 7.32e-1
1.173e0 4.796e0 7.84e-1 7.84e-1
1.173e0 5.0e0 8.36e-1 8.36e-1

1.276e0 -5.0e0 7.59e-1 7.59e-1
1.276e0 -4.796e0 7.18e-1 7.18e-1
1.276e0 -4.592e0 6.78e-1 6.78e-1
1.276e0 -4.388e0 6.37e-1 6.37e-1
1.276e0 -4.184e0 5.97e-1 5.97e-1
1.276e0 -3.98e0 5.58e-1 5.58e-1
1.276e0 -3.776e0 5.19e-1 5.19e-1
1.276e0 -3.571e0 4.8e-1 4.8e-1
1.276e0 -3.367e0 4.41e-1 4.41e-1
1.276e0 -3.163e0 4.04e-1 4.04e-1
1.276e0 -2.959e0 3.66e-1 3.66e-1
1.276e0 -2.755e0 3.3e-1 3.3e-1
1.276e0 -2.551e0 2.94e-1 2.94e-1
1.276e0 -2.347e0 2.59e-1 2.59e-1
1.276e0 -2.143e0 2.26e-1 2.26e-1
1.276e0 -1.939e0 1.93e-1 1.93e-1
1.276e0 -1.735e0 1.62e-1 1.62e-1
1.276e0 -1.531e0 1.33e-1 1.33e-1
1.276e0 -1.327e0 1.06e-1 1.06e-1
1.276e0 -1.122e0 8.0e-2 8.0e-2
1.276e0 -9.18e-1 5.8e-2 5.8e-2
1.276e0 -7.14e-1 3.9e-2 3.9e-2
1.276e0 -5.1e-1 2.3e-2 2.3e-2
1.276e0 -3.06e-1 1.1e-2 1.1e-2
1.276e0 -1.02e-1 3.0e-3 3.0e-3
1.276e0 1.02e-1 0.0e0 0.0e0
1.276e0 3.06e-1 2.0e-3 2.0e-3
1.276e0 5.1e-1 8.0e-3 8.0e-3
1.276e0 7.14e-1 1.9e-2 1.9e-2
1.276e0 9.18e-1 3.4e-2 3.4e-2
1.276e0 1.122e0 5.4e-2 5.4e-2
1.276e0 1.327e0 7.7e-2 7.7e-2
1.276e0 1.531e0 1.03e-1 1.03e-1
1.276e0 1.735e0 1.33e-1 1.33e-1
1.276e0 1.939e0 1.65e-1 1.65e-1
1.276e0 2.143e0 2.0e-1 2.0e-1
1.276e0 2.347e0 2.37e-1 2.37e-1
1.276e0 2.551e0 2.77e-1 2.77e-1
1.276e0 2.755e0 3.18e-1 3.18e-1
1.276e0 2.959e0 3.6e-1 3.6e-1
1.276e0 3.163e0 4.04e-1 4.04e-1
1.276e0 3.367e0 4.5e-1 4.5e-1
1.276e0 3.571e0 4.96e-1 4.96e-1
1.276e0 3.776e0 5.44e-1 5.44e-1
1.276e0 3.98e0 5.93e-1 5.93e-1
1.276e0 4.184e0 6.42e-1 6.42e-1
1.276e0 4.388e0 6.92e-1 6.92e-1
1.276e0 4.592e0 7.43e-1 7.43e-1
1.276e0 4.796e0 7.94e-1 7.94e-1
1.276e0 5.0e0 8.46e-1 8.46e-1

1.378e0 -5.0e0 7.95e-1 7.95e-1
1.378e0 -4.796e0 7.55e-1 7.55e-1
1.378e0 -4.592e0 7.15e-1 7.15e-1
1.378e0 -4.388e0 6.75e-1 6.75e-1
1.378e0 -4.184e0 6.36e-1 6.36e-1
1.378e0 -3.98e0 5.97e-1 5.97e-1
1.378e0 -3.776e0 5.58e-1 5.58e-1
1.378e0 -3.571e0 5.2e-1 5.2e-1
1.378e0 -3.367e0 4.83e-1 4.83e-1
1.378e0 -3.163e0 4.46e-1 4.46e-1
1.378e0 -2.959e0 4.09e-1 4.09e-1
1.378e0 -2.755e0 3.74e-1 3.74e-1
1.378e0 -2.551e0 3.39e-1 3.39e-1
1.378e0 -2.347e0 3.05e-1 3.05e-1
1.378e0 -2.143e0 2.72e-1 2.72e-1
1.378e0 -1.939e0 2.4e-1 2.4e-1
1.378e0 -1.735e0 2.1e-1 2.1e-1
1.378e0 -1.531e0 1.82e-1 1.82e-1
1.378e0 -1.327e0 1.55e-1 1.55e-1
1.378e0 -1.122e0 1.31e-1 1.31e-1
1.378e0 -9.18e-1 1.09e-1 1.09e-1
1.378e0 -7.14e-1 9.0e-2 9.0e-2
1.378e0 -5.1e-1 7.4e-2 7.4e-2
1.378e0 -3.06e-1 6.1e-2 6.1e-2
1.378e0 -1.02e-1 5.3e-2 5.3e-2
1.378e0 1.02e-1 4.9e-2 4.9e-2
1.378e0 3.06e-1 4.9e-2 4.9e-2
1.378e0 5.1e-1 5.4e-2 5.4e-2
1.378e0 7.14e-1 6.3e-2 6.3e-2
1.378e0 9.18e-1 7.6e-2 7.6e-2
1.378e0 1.122e0 9.4e-2 9.4e-2
1.378e0 1.327e0 1.15e-1 1.15e-1
1.378e0 1.531e0 1.39e-1 1.39e-1
1.378e0 1.735e0 1.67e-1 1.67e-1
1.378e0 1.939e0 1.97e-1 1.97e-1
1.378e0 2.143e0 2.29e-1 2.29e-1
1.378e0 2.347e0 2.65e-1 2.65e-1
1.378e0 2.551e0 3.02e-1 3.02e-1
1.378e0 2.755e0 3.41e-1 3.41e-1
1.378e0 2.959e0 3.82e-1 3.82e-1
1.378e0 3.163e0 4.25e-1 4.25e-1
1.378e0 3.367e0 4.69e-1 4.69e-1
1.378e0 3.571e0 5.14e-1 5.14e-1
1.378e0 3.776e0 5.6e-1 5.6e-1
1.378e0 3.98e0 6.08e-1 6.08e-1
1.378e0 4.184e0 6.56e-1 6.56e-1
1.378e0 4.388e0 7.05e-1 7.05e-1
1.378e0 4.592e0 7.55e-1 7.55e-1
1.378e0 4.796e0 8.06e-1 8.06e-1
1.378e0 5.0e0 8.57e-1 8.57e-1

1.48e0 -5.0e0 8.32e-1 8.32e-1
1.48e0 -4.796e0 7.92e-1 7.92e-1
1.48e0 -4.592e0 7.53e-1 7.53e-1
1.48e0 -4.388e0 7.14e-1 7.14e-1
1.48e0 -4.184e0 6.75e-1 6.75e-1
1.48e0 -3.98e0 6.37e-1 6.37e-1
1.48e0 -3.776e0 5.99e-1 5.99e-1
1.48e0 -3.571e0 5.62e-1 5.62e-1
1.48e0 -3.367e0 5.25e-1 5.25e-1
1.48e0 -3.163e0 4.88e-1 4.88e-1
1.48e0 -2.959e0 4.53e-1 4.53e-1
1.48e0 -2.755e0 4.18e-1 4.18e-1
1.48e0 -2.551e0 3.84e-1 3.84e-1
1.48e0 -2.347e0 3.51e-1 3.51e-1
1.48e0 -2.143e0 3.19e-1 3.19e-1
1.48e0 -1.939e0 2.88e-1 2.88e-1
1.48e0 -1.735e0 2.59e-1 2.59e-1
1.48e0 -1.531e0 2.31e-1 2.31e-1
1.48e0 -1.327e0 2.05e-1 2.05e-1
1.48e0 -1.122e0 1.81e-1 1.81e-1
1.48e0 -9.18e-1 1.59e-1 1.59e-1
1.48e0 -7.14e-1 1.4e-1 1.4e-1
1.48e0 -5.1e-1 1.25e-1 1.25e-1
1.48e0 -3.06e-1 1.12e-1 1.12e-1
1.48e0 -1.02e-1 1.03e-1 1.03e-1
1.48e0 1.02e-1 9.8e-2 9.8e-2
1.48e0 3.06e-1 9.7e-2 9.7e-2
1.48e0 5.1e-1 1.01e-1 1.01e-1
1.48e0 7.14e-1 1.08e-1 1.08e-1
1.48e0 9.18e-1 1.2e-1 1.2e-1
1.48e0 1.122e0 1.35e-1 1.35e-1
1.48e0 1.327e0 1.54e-1 1.54e-1
1.48e0 1.531e0 1.76e-1 1.76e-1
1.48e0 1.735e0 2.02e-1 2.02e-1
1.48e0 1.939e0 2.3e-1 2.3e-1
1.48e0 2.143e0 2.61e-1 2.61e-1
1.48e0 2.347e0 2.94e-1 2.94e-1
1.48e0 2.551e0 3.29e-1 3.29e-1
1.48e0 2.755e0 3.66e-1 3.66e-1
1.48e0 2.959e0 4.06e-1 4.06e-1
1.48e0 3.163e0 4.47e-1 4.47e-1
1.48e0 3.367e0 4.89e-1 4.89e-1
1.48e0 3.571e0 5.33e-1 5.33e-1
1.48e0 3.776e0 5.78e-1 5.78e-1
1.48e0 3.98e0 6.25e-1 6.25e-1
1.48e0 4.184e0 6.72e-1 6.72e-1
1.48e0 4.388e0 7.2e-1 7.2e-1
1.48e0 4.592e0 7.69e-1 7.69e-1
1.48e0 4.796e0 8.19e-1 8.19e-1
1.48e0 5.0e0 8.69e-1 8.69e-1

1.582e0 -5.0e0 8.7e-1 8.7e-1
1.582e0 -4.796e0 8.3e-1 8.3e-1
1.582e0 -4.592e0 7.92e-1 7.92e-1
1.582e0 -4.388e0 7.53e-1 7.53e-1
1.582e0 -4.184e0 7.15e-1 7.15e-1
1.582e0 -3.98e0 6.77e-1 6.77e-1
1.582e0 -3.776e0 6.4e-1 6.4e-1
1.582e0 -3.571e0 6.04e-1 6.04e-1
1.582e0 -3.367e0 5.67e-1 5.67e-1
1.582e0 -3.163e0 5.32e-1 5.32e-1
1.582e0 -2.959e0 4.97e-1 4.97e-1
1.582e0 -2.755e0 4.63e-1 4.63e-1
1.582e0 -2.551e0 4.29e-1 4.29e-1
1.582e0 -2.347e0 3.97e-1 3.97e-1
1.582e0 -2.143e0 3.66e-1 3.66e-1
1.582e0 -1.939e0 3.36e-1 3.36e-1
1.582e0 -1.735e0 3.07e-1 3.07e-1
1.582e0 -1.531e0 2.8e-1 2.8e-1
1.582e0 -1.327e0 2.55e-1 2.55e-1
1.582e0 -1.122e0 2.31e-1 2.31e-1
1.582e0 -9.18e-1 2.1e-1 2.1e-1
1.582e0 -7.14e-1 1.91e-1 1.91e-1
1.582e0 -5.1e-1 1.76e-1 1.76e-1
1.582e0 -3.06e-1 1.63e-1 1.63e-1
1.582e0 -1.02e-1 1.54e-1 1.54e-1
1.582e0 1.02e-1 1.48e-1 1.48e-1
1.582e0 3.06e-1 1.46e-1 1.46e-1
1.582e0 5.1e-1 1.48e-1 1.48e-1
1.582e0 7.14e-1 1.54e-1 1.54e-1
1.582e0 9.18e-1 1.64e-1 1.64e-1
1.582e0 1.122e0 1.78e-1 1.78e-1
1.582e0 1.327e0 1.95e-1 1.95e-1
1.582e0 1.531e0 2.15e-1 2.15e-1
1.582e0 1.735e0 2.38e-1 2.38e-1
1.582e0 1.939e0 2.64e-1 2.64e-1
1.582e0 2.143e0 2.93e-1 2.93e-1
1.582e0 2.347e0 3.24e-1 3.24e-1
1.582e0 2.551e0 3.58e-1 3.58e-1
1.582e0 2.755e0 3.94e-1 3.94e-1
1.582e0 2.959e0 4.31e-1 4.31e-1
1.582e0 3.163e0 4.71e-1 4.71e-1
1.582e0 3.367e0 5.12e-1 5.12e-1
1.582e0 3.571e0 5.54e-1 5.54e-1
1.582e0 3.776e0 5.98e-1 5.98e-1
1.582e0 3.98e0 6.43e-1 6.43e-1
1.582e0 4.184e0 6.89e-1 6.89e-1
1.582e0 4.388e0 7.37e-1 7.37e-1
1.582e0 4.592e0 7.85e-1 7.85e-1
1.582e0 4.796e0 8.33e-1 8.33e-1
1.582e0 5.0e0 8.83e-1 8.83e-1

1.684e0 -5.0e0 9.08e-1 9.08e-1
1.684e0 -4.796e0 8.69e-1 8.69e-1
1.684e0 -4.592e0 8.31e-1 8.31e-1
1.684e0 -4.388e0 7.93e-1 7.93e-1
1.684e0 -4.184e0 7.56e-1 7.56e-1
1.684e0 -3.98e0 7.19e-1 7.19e-1
1.684e0 -3.776e0 6.82e-1 6.82e-1
1.684e0 -3.571e0 6.46e-1 6.46e-1
1.684e0 -3.367e0 6.1e-1 6.1e-1
1.684e0 -3.163e0 5.76e-1 5.76e-1
1.684e0 -2.959e0 5.41e-1 5.41e-1
1.684e0 -2.755e0 5.08e-1 5.08e-1
1.684e0 -2.551e0 4.75e-1 4.75e-1
1.684e0 -2.347e0 4.44e-1 4.44e-1
1.684e0 -2.143e0 4.13e-1 4.13e-1
1.684e0 -1.939e0 3.84e-1 3.84e-1
1.684e0 -1.735e0 3.56e-1 3.56e-1
1.684e0 -1.531e0 3.29e-1 3.29e-1
1.684e0 -1.327e0 3.04e-1 3.04e-1
1.684e0 -1.122e0 2.82e-1 2.82e-1
1.684e0 -9.18e-1 2.61e-1 2.61e-1
1.684e0 -7.14e-1 2.42e-1 2.42e-1
1.684e0 -5.1e-1 2.27e-1 2.27e-1
1.684e0 -3.06e-1 2.14e-1 2.14e-1
1.684e0 -1.02e-1 2.04e-1 2.04e-1
1.684e0 1.02e-1 1.98e-1 1.98e-1
1.684e0 3.06e-1 1.95e-1 1.95e-1
1.684e0 5.1e-1 1.96e-1 1.96e-1
1.684e0 7.14e-1 2.01e-1 2.01e-1
1.684e0 9.18e-1 2.09e-1 2.09e-1
1.684e0 1.122e0 2.21e-1 2.21e-1
1.684e0 1.327e0 2.36e-1 2.36e-1
1.684e0 1.531e0 2.55e-1 2.55e-1
1.684e0 1.735e0 2.76e-1 2.76e-1
1.684e0 1.939e0 3.01e-1 3.01e-1
1.684e0 2.143e0 3.27e-1 3.27e-1
1.684e0 2.347e0 3.57e-1 3.57e-1
1.684e0 2.551e0 3.89e-1 3.89e-1
1.684e0 2.755e0 4.22e-1 4.22e-1
1.684e0 2.959e0 4.58e-1 4.58e-1
1.684e0 3.163e0 4.96e-1 4.96e-1
1.684e0 3.367e0 5.36e-1 5.36e-1
1.684e0 3.571e0 5.77e-1 5.77e-1
1.684e0 3.776e0 6.19e-1 6.19e-1
1.684e0 3.98e0 6.63e-1 6.63e-1
1.684e0 4.184e0 7.08e-1 7.08e-1
1.684e0 4.388e0 7.54e-1 7.54e-1
1.684e0 4.592e0 8.01e-1 8.01e-1
1.684e0 4.796e0 8.49e-1 8.49e-1
1.684e0 5.0e0 8.98e-1 8.98e-1

1.786e0 -5.0e0 9.47e-1 9.47e-1
1.786e0 -4.796e0 9.09e-1 9.09e-1
1.786e0 -4.592e0 8.71e-1 8.71e-1
1.786e0 -4.388e0 8.34e-1 8.34e-1
1.786e0 -4.184e0 7.97e-1 7.97e-1
1.786e0 -3.98e0 7.6e-1 7.6e-1
1.786e0 -3.776e0 7.24e-1 7.24e-1
1.786e0 -3.571e0 6.89e-1 6.89e-1
1.786e0 -3.367e0 6.54e-1 6.54e-1
1.786e0 -3.163e0 6.2e-1 6.2e-1
1.786e0 -2.959e0 5.86e-1 5.86e-1
1.786e0 -2.755e0 5.53e-1 5.53e-1
1.786e0 -2.551e0 5.22e-1 5.22e-1
1.786e0 -2.347e0 4.91e-1 4.91e-1
1.786e0 -2.143e0 4.61e-1 4.61e-1
1.786e0 -1.939e0 4.32e-1 4.32e-1
1.786e0 -1.735e0 4.05e-1 4.05e-1
1.786e0 -1.531e0 3.79e-1 3.79e-1
1.786e0 -1.327e0 3.54e-1 3.54e-1
1.786e0 -1.122e0 3.32e-1 3.32e-1
1.786e0 -9.18e-1 3.11e-1 3.11e-1
1.786e0 -7.14e-1 2.93e-1 2.93e-1
1.786e0 -5.1e-1 2.78e-1 2.78e-1
1.786e0 -3.06e-1 2.65e-1 2.65e-1
1.786e0 -1.02e-1 2.55e-1 2.55e-1
1.786e0 1.02e-1 2.48e-1 2.48e-1
1.786e0 3.06e-1 2.44e-1 2.44e-1
1.786e0 5.1e-1 2.44e-1 2.44e-1
1.786e0 7.14e-1 2.48e-1 2.48e-1
1.786e0 9.18e-1 2.55e-1 2.55e-1
1.786e0 1.122e0 2.65e-1 2.65e-1
1.786e0 1.327e0 2.79e-1 2.79e-1
1.786e0 1.531e0 2.96e-1 2.96e-1
1.786e0 1.735e0 3.15e-1 3.15e-1
1.786e0 1.939e0 3.38e-1 3.38e-1
1.786e0 2.143e0 3.63e-1 3.63e-1
1.786e0 2.347e0 3.91e-1 3.91e-1
1.786e0 2.551e0 4.21e-1 4.21e-1
1.786e0 2.755e0 4.53e-1 4.53e-1
1.786e0 2.959e0 4.87e-1 4.87e-1
1.786e0 3.163e0 5.23e-1 5.23e-1
1.786e0 3.367e0 5.61e-1 5.61e-1
1.786e0 3.571e0 6.01e-1 6.01e-1
1.786e0 3.776e0 6.42e-1 6.42e-1
1.786e0 3.98e0 6.85e-1 6.85e-1
1.786e0 4.184e0 7.28e-1 7.28e-1
1.786e0 4.388e0 7.73e-1 7.73e-1
1.786e0 4.592e0 8.2e-1 8.2e-1
1.786e0 4.796e0 8.66e-1 8.66e-1
1.786e0 5.0e0 9.14e-1 9.14e-1

1.888e0 -5.0e0 9.86e-1 9.86e-1
1.888e0 -4.796e0 9.49e-1 9.49e-1
1.888e0 -4.592e0 9.12e-1 9.12e-1
1.888e0 -4.388e0 8.75e-1 8.75e-1
1.888e0 -4.184e0 8.38e-1 8.38e-1
1.888e0 -3.98e0 8.03e-1 8.03e-1
1.888e0 -3.776e0 7.67e-1 7.67e-1
1.888e0 -3.571e0 7.32e-1 7.32e-1
1.888e0 -3.367e0 6.98e-1 6.98e-1
1.888e0 -3.163e0 6.64e-1 6.64e-1
1.888e0 -2.959e0 6.31e-1 6.31e-1
1.888e0 -2.755e0 5.99e-1 5.99e-1
1.888e0 -2.551e0 5.68e-1 5.68e-1
1.888e0 -2.347e0 5.38e-1 5.38e-1
1.888e0 -2.143e0 5.08e-1 5.08e-1
1.888e0 -1.939e0 4.8e-1 4.8e-1
1.888e0 -1.735e0 4.54e-1 4.54e-1
1.888e0 -1.531e0 4.28e-1 4.28e-1
1.888e0 -1.327e0 4.04e-1 4.04e-1
1.888e0 -1.122e0 3.82e-1 3.82e-1
1.888e0 -9.18e-1 3.62e-1 3.62e-1
1.888e0 -7.14e-1 3.44e-1 3.44e-1
1.888e0 -5.1e-1 3.29e-1 3.29e-1
1.888e0 -3.06e-1 3.16e-1 3.16e-1
1.888e0 -1.02e-1 3.05e-1 3.05e-1
1.888e0 1.02e-1 2.98e-1 2.98e-1
1.888e0 3.06e-1 2.94e-1 2.94e-1
1.888e0 5.1e-1 2.93e-1 2.93e-1
1.888e0 7.14e-1 2.95e-1 2.95e-1
1.888e0 9.18e-1 3.01e-1 3.01e-1
1.888e0 1.122e0 3.1e-1 3.1e-1
1.888e0 1.327e0 3.22e-1 3.22e-1
1.888e0 1.531e0 3.38e-1 3.38e-1
1.888e0 1.735e0 3.56e-1 3.56e-1
1.888e0 1.939e0 3.77e-1 3.77e-1
1.888e0 2.143e0 4.0e-1 4.0e-1
1.888e0 2.347e0 4.26e-1 4.26e-1
1.888e0 2.551e0 4.54e-1 4.54e-1
1.888e0 2.755e0 4.85e-1 4.85e-1
1.888e0 2.959e0 5.17e-1 5.17e-1
1.888e0 3.163e0 5.52e-1 5.52e-1
1.888e0 3.367e0 5.88e-1 5.88e-1
1.888e0 3.571e0 6.26e-1 6.26e-1
1.888e0 3.776e0 6.66e-1 6.66e-1
1.888e0 3.98e0 7.07e-1 7.07e-1
1.888e0 4.184e0 7.5e-1 7.5e-1
1.888e0 4.388e0 7.94e-1 7.94e-1
1.888e0 4.592e0 8.39e-1 8.39e-1
1.888e0 4.796e0 8.85e-1 8.85e-1
1.888e0 5.0e0 9.32e-1 9.32e-1

1.99e0 -5.0e0 1.026e0 1.026e0
1.99e0 -4.796e0 9.89e-1 9.89e-1
1.99e0 -4.592e0 9.53e-1 9.53e-1
1.99e0 -4.388e0 9.16e-1 9.16e-1
1.99e0 -4.184e0 8.8e-1 8.8e-1
1.99e0 -3.98e0 8.45e-1 8.45e-1
1.99e0 -3.776e0 8.1e-1 8.1e-1
1.99e0 -3.571e0 7.76e-1 7.76e-1
1.99e0 -3.367e0 7.42e-1 7.42e-1
1.99e0 -3.163e0 7.09e-1 7.09e-1
1.99e0 -2.959e0 6.77e-1 6.77e-1
1.99e0 -2.755e0 6.45e-1 6.45e-1
1.99e0 -2.551e0 6.15e-1 6.15e-1
1.99e0 -2.347e0 5.85e-1 5.85e-1
1.99e0 -2.143e0 5.56e-1 5.56e-1
1.99e0 -1.939e0 5.29e-1 5.29e-1
1.99e0 -1.735e0 5.03e-1 5.03e-1
1.99e0 -1.531e0 4.78e-1 4.78e-1
1.99e0 -1.327e0 4.54e-1 4.54e-1
1.99e0 -1.122e0 4.33e-1 4.33e-1
1.99e0 -9.18e-1 4.13e-1 4.13e-1
1.99e0 -7.14e-1 3.95e-1 3.95e-1
1.99e0 -5.1e-1 3.8e-1 3.8e-1
1.99e0 -3.06e-1 3.66e-1 3.66e-1
1.99e0 -1.02e-1 3.56e-1 3.56e-1
1.99e0 1.02e-1 3.48e-1 3.48e-1
1.99e0 3.06e-1 3.43e-1 3.43e-1
1.99e0 5.1e-1 3.42e-1 3.42e-1
1.99e0 7.14e-1 3.43e-1 3.43e-1
1.99e0 9.18e-1 3.48e-1 3.48e-1
1.99e0 1.122e0 3.56e-1 3.56e-1
1.99e0 1.327e0 3.67e-1 3.67e-1
1.99e0 1.531e0 3.8e-1 3.8e-1
1.99e0 1.735e0 3.97e-1 3.97e-1
1.99e0 1.939e0 4.16e-1 4.16e-1
1.99e0 2.143e0 4.38e-1 4.38e-1
1.99e0 2.347e0 4.63e-1 4.63e-1
1.99e0 2.551e0 4.89e-1 4.89e-1
1.99e0 2.755e0 5.18e-1 5.18e-1
1.99e0 2.959e0 5.49e-1 5.49e-1
1.99e0 3.163e0 5.82e-1 5.82e-1
1.99e0 3.367e0 6.17e-1 6.17e-1
1.99e0 3.571e0 6.53e-1 6.53e-1
1.99e0 3.776e0 6.92e-1 6.92e-1
1.99e0 3.98e0 7.32e-1 7.32e-1
1.99e0 4.184e0 7.73e-1 7.73e-1
1.99e0 4.388e0 8.16e-1 8.16e-1
1.99e0 4.592e0 8.6e-1 8.6e-1
1.99e0 4.796e0 9.05e-1 9.05e-1
1.99e0 5.0e0 9.51e-1 9.51e-1

2.092e0 -5.0e0 1.067e0 1.067e0
2.092e0 -4.796e0 1.03e0 1.03e0
2.092e0 -4.592e0 9.94e-1 9.94e-1
2.092e0 -4.388e0 9.58e-1 9.58e-1
2.092e0 -4.184e0 9.23e-1 9.23e-1
2.092e0 -3.98e0 8.88e-1 8.88e-1
2.092e0 -3.776e0 8.54e-1 8.54e-1
2.092e0 -3.571e0 8.2e-1 8.2e-1
2.092e0 -3.367e0 7.87e-1 7.87e-1
2.092e0 -3.163e0 7.55e-1 7.55e-1
2.092e0 -2.959e0 7.23e-1 7.23e-1
2.092e0 -2.755e0 6.92e-1 6.92e-1
2.092e0 -2.551e0 6.62e-1 6.62e-1
2.092e0 -2.347e0 6.33e-1 6.33e-1
2.092e0 -2.143e0 6.05e-1 6.05e-1
2.092e0 -1.939e0 5.78e-1 5.78e-1
2.092e0 -1.735e0 5.52e-1 5.52e-1
2.092e0 -1.531e0 5.27e-1 5.27e-1
2.092e0 -1.327e0 5.04e-1 5.04e-1
2.092e0 -1.122e0 4.83e-1 4.83e-1
2.092e0 -9.18e-1 4.64e-1 4.64e-1
2.092e0 -7.14e-1 4.46e-1 4.46e-1
2.092e0 -5.1e-1 4.31e-1 4.31e-1
2.092e0 -3.06e-1 4.17e-1 4.17e-1
2.092e0 -1.02e-1 4.07e-1 4.07e-1
2.092e0 1.02e-1 3.99e-1 3.99e-1
2.092e0 3.06e-1 3.93e-1 3.93e-1
2.092e0 5.1e-1 3.91e-1 3.91e-1
2.092e0 7.14e-1 3.92e-1 3.92e-1
2.092e0 9.18e-1 3.95e-1 3.95e-1
2.092e0 1.122e0 4.02e-1 4.02e-1
2.092e0 1.327e0 4.12e-1 4.12e-1
2.092e0 1.531e0 4.24e-1 4.24e-1
2.092e0 1.735e0 4.39e-1 4.39e-1
2.092e0 1.939e0 4.57e-1 4.57e-1
2.092e0 2.143e0 4.78e-1 4.78e-1
2.092e0 2.347e0 5.0e-1 5.0e-1
2.092e0 2.551e0 5.25e-1 5.25e-1
2.092e0 2.755e0 5.53e-1 5.53e-1
2.092e0 2.959e0 5.82e-1 5.82e-1
2.092e0 3.163e0 6.13e-1 6.13e-1
2.092e0 3.367e0 6.47e-1 6.47e-1
2.092e0 3.571e0 6.82e-1 6.82e-1
2.092e0 3.776e0 7.19e-1 7.19e-1
2.092e0 3.98e0 7.57e-1 7.57e-1
2.092e0 4.184e0 7.97e-1 7.97e-1
2.092e0 4.388e0 8.39e-1 8.39e-1
2.092e0 4.592e0 8.82e-1 8.82e-1
2.092e0 4.796e0 9.26e-1 9.26e-1
2.092e0 5.0e0 9.71e-1 9.71e-1

2.194e0 -5.0e0 1.107e0 1.107e0
2.194e0 -4.796e0 1.071e0 1.071e0
2.194e0 -4.592e0 1.036e0 1.036e0
2.194e0 -4.388e0 1.001e0 1.001e0
2.194e0 -4.184e0 9.66e-1 9.66e-1
2.194e0 -3.98e0 9.31e-1 9.31e-1
2.194e0 -3.776e0 8.98e-1 8.98e-1
2.194e0 -3.571e0 8.64e-1 8.64e-1
2.194e0 -3.367e0 8.32e-1 8.32e-1
2.194e0 -3.163e0 8.0e-1 8.0e-1
2.194e0 -2.959e0 7.69e-1 7.69e-1
2.194e0 -2.755e0 7.38e-1 7.38e-1
2.194e0 -2.551e0 7.09e-1 7.09e-1
2.194e0 -2.347e0 6.8e-1 6.8e-1
2.194e0 -2.143e0 6.53e-1 6.53e-1
2.194e0 -1.939e0 6.26e-1 6.26e-1
2.194e0 -1.735e0 6.01e-1 6.01e-1
2.194e0 -1.531e0 5.77e-1 5.77e-1
2.194e0 -1.327e0 5.54e-1 5.54e-1
2.194e0 -1.122e0 5.33e-1 5.33e-1
2.194e0 -9.18e-1 5.14e-1 5.14e-1
2.194e0 -7.14e-1 4.97e-1 4.97e-1
2.194e0 -5.1e-1 4.81e-1 4.81e-1
2.194e0 -3.06e-1 4.68e-1 4.68e-1
2.194e0 -1.02e-1 4.57e-1 4.57e-1
2.194e0 1.02e-1 4.49e-1 4.49e-1
2.194e0 3.06e-1 4.43e-1 4.43e-1
2.194e0 5.1e-1 4.4e-1 4.4e-1
2.194e0 7.14e-1 4.4e-1 4.4e-1
2.194e0 9.18e-1 4.43e-1 4.43e-1
2.194e0 1.122e0 4.49e-1 4.49e-1
2.194e0 1.327e0 4.57e-1 4.57e-1
2.194e0 1.531e0 4.68e-1 4.68e-1
2.194e0 1.735e0 4.82e-1 4.82e-1
2.194e0 1.939e0 4.99e-1 4.99e-1
2.194e0 2.143e0 5.18e-1 5.18e-1
2.194e0 2.347e0 5.39e-1 5.39e-1
2.194e0 2.551e0 5.63e-1 5.63e-1
2.194e0 2.755e0 5.88e-1 5.88e-1
2.194e0 2.959e0 6.16e-1 6.16e-1
2.194e0 3.163e0 6.46e-1 6.46e-1
2.194e0 3.367e0 6.78e-1 6.78e-1
2.194e0 3.571e0 7.11e-1 7.11e-1
2.194e0 3.776e0 7.47e-1 7.47e-1
2.194e0 3.98e0 7.84e-1 7.84e-1
2.194e0 4.184e0 8.23e-1 8.23e-1
2.194e0 4.388e0 8.63e-1 8.63e-1
2.194e0 4.592e0 9.05e-1 9.05e-1
2.194e0 4.796e0 9.48e-1 9.48e-1
2.194e0 5.0e0 9.92e-1 9.92e-1

2.296e0 -5.0e0 1.149e0 1.149e0
2.296e0 -4.796e0 1.113e0 1.113e0
2.296e0 -4.592e0 1.078e0 1.078e0
2.296e0 -4.388e0 1.043e0 1.043e0
2.296e0 -4.184e0 1.009e0 1.009e0
2.296e0 -3.98e0 9.75e-1 9.75e-1
2.296e0 -3.776e0 9.42e-1 9.42e-1
2.296e0 -3.571e0 9.09e-1 9.09e-1
2.296e0 -3.367e0 8.77e-1 8.77e-1
2.296e0 -3.163e0 8.46e-1 8.46e-1
2.296e0 -2.959e0 8.15e-1 8.15e-1
2.296e0 -2.755e0 7.85e-1 7.85e-1
2.296e0 -2.551e0 7.56e-1 7.56e-1
2.296e0 -2.347e0 7.28e-1 7.28e-1
2.296e0 -2.143e0 7.01e-1 7.01e-1
2.296e0 -1.939e0 6.75e-1 6.75e-1
2.296e0 -1.735e0 6.5e-1 6.5e-1
2.296e0 -1.531e0 6.27e-1 6.27e-1
2.296e0 -1.327e0 6.04e-1 6.04e-1
2.296e0 -1.122e0 5.84e-1 5.84e-1
2.296e0 -9.18e-1 5.65e-1 5.65e-1
2.296e0 -7.14e-1 5.48e-1 5.48e-1
2.296e0 -5.1e-1 5.32e-1 5.32e-1
2.296e0 -3.06e-1 5.19e-1 5.19e-1
2.296e0 -1.02e-1 5.08e-1 5.08e-1
2.296e0 1.02e-1 4.99e-1 4.99e-1
2.296e0 3.06e-1 4.93e-1 4.93e-1
2.296e0 5.1e-1 4.9e-1 4.9e-1
2.296e0 7.14e-1 4.89e-1 4.89e-1
2.296e0 9.18e-1 4.91e-1 4.91e-1
2.296e0 1.122e0 4.96e-1 4.96e-1
2.296e0 1.327e0 5.03e-1 5.03e-1
2.296e0 1.531e0 5.13e-1 5.13e-1
2.296e0 1.735e0 5.26e-1 5.26e-1
2.296e0 1.939e0 5.41e-1 5.41e-1
2.296e0 2.143e0 5.59e-1 5.59e-1
2.296e0 2.347e0 5.79e-1 5.79e-1
2.296e0 2.551e0 6.01e-1 6.01e-1
2.296e0 2.755e0 6.25e-1 6.25e-1
2.296e0 2.959e0 6.52e-1 6.52e-1
2.296e0 3.163e0 6.8e-1 6.8e-1
2.296e0 3.367e0 7.1e-1 7.1e-1
2.296e0 3.571e0 7.42e-1 7.42e-1
2.296e0 3.776e0 7.76e-1 7.76e-1
2.296e0 3.98e0 8.12e-1 8.12e-1
2.296e0 4.184e0 8.5e-1 8.5e-1
2.296e0 4.388e0 8.89e-1 8.89e-1
2.296e0 4.592e0 9.29e-1 9.29e-1
2.296e0 4.796e0 9.71e-1 9.71e-1
2.296e0 5.0e0 1.014e0 1.014e0

2.398e0 -5.0e0 1.19e0 1.19e0
2.398e0 -4.796e0 1.155e0 1.155e0
2.398e0 -4.592e0 1.12e0 1.12e0
2.398e0 -4.388e0 1.086e0 1.086e0
2.398e0 -4.184e0 1.052e0 1.052e0
2.398e0 -3.98e0 1.019e0 1.019e0
2.398e0 -3.776e0 9.86e-1 9.86e-1
2.398e0 -3.571e0 9.54e-1 9.54e-1
2.398e0 -3.367e0 9.23e-1 9.23e-1
2.398e0 -3.163e0 8.92e-1 8.92e-1
2.398e0 -2.959e0 8.62e-1 8.62e-1
2.398e0 -2.755e0 8.32e-1 8.32e-1
2.398e0 -2.551e0 8.04e-1 8.04e-1
2.398e0 -2.347e0 7.76e-1 7.76e-1
2.398e0 -2.143e0 7.49e-1 7.49e-1
2.398e0 -1.939e0 7.24e-1 7.24e-1
2.398e0 -1.735e0 6.99e-1 6.99e-1
2.398e0 -1.531e0 6.76e-1 6.76e-1
2.398e0 -1.327e0 6.54e-1 6.54e-1
2.398e0 -1.122e0 6.34e-1 6.34e-1
2.398e0 -9.18e-1 6.15e-1 6.15e-1
2.398e0 -7.14e-1 5.98e-1 5.98e-1
2.398e0 -5.1e-1 5.83e-1 5.83e-1
2.398e0 -3.06e-1 5.7e-1 5.7e-1
2.398e0 -1.02e-1 5.59e-1 5.59e-1
2.398e0 1.02e-1 5.5e-1 5.5e-1
2.398e0 3.06e-1 5.43e-1 5.43e-1
2.398e0 5.1e-1 5.39e-1 5.39e-1
2.398e0 7.14e-1 5.38e-1 5.38e-1
2.398e0 9.18e-1 5.39e-1 5.39e-1
2.398e0 1.122e0 5.43e-1 5.43e-1
2.398e0 1.327e0 5.5e-1 5.5e-1
2.398e0 1.531e0 5.59e-1 5.59e-1
2.398e0 1.735e0 5.7e-1 5.7e-1
2.398e0 1.939e0 5.85e-1 5.85e-1
2.398e0 2.143e0 6.01e-1 6.01e-1
2.398e0 2.347e0 6.2e-1 6.2e-1
2.398e0 2.551e0 6.4e-1 6.4e-1
2.398e0 2.755e0 6.63e-1 6.63e-1
2.398e0 2.959e0 6.88e-1 6.88e-1
2.398e0 3.163e0 7.15e-1 7.15e-1
2.398e0 3.367e0 7.44e-1 7.44e-1
2.398e0 3.571e0 7.75e-1 7.75e-1
2.398e0 3.776e0 8.07e-1 8.07e-1
2.398e0 3.98e0 8.42e-1 8.42e-1
2.398e0 4.184e0 8.78e-1 8.78e-1
2.398e0 4.388e0 9.15e-1 9.15e-1
2.398e0 4.592e0 9.55e-1 9.55e-1
2.398e0 4.796e0 9.95e-1 9.95e-1
2.398e0 5.0e0 1.037e0 1.037e0

2.5e0 -5.0e0 1.232e0 1.232e0
2.5e0 -4.796e0 1.198e0 1.198e0
2.5e0 -4.592e0 1.163e0 1.163e0
2.5e0 -4.388e0 1.129e0 1.129e0
2.5e0 -4.184e0 1.096e0 1.096e0
2.5e0 -3.98e0 1.063e0 1.063e0
2.5e0 -3.776e0 1.031e0 1.031e0
2.5e0 -3.571e0 9.99e-1 9.99e-1
2.5e0 -3.367e0 9.68e-1 9.68e-1
2.5e0 -3.163e0 9.38e-1 9.38e-1
2.5e0 -2.959e0 9.08e-1 9.08e-1
2.5e0 -2.755e0 8.79e-1 8.79e-1
2.5e0 -2.551e0 8.51e-1 8.51e-1
2.5e0 -2.347e0 8.24e-1 8.24e-1
2.5e0 -2.143e0 7.98e-1 7.98e-1
2.5e0 -1.939e0 7.73e-1 7.73e-1
2.5e0 -1.735e0 7.49e-1 7.49e-1
2.5e0 -1.531e0 7.26e-1 7.26e-1
2.5e0 -1.327e0 7.04e-1 7.04e-1
2.5e0 -1.122e0 6.84e-1 6.84e-1
2.5e0 -9.18e-1 6.66e-1 6.66e-1
2.5e0 -7.14e-1 6.49e-1 6.49e-1
2.5e0 -5.1e-1 6.34e-1 6.34e-1
2.5e0 -3.06e-1 6.21e-1 6.21e-1
2.5e0 -1.02e-1 6.09e-1 6.09e-1
2.5e0 1.02e-1 6.0e-1 6.0e-1
2.5e0 3.06e-1 5.94e-1 5.94e-1
2.5e0 5.1e-1 5.89e-1 5.89e-1
2.5e0 7.14e-1 5.87e-1 5.87e-1
2.5e0 9.18e-1 5.88e-1 5.88e-1
2.5e0 1.122e0 5.91e-1 5.91e-1
2.5e0 1.327e0 5.97e-1 5.97e-1
2.5e0 1.531e0 6.05e-1 6.05e-1
2.5e0 1.735e0 6.15e-1 6.15e-1
2.5e0 1.939e0 6.28e-1 6.28e-1
2.5e0 2.143e0 6.44e-1 6.44e-1
2.5e0 2.347e0 6.61e-1 6.61e-1
2.5e0 2.551e0 6.81e-1 6.81e-1
2.5e0 2.755e0 7.02e-1 7.02e-1
2.5e0 2.959e0 7.26e-1 7.26e-1
2.5e0 3.163e0 7.51e-1 7.51e-1
2.5e0 3.367e0 7.79e-1 7.79e-1
2.5e0 3.571e0 8.08e-1 8.08e-1
2.5e0 3.776e0 8.39e-1 8.39e-1
2.5e0 3.98e0 8.72e-1 8.72e-1
2.5e0 4.184e0 9.07e-1 9.07e-1
2.5e0 4.388e0 9.43e-1 9.43e-1
2.5e0 4.592e0 9.81e-1 9.81e-1
2.5e0 4.796e0 1.021e0 1.021e0
2.5e0 5.0e0 1.061e0 1.061e0


==> vdp/d1=32-32_d2=4_d3=128_si=2.0_lyap_Vvalue.txt <==
x y z
-2.500 -5.000 1.986
-2.500 -4.796 1.986
-2.500 -4.592 1.985
-2.500 -4.388 1.981
-2.500 -4.184 1.975
-2.500 -3.980 1.966
-2.500 -3.776 1.955
-2.500 -3.571 1.942
-2.500 -3.367 1.928
-2.500 -3.163 1.911
-2.500 -2.959 1.894
-2.500 -2.755 1.877
-2.500 -2.551 1.861
-2.500 -2.347 1.845
-2.500 -2.143 1.832
-2.500 -1.939 1.821
-2.500 -1.735 1.813
-2.500 -1.531 1.809
-2.500 -1.327 1.811
-2.500 -1.122 1.819
-2.500 -0.918 1.840
-2.500 -0.714 1.877
-2.500 -0.510 1.918
-2.500 -0.306 1.963
-2.500 -0.102 2.011
-2.500 0.102 2.062
-2.500 0.306 2.115
-2.500 0.510 2.170
-2.500 0.714 2.226
-2.500 0.918 2.284
-2.500 1.122 2.342
-2.500 1.327 2.400
-2.500 1.531 2.459
-2.500 1.735 2.518
-2.500 1.939 2.577
-2.500 2.143 2.636
-2.500 2.347 2.694
-2.500 2.551 2.753
-2.500 2.755 2.811
-2.500 2.959 2.868
-2.500 3.163 2.926
-2.500 3.367 2.983
-2.500 3.571 3.040
-2.500 3.776 3.097
-2.500 3.980 3.154
-2.500 4.184 3.210
-2.500 4.388 3.266
-2.500 4.592 3.323
-2.500 4.796 3.379
-2.500 5.000 3.435
-2.398 -5.000 1.888
-2.398 -4.796 1.888
-2.398 -4.592 1.887
-2.398 -4.388 1.884
-2.398 -4.184 1.878
-2.398 -3.980 1.870
-2.398 -3.776 1.859
-2.398 -3.571 1.846
-2.398 -3.367 1.831
-2.398 -3.163 1.814
-2.398 -2.959 1.796
-2.398 -2.755 1.777
-2.398 -2.551 1.759
-2.398 -2.347 1.741
-2.398 -2.143 1.726
-2.398 -1.939 1.712
-2.398 -1.735 1.703
-2.398 -1.531 1.697
-2.398 -1.327 1.696
-2.398 -1.122 1.703
-2.398 -0.918 1.721
-2.398 -0.714 1.757
-2.398 -0.510 1.799
-2.398 -0.306 1.845
-2.398 -0.102 1.895
-2.398 0.102 1.947
-2.398 0.306 2.002
-2.398 0.510 2.060
-2.398 0.714 2.118
-2.398 0.918 2.178
-2.398 1.122 2.238
-2.398 1.327 2.299
-2.398 1.531 2.360
-2.398 1.735 2.421
-2.398 1.939 2.482
-2.398 2.143 2.542
-2.398 2.347 2.603
-2.398 2.551 2.662
-2.398 2.755 2.722
-2.398 2.959 2.781
-2.398 3.163 2.840
-2.398 3.367 2.898
-2.398 3.571 2.957
-2.398 3.776 3.014
-2.398 3.980 3.072
-2.398 4.184 3.130
-2.398 4.388 3.187
-2.398 4.592 3.244
-2.398 4.796 3.301
-2.398 5.000 3.358
-2.296 -5.000 1.788
-2.296 -4.796 1.789
-2.296 -4.592 1.787
-2.296 -4.388 1.784
-2.296 -4.184 1.779
-2.296 -3.980 1.771
-2.296 -3.776 1.760
-2.296 -3.571 1.747
-2.296 -3.367 1.731
-2.296 -3.163 1.714
-2.296 -2.959 1.694
-2.296 -2.755 1.674
-2.296 -2.551 1.653
-2.296 -2.347 1.633
-2.296 -2.143 1.615
-2.296 -1.939 1.599
-2.296 -1.735 1.587
-2.296 -1.531 1.579
-2.296 -1.327 1.576
-2.296 -1.122 1.581
-2.296 -0.918 1.597
-2.296 -0.714 1.632
-2.296 -0.510 1.675
-2.296 -0.306 1.722
-2.296 -0.102 1.773
-2.296 0.102 1.828
-2.296 0.306 1.886
-2.296 0.510 1.946
-2.296 0.714 2.007
-2.296 0.918 2.069
-2.296 1.122 2.132
-2.296 1.327 2.196
-2.296 1.531 2.259
-2.296 1.735 2.322
-2.296 1.939 2.385
-2.296 2.143 2.448
-2.296 2.347 2.510
-2.296 2.551 2.571
-2.296 2.755 2.632
-2.296 2.959 2.693
-2.296 3.163 2.753
-2.296 3.367 2.813
-2.296 3.571 2.872
-2.296 3.776 2.932
-2.296 3.980 2.990
-2.296 4.184 3.049
-2.296 4.388 3.107
-2.296 4.592 3.165
-2.296 4.796 3.223
-2.296 5.000 3.281
-2.194 -5.000 1.686
-2.194 -4.796 1.687
-2.194 -4.592 1.685
-2.194 -4.388 1.682
-2.194 -4.184 1.677
-2.194 -3.980 1.669
-2.194 -3.776 1.658
-2.194 -3.571 1.645
-2.194 -3.367 1.629
-2.194 -3.163 1.610
-2.194 -2.959 1.589
-2.194 -2.755 1.567
-2.194 -2.551 1.544
-2.194 -2.347 1.521
-2.194 -2.143 1.500
-2.194 -1.939 1.481
-2.194 -1.735 1.465
-2.194 -1.531 1.454
-2.194 -1.327 1.449
-2.194 -1.122 1.452
-2.194 -0.918 1.467
-2.194 -0.714 1.499
-2.194 -0.510 1.543
-2.194 -0.306 1.592
-2.194 -0.102 1.646
-2.194 0.102 1.703
-2.194 0.306 1.764
-2.194 0.510 1.827
-2.194 0.714 1.892
-2.194 0.918 1.957
-2.194 1.122 2.023
-2.194 1.327 2.090
-2.194 1.531 2.156
-2.194 1.735 2.221
-2.194 1.939 2.287
-2.194 2.143 2.351
-2.194 2.347 2.416
-2.194 2.551 2.479
-2.194 2.755 2.542
-2.194 2.959 2.604
-2.194 3.163 2.666
-2.194 3.367 2.727
-2.194 3.571 2.788
-2.194 3.776 2.848
-2.194 3.980 2.908
-2.194 4.184 2.968
-2.194 4.388 3.027
-2.194 4.592 3.086
-2.194 4.796 3.145
-2.194 5.000 3.203
-2.092 -5.000 1.583
-2.092 -4.796 1.583
-2.092 -4.592 1.581
-2.092 -4.388 1.577
-2.092 -4.184 1.572
-2.092 -3.980 1.564
-2.092 -3.776 1.553
-2.092 -3.571 1.539
-2.092 -3.367 1.522
-2.092 -3.163 1.502
-2.092 -2.959 1.479
-2.092 -2.755 1.455
-2.092 -2.551 1.429
-2.092 -2.347 1.403
-2.092 -2.143 1.378
-2.092 -1.939 1.355
-2.092 -1.735 1.336
-2.092 -1.531 1.321
-2.092 -1.327 1.314
-2.092 -1.122 1.314
-2.092 -0.918 1.326
-2.092 -0.714 1.357
-2.092 -0.510 1.403
-2.092 -0.306 1.454
-2.092 -0.102 1.510
-2.092 0.102 1.572
-2.092 0.306 1.636
-2.092 0.510 1.703
-2.092 0.714 1.772
-2.092 0.918 1.841
-2.092 1.122 1.911
-2.092 1.327 1.981
-2.092 1.531 2.050
-2.092 1.735 2.119
-2.092 1.939 2.187
-2.092 2.143 2.254
-2.092 2.347 2.320
-2.092 2.551 2.386
-2.092 2.755 2.451
-2.092 2.959 2.515
-2.092 3.163 2.578
-2.092 3.367 2.641
-2.092 3.571 2.703
-2.092 3.776 2.764
-2.092 3.980 2.825
-2.092 4.184 2.886
-2.092 4.388 2.946
-2.092 4.592 3.006
-2.092 4.796 3.066
-2.092 5.000 3.125
-1.990 -5.000 1.477
-1.990 -4.796 1.476
-1.990 -4.592 1.474
-1.990 -4.388 1.470
-1.990 -4.184 1.464
-1.990 -3.980 1.455
-1.990 -3.776 1.444
-1.990 -3.571 1.429
-1.990 -3.367 1.411
-1.990 -3.163 1.389
-1.990 -2.959 1.365
-1.990 -2.755 1.338
-1.990 -2.551 1.308
-1.990 -2.347 1.278
-1.990 -2.143 1.249
-1.990 -1.939 1.221
-1.990 -1.735 1.197
-1.990 -1.531 1.178
-1.990 -1.327 1.166
-1.990 -1.122 1.164
-1.990 -0.918 1.174
-1.990 -0.714 1.203
-1.990 -0.510 1.250
-1.990 -0.306 1.304
-1.990 -0.102 1.365
-1.990 0.102 1.431
-1.990 0.306 1.500
-1.990 0.510 1.572
-1.990 0.714 1.646
-1.990 0.918 1.720
-1.990 1.122 1.794
-1.990 1.327 1.868
-1.990 1.531 1.941
-1.990 1.735 2.013
-1.990 1.939 2.084
-1.990 2.143 2.155
-1.990 2.347 2.223
-1.990 2.551 2.291
-1.990 2.755 2.358
-1.990 2.959 2.424
-1.990 3.163 2.489
-1.990 3.367 2.553
-1.990 3.571 2.617
-1.990 3.776 2.680
-1.990 3.980 2.742
-1.990 4.184 2.804
-1.990 4.388 2.866
-1.990 4.592 2.927
-1.990 4.796 2.987
-1.990 5.000 3.047
-1.888 -5.000 1.370
-1.888 -4.796 1.368
-1.888 -4.592 1.365
-1.888 -4.388 1.360
-1.888 -4.184 1.353
-1.888 -3.980 1.343
-1.888 -3.776 1.330
-1.888 -3.571 1.314
-1.888 -3.367 1.295
-1.888 -3.163 1.271
-1.888 -2.959 1.244
-1.888 -2.755 1.213
-1.888 -2.551 1.180
-1.888 -2.347 1.145
-1.888 -2.143 1.109
-1.888 -1.939 1.074
-1.888 -1.735 1.043
-1.888 -1.531 1.018
-1.888 -1.327 1.001
-1.888 -1.122 0.995
-1.888 -0.918 1.003
-1.888 -0.714 1.030
-1.888 -0.510 1.081
-1.888 -0.306 1.139
-1.888 -0.102 1.206
-1.888 0.102 1.278
-1.888 0.306 1.355
-1.888 0.510 1.433
-1.888 0.714 1.513
-1.888 0.918 1.593
-1.888 1.122 1.673
-1.888 1.327 1.752
-1.888 1.531 1.830
-1.888 1.735 1.906
-1.888 1.939 1.980
-1.888 2.143 2.054
-1.888 2.347 2.125
-1.888 2.551 2.196
-1.888 2.755 2.265
-1.888 2.959 2.333
-1.888 3.163 2.400
-1.888 3.367 2.466
-1.888 3.571 2.531
-1.888 3.776 2.595
-1.888 3.980 2.659
-1.888 4.184 2.722
-1.888 4.388 2.785
-1.888 4.592 2.847
-1.888 4.796 2.908
-1.888 5.000 2.969
-1.786 -5.000 1.260
-1.786 -4.796 1.257
-1.786 -4.592 1.253
-1.786 -4.388 1.247
-1.786 -4.184 1.238
-1.786 -3.980 1.227
-1.786 -3.776 1.213
-1.786 -3.571 1.195
-1.786 -3.367 1.173
-1.786 -3.163 1.147
-1.786 -2.959 1.116
-1.786 -2.755 1.081
-1.786 -2.551 1.041
-1.786 -2.347 0.999
-1.786 -2.143 0.955
-1.786 -1.939 0.911
-1.786 -1.735 0.869
-1.786 -1.531 0.834
-1.786 -1.327 0.808
-1.786 -1.122 0.796
-1.786 -0.918 0.801
-1.786 -0.714 0.829
-1.786 -0.510 0.884
-1.786 -0.306 0.951
-1.786 -0.102 1.027
-1.786 0.102 1.109
-1.786 0.306 1.195
-1.786 0.510 1.283
-1.786 0.714 1.372
-1.786 0.918 1.460
-1.786 1.122 1.546
-1.786 1.327 1.631
-1.786 1.531 1.714
-1.786 1.735 1.795
-1.786 1.939 1.874
-1.786 2.143 1.951
-1.786 2.347 2.026
-1.786 2.551 2.099
-1.786 2.755 2.171
-1.786 2.959 2.241
-1.786 3.163 2.310
-1.786 3.367 2.378
-1.786 3.571 2.444
-1.786 3.776 2.510
-1.786 3.980 2.575
-1.786 4.184 2.640
-1.786 4.388 2.703
-1.786 4.592 2.766
-1.786 4.796 2.829
-1.786 5.000 2.891
-1.684 -5.000 1.147
-1.684 -4.796 1.144
-1.684 -4.592 1.138
-1.684 -4.388 1.131
-1.684 -4.184 1.120
-1.684 -3.980 1.107
-1.684 -3.776 1.091
-1.684 -3.571 1.070
-1.684 -3.367 1.045
-1.684 -3.163 1.014
-1.684 -2.959 0.979
-1.684 -2.755 0.937
-1.684 -2.551 0.889
-1.684 -2.347 0.836
-1.684 -2.143 0.778
-1.684 -1.939 0.718
-1.684 -1.735 0.661
-1.684 -1.531 0.613
-1.684 -1.327 0.578
-1.684 -1.122 0.558
-1.684 -0.918 0.559
-1.684 -0.714 0.584
-1.684 -0.510 0.641
-1.684 -0.306 0.720
-1.684 -0.102 0.814
-1.684 0.102 0.914
-1.684 0.306 1.016
-1.684 0.510 1.118
-1.684 0.714 1.219
-1.684 0.918 1.317
-1.684 1.122 1.413
-1.684 1.327 1.505
-1.684 1.531 1.595
-1.684 1.735 1.681
-1.684 1.939 1.765
-1.684 2.143 1.846
-1.684 2.347 1.925
-1.684 2.551 2.001
-1.684 2.755 2.075
-1.684 2.959 2.148
-1.684 3.163 2.219
-1.684 3.367 2.289
-1.684 3.571 2.357
-1.684 3.776 2.425
-1.684 3.980 2.491
-1.684 4.184 2.557
-1.684 4.388 2.622
-1.684 4.592 2.686
-1.684 4.796 2.749
-1.684 5.000 2.812
-1.582 -5.000 1.030
-1.582 -4.796 1.026
-1.582 -4.592 1.020
-1.582 -4.388 1.010
-1.582 -4.184 0.998
-1.582 -3.980 0.982
-1.582 -3.776 0.963
-1.582 -3.571 0.938
-1.582 -3.367 0.908
-1.582 -3.163 0.872
-1.582 -2.959 0.828
-1.582 -2.755 0.776
-1.582 -2.551 0.715
-1.582 -2.347 0.647
-1.582 -2.143 0.578
-1.582 -1.939 0.509
-1.582 -1.735 0.444
-1.582 -1.531 0.389
-1.582 -1.327 0.346
-1.582 -1.122 0.320
-1.582 -0.918 0.315
-1.582 -0.714 0.334
-1.582 -0.510 0.383
-1.582 -0.306 0.457
-1.582 -0.102 0.554
-1.582 0.102 0.672
-1.582 0.306 0.803
-1.582 0.510 0.929
-1.582 0.714 1.049
-1.582 0.918 1.162
-1.582 1.122 1.270
-1.582 1.327 1.373
-1.582 1.531 1.471
-1.582 1.735 1.564
-1.582 1.939 1.653
-1.582 2.143 1.739
-1.582 2.347 1.822
-1.582 2.551 1.902
-1.582 2.755 1.979
-1.582 2.959 2.054
-1.582 3.163 2.128
-1.582 3.367 2.200
-1.582 3.571 2.270
-1.582 3.776 2.339
-1.582 3.980 2.407
-1.582 4.184 2.474
-1.582 4.388 2.540
-1.582 4.592 2.605
-1.582 4.796 2.670
-1.582 5.000 2.733
-1.480 -5.000 0.910
-1.480 -4.796 0.903
-1.480 -4.592 0.896
-1.480 -4.388 0.885
-1.480 -4.184 0.870
-1.480 -3.980 0.851
-1.480 -3.776 0.827
-1.480 -3.571 0.797
-1.480 -3.367 0.760
-1.480 -3.163 0.714
-1.480 -2.959 0.661
-1.480 -2.755 0.601
-1.480 -2.551 0.533
-1.480 -2.347 0.460
-1.480 -2.143 0.384
-1.480 -1.939 0.307
-1.480 -1.735 0.234
-1.480 -1.531 0.169
-1.480 -1.327 0.118
-1.480 -1.122 0.085
-1.480 -0.918 0.073
-1.480 -0.714 0.087
-1.480 -0.510 0.128
-1.480 -0.306 0.196
-1.480 -0.102 0.290
-1.480 0.102 0.408
-1.480 0.306 0.546
-1.480 0.510 0.699
-1.480 0.714 0.853
-1.480 0.918 0.990
-1.480 1.122 1.116
-1.480 1.327 1.232
-1.480 1.531 1.341
-1.480 1.735 1.442
-1.480 1.939 1.539
-1.480 2.143 1.630
-1.480 2.347 1.717
-1.480 2.551 1.801
-1.480 2.755 1.882
-1.480 2.959 1.960
-1.480 3.163 2.036
-1.480 3.367 2.110
-1.480 3.571 2.182
-1.480 3.776 2.253
-1.480 3.980 2.322
-1.480 4.184 2.391
-1.480 4.388 2.458
-1.480 4.592 2.524
-1.480 4.796 2.590
-1.480 5.000 2.655
-1.378 -5.000 0.789
-1.378 -4.796 0.777
-1.378 -4.592 0.766
-1.378 -4.388 0.753
-1.378 -4.184 0.735
-1.378 -3.980 0.713
-1.378 -3.776 0.685
-1.378 -3.571 0.650
-1.378 -3.367 0.608
-1.378 -3.163 0.559
-1.378 -2.959 0.502
-1.378 -2.755 0.436
-1.378 -2.551 0.363
-1.378 -2.347 0.284
-1.378 -2.143 0.200
-1.378 -1.939 0.114
-1.378 -1.735 0.031
-1.378 -1.531 0.009
-1.378 -1.327 0.021
-1.378 -1.122 0.029
-1.378 -0.918 0.033
-1.378 -0.714 0.031
-1.378 -0.510 0.024
-1.378 -0.306 0.012
-1.378 -0.102 0.029
-1.378 0.102 0.148
-1.378 0.306 0.288
-1.378 0.510 0.445
-1.378 0.714 0.616
-1.378 0.918 0.791
-1.378 1.122 0.945
-1.378 1.327 1.081
-1.378 1.531 1.203
-1.378 1.735 1.316
-1.378 1.939 1.420
-1.378 2.143 1.518
-1.378 2.347 1.611
-1.378 2.551 1.699
-1.378 2.755 1.784
-1.378 2.959 1.865
-1.378 3.163 1.944
-1.378 3.367 2.020
-1.378 3.571 2.094
-1.378 3.776 2.167
-1.378 3.980 2.238
-1.378 4.184 2.307
-1.378 4.388 2.376
-1.378 4.592 2.443
-1.378 4.796 2.510
-1.378 5.000 2.576
-1.276 -5.000 0.684
-1.276 -4.796 0.664
-1.276 -4.592 0.647
-1.276 -4.388 0.629
-1.276 -4.184 0.609
-1.276 -3.980 0.584
-1.276 -3.776 0.554
-1.276 -3.571 0.517
-1.276 -3.367 0.472
-1.276 -3.163 0.419
-1.276 -2.959 0.357
-1.276 -2.755 0.287
-1.276 -2.551 0.208
-1.276 -2.347 0.121
-1.276 -2.143 0.029
-1.276 -1.939 0.015
-1.276 -1.735 0.035
-1.276 -1.531 0.052
-1.276 -1.327 0.066
-1.276 -1.122 0.075
-1.276 -0.918 0.080
-1.276 -0.714 0.079
-1.276 -0.510 0.072
-1.276 -0.306 0.060
-1.276 -0.102 0.043
-1.276 0.102 0.021
-1.276 0.306 0.035
-1.276 0.510 0.198
-1.276 0.714 0.373
-1.276 0.918 0.558
-1.276 1.122 0.746
-1.276 1.327 0.913
-1.276 1.531 1.056
-1.276 1.735 1.183
-1.276 1.939 1.298
-1.276 2.143 1.404
-1.276 2.347 1.503
-1.276 2.551 1.596
-1.276 2.755 1.685
-1.276 2.959 1.770
-1.276 3.163 1.851
-1.276 3.367 1.930
-1.276 3.571 2.006
-1.276 3.776 2.080
-1.276 3.980 2.153
-1.276 4.184 2.224
-1.276 4.388 2.294
-1.276 4.592 2.362
-1.276 4.796 2.430
-1.276 5.000 2.497
-1.173 -5.000 0.596
-1.173 -4.796 0.570
-1.173 -4.592 0.545
-1.173 -4.388 0.522
-1.173 -4.184 0.499
-1.173 -3.980 0.471
-1.173 -3.776 0.439
-1.173 -3.571 0.400
-1.173 -3.367 0.352
-1.173 -3.163 0.296
-1.173 -2.959 0.231
-1.173 -2.755 0.155
-1.173 -2.551 0.070
-1.173 -2.347 0.006
-1.173 -2.143 0.032
-1.173 -1.939 0.055
-1.173 -1.735 0.076
-1.173 -1.531 0.095
-1.173 -1.327 0.110
-1.173 -1.122 0.120
-1.173 -0.918 0.126
-1.173 -0.714 0.126
-1.173 -0.510 0.120
-1.173 -0.306 0.108
-1.173 -0.102 0.091
-1.173 0.102 0.068
-1.173 0.306 0.040
-1.173 0.510 0.008
-1.173 0.714 0.140
-1.173 0.918 0.331
-1.173 1.122 0.526
-1.173 1.327 0.721
-1.173 1.531 0.896
-1.173 1.735 1.043
-1.173 1.939 1.171
-1.173 2.143 1.287
-1.173 2.347 1.393
-1.173 2.551 1.492
-1.173 2.755 1.585
-1.173 2.959 1.673
-1.173 3.163 1.758
-1.173 3.367 1.839
-1.173 3.571 1.918
-1.173 3.776 1.994
-1.173 3.980 2.068
-1.173 4.184 2.140
-1.173 4.388 2.211
-1.173 4.592 2.281
-1.173 4.796 2.350
-1.173 5.000 2.417
-1.071 -5.000 0.522
-1.071 -4.796 0.494
-1.071 -4.592 0.464
-1.071 -4.388 0.434
-1.071 -4.184 0.405
-1.071 -3.980 0.376
-1.071 -3.776 0.341
-1.071 -3.571 0.300
-1.071 -3.367 0.252
-1.071 -3.163 0.193
-1.071 -2.959 0.124
-1.071 -2.755 0.045
-1.071 -2.551 0.014
-1.071 -2.347 0.042
-1.071 -2.143 0.069
-1.071 -1.939 0.094
-1.071 -1.735 0.117
-1.071 -1.531 0.137
-1.071 -1.327 0.153
-1.071 -1.122 0.165
-1.071 -0.918 0.172
-1.071 -0.714 0.173
-1.071 -0.510 0.168
-1.071 -0.306 0.156
-1.071 -0.102 0.138
-1.071 0.102 0.115
-1.071 0.306 0.086
-1.071 0.510 0.053
-1.071 0.714 0.017
-1.071 0.918 0.115
-1.071 1.122 0.316
-1.071 1.327 0.517
-1.071 1.531 0.715
-1.071 1.735 0.892
-1.071 1.939 1.038
-1.071 2.143 1.166
-1.071 2.347 1.281
-1.071 2.551 1.386
-1.071 2.755 1.484
-1.071 2.959 1.577
-1.071 3.163 1.664
-1.071 3.367 1.748
-1.071 3.571 1.829
-1.071 3.776 1.907
-1.071 3.980 1.983
-1.071 4.184 2.057
-1.071 4.388 2.129
-1.071 4.592 2.200
-1.071 4.796 2.270
-1.071 5.000 2.338
-0.969 -5.000 0.460
-0.969 -4.796 0.430
-0.969 -4.592 0.399
-0.969 -4.388 0.366
-0.969 -4.184 0.332
-0.969 -3.980 0.297
-0.969 -3.776 0.261
-0.969 -3.571 0.219
-0.969 -3.367 0.170
-0.969 -3.163 0.111
-0.969 -2.959 0.040
-0.969 -2.755 0.015
-0.969 -2.551 0.046
-0.969 -2.347 0.076
-0.969 -2.143 0.104
-0.969 -1.939 0.131
-0.969 -1.735 0.156
-0.969 -1.531 0.178
-0.969 -1.327 0.196
-0.969 -1.122 0.210
-0.969 -0.918 0.218
-0.969 -0.714 0.220
-0.969 -0.510 0.215
-0.969 -0.306 0.204
-0.969 -0.102 0.185
-0.969 0.102 0.161
-0.969 0.306 0.131
-0.969 0.510 0.097
-0.969 0.714 0.059
-0.969 0.918 0.018
-0.969 1.122 0.121
-0.969 1.327 0.327
-0.969 1.531 0.528
-0.969 1.735 0.725
-0.969 1.939 0.898
-0.969 2.143 1.041
-0.969 2.347 1.167
-0.969 2.551 1.279
-0.969 2.755 1.383
-0.969 2.959 1.480
-0.969 3.163 1.571
-0.969 3.367 1.657
-0.969 3.571 1.740
-0.969 3.776 1.820
-0.969 3.980 1.898
-0.969 4.184 1.973
-0.969 4.388 2.047
-0.969 4.592 2.119
-0.969 4.796 2.190
-0.969 5.000 2.259
-0.867 -5.000 0.410
-0.867 -4.796 0.378
-0.867 -4.592 0.346
-0.867 -4.388 0.313
-0.867 -4.184 0.277
-0.867 -3.980 0.239
-0.867 -3.776 0.199
-0.867 -3.571 0.157
-0.867 -3.367 0.108
-0.867 -3.163 0.050
-0.867 -2.959 0.009
-0.867 -2.755 0.043
-0.867 -2.551 0.075
-0.867 -2.347 0.107
-0.867 -2.143 0.137
-0.867 -1.939 0.166
-0.867 -1.735 0.193
-0.867 -1.531 0.217
-0.867 -1.327 0.238
-0.867 -1.122 0.254
-0.867 -0.918 0.264
-0.867 -0.714 0.267
-0.867 -0.510 0.263
-0.867 -0.306 0.251
-0.867 -0.102 0.232
-0.867 0.102 0.206
-0.867 0.306 0.175
-0.867 0.510 0.140
-0.867 0.714 0.100
-0.867 0.918 0.058
-0.867 1.122 0.013
-0.867 1.327 0.153
-0.867 1.531 0.357
-0.867 1.735 0.555
-0.867 1.939 0.746
-0.867 2.143 0.911
-0.867 2.347 1.049
-0.867 2.551 1.171
-0.867 2.755 1.281
-0.867 2.959 1.382
-0.867 3.163 1.477
-0.867 3.367 1.566
-0.867 3.571 1.652
-0.867 3.776 1.734
-0.867 3.980 1.813
-0.867 4.184 1.890
-0.867 4.388 1.965
-0.867 4.592 2.038
-0.867 4.796 2.109
-0.867 5.000 2.180
-0.765 -5.000 0.374
-0.765 -4.796 0.340
-0.765 -4.592 0.305
-0.765 -4.388 0.270
-0.765 -4.184 0.234
-0.765 -3.980 0.197
-0.765 -3.776 0.156
-0.765 -3.571 0.112
-0.765 -3.367 0.065
-0.765 -3.163 0.009
-0.765 -2.959 0.031
-0.765 -2.755 0.066
-0.765 -2.551 0.101
-0.765 -2.347 0.135
-0.765 -2.143 0.168
-0.765 -1.939 0.199
-0.765 -1.735 0.229
-0.765 -1.531 0.256
-0.765 -1.327 0.279
-0.765 -1.122 0.297
-0.765 -0.918 0.309
-0.765 -0.714 0.313
-0.765 -0.510 0.310
-0.765 -0.306 0.298
-0.765 -0.102 0.278
-0.765 0.102 0.251
-0.765 0.306 0.218
-0.765 0.510 0.181
-0.765 0.714 0.140
-0.765 0.918 0.095
-0.765 1.122 0.049
-0.765 1.327 0.001
-0.765 1.531 0.204
-0.765 1.735 0.402
-0.765 1.939 0.592
-0.765 2.143 0.774
-0.765 2.347 0.929
-0.765 2.551 1.061
-0.765 2.755 1.178
-0.765 2.959 1.284
-0.765 3.163 1.383
-0.765 3.367 1.475
-0.765 3.571 1.563
-0.765 3.776 1.647
-0.765 3.980 1.728
-0.765 4.184 1.806
-0.765 4.388 1.882
-0.765 4.592 1.957
-0.765 4.796 2.029
-0.765 5.000 2.101
-0.663 -5.000 0.356
-0.663 -4.796 0.317
-0.663 -4.592 0.279
-0.663 -4.388 0.241
-0.663 -4.184 0.204
-0.663 -3.980 0.166
-0.663 -3.776 0.126
-0.663 -3.571 0.083
-0.663 -3.367 0.037
-0.663 -3.163 0.010
-0.663 -2.959 0.048
-0.663 -2.755 0.086
-0.663 -2.551 0.123
-0.663 -2.347 0.160
-0.663 -2.143 0.195
-0.663 -1.939 0.229
-0.663 -1.735 0.261
-0.663 -1.531 0.291
-0.663 -1.327 0.318
-0.663 -1.122 0.339
-0.663 -0.918 0.353
-0.663 -0.714 0.360
-0.663 -0.510 0.357
-0.663 -0.306 0.344
-0.663 -0.102 0.323
-0.663 0.102 0.294
-0.663 0.306 0.259
-0.663 0.510 0.220
-0.663 0.714 0.177
-0.663 0.918 0.131
-0.663 1.122 0.083
-0.663 1.327 0.033
-0.663 1.531 0.070
-0.663 1.735 0.266
-0.663 1.939 0.454
-0.663 2.143 0.634
-0.663 2.347 0.805
-0.663 2.551 0.949
-0.663 2.755 1.074
-0.663 2.959 1.186
-0.663 3.163 1.288
-0.663 3.367 1.384
-0.663 3.571 1.474
-0.663 3.776 1.560
-0.663 3.980 1.643
-0.663 4.184 1.723
-0.663 4.388 1.800
-0.663 4.592 1.875
-0.663 4.796 1.949
-0.663 5.000 2.021
-0.561 -5.000 0.354
-0.561 -4.796 0.312
-0.561 -4.592 0.269
-0.561 -4.388 0.228
-0.561 -4.184 0.187
-0.561 -3.980 0.147
-0.561 -3.776 0.107
-0.561 -3.571 0.065
-0.561 -3.367 0.022
-0.561 -3.163 0.021
-0.561 -2.959 0.062
-0.561 -2.755 0.102
-0.561 -2.551 0.141
-0.561 -2.347 0.180
-0.561 -2.143 0.218
-0.561 -1.939 0.255
-0.561 -1.735 0.290
-0.561 -1.531 0.324
-0.561 -1.327 0.354
-0.561 -1.122 0.379
-0.561 -0.918 0.397
-0.561 -0.714 0.406
-0.561 -0.510 0.404
-0.561 -0.306 0.390
-0.561 -0.102 0.367
-0.561 0.102 0.335
-0.561 0.306 0.298
-0.561 0.510 0.256
-0.561 0.714 0.211
-0.561 0.918 0.164
-0.561 1.122 0.114
-0.561 1.327 0.063
-0.561 1.531 0.011
-0.561 1.735 0.151
-0.561 1.939 0.334
-0.561 2.143 0.509
-0.561 2.347 0.677
-0.561 2.551 0.835
-0.561 2.755 0.969
-0.561 2.959 1.087
-0.561 3.163 1.194
-0.561 3.367 1.293
-0.561 3.571 1.385
-0.561 3.776 1.474
-0.561 3.980 1.558
-0.561 4.184 1.639
-0.561 4.388 1.718
-0.561 4.592 1.794
-0.561 4.796 1.869
-0.561 5.000 1.942
-0.459 -5.000 0.358
-0.459 -4.796 0.315
-0.459 -4.592 0.271
-0.459 -4.388 0.228
-0.459 -4.184 0.185
-0.459 -3.980 0.142
-0.459 -3.776 0.099
-0.459 -3.571 0.057
-0.459 -3.367 0.014
-0.459 -3.163 0.028
-0.459 -2.959 0.070
-0.459 -2.755 0.112
-0.459 -2.551 0.153
-0.459 -2.347 0.194
-0.459 -2.143 0.235
-0.459 -1.939 0.275
-0.459 -1.735 0.314
-0.459 -1.531 0.352
-0.459 -1.327 0.386
-0.459 -1.122 0.416
-0.459 -0.918 0.439
-0.459 -0.714 0.452
-0.459 -0.510 0.451
-0.459 -0.306 0.436
-0.459 -0.102 0.410
-0.459 0.102 0.375
-0.459 0.306 0.334
-0.459 0.510 0.290
-0.459 0.714 0.243
-0.459 0.918 0.193
-0.459 1.122 0.142
-0.459 1.327 0.090
-0.459 1.531 0.037
-0.459 1.735 0.056
-0.459 1.939 0.232
-0.459 2.143 0.400
-0.459 2.347 0.562
-0.459 2.551 0.718
-0.459 2.755 0.863
-0.459 2.959 0.988
-0.459 3.163 1.099
-0.459 3.367 1.201
-0.459 3.571 1.297
-0.459 3.776 1.387
-0.459 3.980 1.473
-0.459 4.184 1.555
-0.459 4.388 1.635
-0.459 4.592 1.713
-0.459 4.796 1.788
-0.459 5.000 1.862
-0.357 -5.000 0.365
-0.357 -4.796 0.321
-0.357 -4.592 0.276
-0.357 -4.388 0.232
-0.357 -4.184 0.188
-0.357 -3.980 0.145
-0.357 -3.776 0.101
-0.357 -3.571 0.057
-0.357 -3.367 0.013
-0.357 -3.163 0.030
-0.357 -2.959 0.074
-0.357 -2.755 0.117
-0.357 -2.551 0.160
-0.357 -2.347 0.204
-0.357 -2.143 0.247
-0.357 -1.939 0.289
-0.357 -1.735 0.332
-0.357 -1.531 0.373
-0.357 -1.327 0.413
-0.357 -1.122 0.449
-0.357 -0.918 0.479
-0.357 -0.714 0.497
-0.357 -0.510 0.498
-0.357 -0.306 0.481
-0.357 -0.102 0.450
-0.357 0.102 0.411
-0.357 0.306 0.367
-0.357 0.510 0.320
-0.357 0.714 0.270
-0.357 0.918 0.219
-0.357 1.122 0.167
-0.357 1.327 0.114
-0.357 1.531 0.060
-0.357 1.735 0.005
-0.357 1.939 0.149
-0.357 2.143 0.308
-0.357 2.347 0.462
-0.357 2.551 0.610
-0.357 2.755 0.755
-0.357 2.959 0.887
-0.357 3.163 1.004
-0.357 3.367 1.109
-0.357 3.571 1.207
-0.357 3.776 1.299
-0.357 3.980 1.387
-0.357 4.184 1.471
-0.357 4.388 1.552
-0.357 4.592 1.631
-0.357 4.796 1.708
-0.357 5.000 1.783
-0.255 -5.000 0.374
-0.255 -4.796 0.329
-0.255 -4.592 0.285
-0.255 -4.388 0.240
-0.255 -4.184 0.196
-0.255 -3.980 0.151
-0.255 -3.776 0.106
-0.255 -3.571 0.062
-0.255 -3.367 0.017
-0.255 -3.163 0.029
-0.255 -2.959 0.075
-0.255 -2.755 0.119
-0.255 -2.551 0.163
-0.255 -2.347 0.206
-0.255 -2.143 0.251
-0.255 -1.939 0.296
-0.255 -1.735 0.341
-0.255 -1.531 0.386
-0.255 -1.327 0.431
-0.255 -1.122 0.473
-0.255 -0.918 0.512
-0.255 -0.714 0.540
-0.255 -0.510 0.545
-0.255 -0.306 0.524
-0.255 -0.102 0.487
-0.255 0.102 0.443
-0.255 0.306 0.395
-0.255 0.510 0.345
-0.255 0.714 0.293
-0.255 0.918 0.241
-0.255 1.122 0.187
-0.255 1.327 0.134
-0.255 1.531 0.079
-0.255 1.735 0.024
-0.255 1.939 0.085
-0.255 2.143 0.233
-0.255 2.347 0.376
-0.255 2.551 0.515
-0.255 2.755 0.651
-0.255 2.959 0.785
-0.255 3.163 0.907
-0.255 3.367 1.017
-0.255 3.571 1.117
-0.255 3.776 1.212
-0.255 3.980 1.301
-0.255 4.184 1.387
-0.255 4.388 1.469
-0.255 4.592 1.549
-0.255 4.796 1.627
-0.255 5.000 1.702
-0.153 -5.000 0.386
-0.153 -4.796 0.341
-0.153 -4.592 0.296
-0.153 -4.388 0.251
-0.153 -4.184 0.206
-0.153 -3.980 0.161
-0.153 -3.776 0.116
-0.153 -3.571 0.071
-0.153 -3.367 0.025
-0.153 -3.163 0.024
-0.153 -2.959 0.078
-0.153 -2.755 0.129
-0.153 -2.551 0.179
-0.153 -2.347 0.226
-0.153 -2.143 0.271
-0.153 -1.939 0.314
-0.153 -1.735 0.353
-0.153 -1.531 0.392
-0.153 -1.327 0.437
-0.153 -1.122 0.485
-0.153 -0.918 0.532
-0.153 -0.714 0.574
-0.153 -0.510 0.593
-0.153 -0.306 0.563
-0.153 -0.102 0.516
-0.153 0.102 0.467
-0.153 0.306 0.415
-0.153 0.510 0.363
-0.153 0.714 0.311
-0.153 0.918 0.257
-0.153 1.122 0.204
-0.153 1.327 0.149
-0.153 1.531 0.095
-0.153 1.735 0.039
-0.153 1.939 0.039
-0.153 2.143 0.173
-0.153 2.347 0.304
-0.153 2.551 0.433
-0.153 2.755 0.559
-0.153 2.959 0.684
-0.153 3.163 0.808
-0.153 3.367 0.922
-0.153 3.571 1.026
-0.153 3.776 1.123
-0.153 3.980 1.214
-0.153 4.184 1.301
-0.153 4.388 1.385
-0.153 4.592 1.466
-0.153 4.796 1.545
-0.153 5.000 1.622
-0.051 -5.000 0.401
-0.051 -4.796 0.355
-0.051 -4.592 0.310
-0.051 -4.388 0.265
-0.051 -4.184 0.220
-0.051 -3.980 0.174
-0.051 -3.776 0.129
-0.051 -3.571 0.083
-0.051 -3.367 0.038
-0.051 -3.163 0.012
-0.051 -2.959 0.076
-0.051 -2.755 0.140
-0.051 -2.551 0.203
-0.051 -2.347 0.265
-0.051 -2.143 0.327
-0.051 -1.939 0.391
-0.051 -1.735 0.456
-0.051 -1.531 0.522
-0.051 -1.327 0.591
-0.051 -1.122 0.669
-0.051 -0.918 0.773
-0.051 -0.714 0.983
-0.051 -0.510 1.988
-0.051 -0.306 0.582
-0.051 -0.102 0.531
-0.051 0.102 0.479
-0.051 0.306 0.427
-0.051 0.510 0.375
-0.051 0.714 0.322
-0.051 0.918 0.268
-0.051 1.122 0.215
-0.051 1.327 0.160
-0.051 1.531 0.106
-0.051 1.735 0.051
-0.051 1.939 0.010
-0.051 2.143 0.128
-0.051 2.347 0.246
-0.051 2.551 0.363
-0.051 2.755 0.479
-0.051 2.959 0.595
-0.051 3.163 0.710
-0.051 3.367 0.825
-0.051 3.571 0.932
-0.051 3.776 1.032
-0.051 3.980 1.126
-0.051 4.184 1.215
-0.051 4.388 1.300
-0.051 4.592 1.382
-0.051 4.796 1.462
-0.051 5.000 1.540
0.051 -5.000 0.418
0.051 -4.796 0.372
0.051 -4.592 0.327
0.051 -4.388 0.282
0.051 -4.184 0.236
0.051 -3.980 0.191
0.051 -3.776 0.145
0.051 -3.571 0.099
0.051 -3.367 0.054
0.051 -3.163 0.008
0.051 -2.959 0.064
0.051 -2.755 0.141
0.051 -2.551 0.220
0.051 -2.347 0.301
0.051 -2.143 0.386
0.051 -1.939 0.477
0.051 -1.735 0.581
0.051 -1.531 0.703
0.051 -1.327 0.855
0.051 -1.122 1.035
0.051 -0.918 1.265
0.051 -0.714 1.586
0.051 -0.510 1.889
0.051 -0.306 1.236
0.051 -0.102 0.537
0.051 0.102 0.478
0.051 0.306 0.429
0.051 0.510 0.378
0.051 0.714 0.326
0.051 0.918 0.273
0.051 1.122 0.220
0.051 1.327 0.167
0.051 1.531 0.113
0.051 1.735 0.058
0.051 1.939 0.004
0.051 2.143 0.096
0.051 2.347 0.199
0.051 2.551 0.304
0.051 2.755 0.409
0.051 2.959 0.515
0.051 3.163 0.621
0.051 3.367 0.728
0.051 3.571 0.835
0.051 3.776 0.939
0.051 3.980 1.035
0.051 4.184 1.126
0.051 4.388 1.213
0.051 4.592 1.297
0.051 4.796 1.379
0.051 5.000 1.458
0.153 -5.000 0.437
0.153 -4.796 0.392
0.153 -4.592 0.346
0.153 -4.388 0.301
0.153 -4.184 0.256
0.153 -3.980 0.210
0.153 -3.776 0.165
0.153 -3.571 0.119
0.153 -3.367 0.073
0.153 -3.163 0.028
0.153 -2.959 0.035
0.153 -2.755 0.125
0.153 -2.551 0.218
0.153 -2.347 0.316
0.153 -2.143 0.421
0.153 -1.939 0.537
0.153 -1.735 0.669
0.153 -1.531 0.826
0.153 -1.327 0.997
0.153 -1.122 1.185
0.153 -0.918 1.399
0.153 -0.714 1.634
0.153 -0.510 1.781
0.153 -0.306 1.543
0.153 -0.102 1.062
0.153 0.102 0.596
0.153 0.306 0.422
0.153 0.510 0.372
0.153 0.714 0.323
0.153 0.918 0.272
0.153 1.122 0.221
0.153 1.327 0.168
0.153 1.531 0.115
0.153 1.735 0.062
0.153 1.939 0.008
0.153 2.143 0.074
0.153 2.347 0.163
0.153 2.551 0.255
0.153 2.755 0.349
0.153 2.959 0.445
0.153 3.163 0.542
0.153 3.367 0.641
0.153 3.571 0.741
0.153 3.776 0.841
0.153 3.980 0.941
0.153 4.184 1.035
0.153 4.388 1.124
0.153 4.592 1.210
0.153 4.796 1.293
0.153 5.000 1.374
0.255 -5.000 0.458
0.255 -4.796 0.413
0.255 -4.592 0.368
0.255 -4.388 0.323
0.255 -4.184 0.278
0.255 -3.980 0.232
0.255 -3.776 0.187
0.255 -3.571 0.142
0.255 -3.367 0.096
0.255 -3.163 0.051
0.255 -2.959 0.006
0.255 -2.755 0.088
0.255 -2.551 0.192
0.255 -2.347 0.303
0.255 -2.143 0.423
0.255 -1.939 0.554
0.255 -1.735 0.703
0.255 -1.531 0.870
0.255 -1.327 1.038
0.255 -1.122 1.214
0.255 -0.918 1.397
0.255 -0.714 1.572
0.255 -0.510 1.667
0.255 -0.306 1.549
0.255 -0.102 1.284
0.255 0.102 0.927
0.255 0.306 0.594
0.255 0.510 0.406
0.255 0.714 0.315
0.255 0.918 0.265
0.255 1.122 0.216
0.255 1.327 0.165
0.255 1.531 0.114
0.255 1.735 0.061
0.255 1.939 0.008
0.255 2.143 0.060
0.255 2.347 0.136
0.255 2.551 0.216
0.255 2.755 0.299
0.255 2.959 0.385
0.255 3.163 0.473
0.255 3.367 0.564
0.255 3.571 0.655
0.255 3.776 0.749
0.255 3.980 0.843
0.255 4.184 0.939
0.255 4.388 1.031
0.255 4.592 1.120
0.255 4.796 1.205
0.255 5.000 1.288
0.357 -5.000 0.482
0.357 -4.796 0.437
0.357 -4.592 0.392
0.357 -4.388 0.347
0.357 -4.184 0.302
0.357 -3.980 0.257
0.357 -3.776 0.212
0.357 -3.571 0.167
0.357 -3.367 0.122
0.357 -3.163 0.077
0.357 -2.959 0.033
0.357 -2.755 0.030
0.357 -2.551 0.142
0.357 -2.347 0.262
0.357 -2.143 0.390
0.357 -1.939 0.530
0.357 -1.735 0.685
0.357 -1.531 0.854
0.357 -1.327 1.017
0.357 -1.122 1.177
0.357 -0.918 1.333
0.357 -0.714 1.473
0.357 -0.510 1.545
0.357 -0.306 1.482
0.357 -0.102 1.321
0.357 0.102 1.079
0.357 0.306 0.793
0.357 0.510 0.544
0.357 0.714 0.379
0.357 0.918 0.276
0.357 1.122 0.208
0.357 1.327 0.157
0.357 1.531 0.108
0.357 1.735 0.057
0.357 1.939 0.005
0.357 2.143 0.054
0.357 2.347 0.118
0.357 2.551 0.187
0.357 2.755 0.260
0.357 2.959 0.336
0.357 3.163 0.415
0.357 3.367 0.497
0.357 3.571 0.581
0.357 3.776 0.667
0.357 3.980 0.755
0.357 4.184 0.844
0.357 4.388 0.935
0.357 4.592 1.026
0.357 4.796 1.114
0.357 5.000 1.199
0.459 -5.000 0.507
0.459 -4.796 0.462
0.459 -4.592 0.418
0.459 -4.388 0.373
0.459 -4.184 0.329
0.459 -3.980 0.284
0.459 -3.776 0.240
0.459 -3.571 0.195
0.459 -3.367 0.151
0.459 -3.163 0.107
0.459 -2.959 0.062
0.459 -2.755 0.018
0.459 -2.551 0.069
0.459 -2.347 0.193
0.459 -2.143 0.325
0.459 -1.939 0.467
0.459 -1.735 0.622
0.459 -1.531 0.790
0.459 -1.327 0.951
0.459 -1.122 1.100
0.459 -0.918 1.237
0.459 -0.714 1.354
0.459 -0.510 1.415
0.459 -0.306 1.384
0.459 -0.102 1.279
0.459 0.102 1.115
0.459 0.306 0.896
0.459 0.510 0.658
0.459 0.714 0.467
0.459 0.918 0.329
0.459 1.122 0.230
0.459 1.327 0.157
0.459 1.531 0.100
0.459 1.735 0.049
0.459 1.939 0.001
0.459 2.143 0.054
0.459 2.347 0.109
0.459 2.551 0.168
0.459 2.755 0.232
0.459 2.959 0.299
0.459 3.163 0.369
0.459 3.367 0.443
0.459 3.571 0.519
0.459 3.776 0.598
0.459 3.980 0.679
0.459 4.184 0.761
0.459 4.388 0.846
0.459 4.592 0.931
0.459 4.796 1.019
0.459 5.000 1.106
0.561 -5.000 0.534
0.561 -4.796 0.489
0.561 -4.592 0.445
0.561 -4.388 0.401
0.561 -4.184 0.357
0.561 -3.980 0.313
0.561 -3.776 0.269
0.561 -3.571 0.225
0.561 -3.367 0.182
0.561 -3.163 0.138
0.561 -2.959 0.095
0.561 -2.755 0.052
0.561 -2.551 0.009
0.561 -2.347 0.100
0.561 -2.143 0.233
0.561 -1.939 0.374
0.561 -1.735 0.524
0.561 -1.531 0.685
0.561 -1.327 0.848
0.561 -1.122 0.992
0.561 -0.918 1.119
0.561 -0.714 1.221
0.561 -0.510 1.275
0.561 -0.306 1.265
0.561 -0.102 1.196
0.561 0.102 1.079
0.561 0.306 0.916
0.561 0.510 0.712
0.561 0.714 0.524
0.561 0.918 0.374
0.561 1.122 0.258
0.561 1.327 0.168
0.561 1.531 0.098
0.561 1.735 0.040
0.561 1.939 0.012
0.561 2.143 0.061
0.561 2.347 0.111
0.561 2.551 0.163
0.561 2.755 0.219
0.561 2.959 0.277
0.561 3.163 0.339
0.561 3.367 0.404
0.561 3.571 0.472
0.561 3.776 0.543
0.561 3.980 0.617
0.561 4.184 0.693
0.561 4.388 0.770
0.561 4.592 0.850
0.561 4.796 0.931
0.561 5.000 1.014
0.663 -5.000 0.562
0.663 -4.796 0.518
0.663 -4.592 0.475
0.663 -4.388 0.431
0.663 -4.184 0.387
0.663 -3.980 0.344
0.663 -3.776 0.301
0.663 -3.571 0.257
0.663 -3.367 0.215
0.663 -3.163 0.172
0.663 -2.959 0.129
0.663 -2.755 0.087
0.663 -2.551 0.045
0.663 -2.347 0.004
0.663 -2.143 0.117
0.663 -1.939 0.255
0.663 -1.735 0.399
0.663 -1.531 0.550
0.663 -1.327 0.706
0.663 -1.122 0.855
0.663 -0.918 0.979
0.663 -0.714 1.075
0.663 -0.510 1.126
0.663 -0.306 1.127
0.663 -0.102 1.083
0.663 0.102 0.999
0.663 0.306 0.875
0.663 0.510 0.708
0.663 0.714 0.537
0.663 0.918 0.391
0.663 1.122 0.270
0.663 1.327 0.171
0.663 1.531 0.092
0.663 1.735 0.026
0.663 1.939 0.025
0.663 2.143 0.073
0.663 2.347 0.121
0.663 2.551 0.171
0.663 2.755 0.222
0.663 2.959 0.273
0.663 3.163 0.327
0.663 3.367 0.384
0.663 3.571 0.444
0.663 3.776 0.507
0.663 3.980 0.573
0.663 4.184 0.641
0.663 4.388 0.712
0.663 4.592 0.785
0.663 4.796 0.859
0.663 5.000 0.936
0.765 -5.000 0.592
0.765 -4.796 0.549
0.765 -4.592 0.505
0.765 -4.388 0.462
0.765 -4.184 0.419
0.765 -3.980 0.376
0.765 -3.776 0.334
0.765 -3.571 0.291
0.765 -3.367 0.249
0.765 -3.163 0.207
0.765 -2.959 0.166
0.765 -2.755 0.124
0.765 -2.551 0.084
0.765 -2.347 0.044
0.765 -2.143 0.005
0.765 -1.939 0.116
0.765 -1.735 0.254
0.765 -1.531 0.395
0.765 -1.327 0.538
0.765 -1.122 0.680
0.765 -0.918 0.810
0.765 -0.714 0.908
0.765 -0.510 0.962
0.765 -0.306 0.973
0.765 -0.102 0.945
0.765 0.102 0.882
0.765 0.306 0.785
0.765 0.510 0.653
0.765 0.714 0.508
0.765 0.918 0.374
0.765 1.122 0.256
0.765 1.327 0.156
0.765 1.531 0.073
0.765 1.735 0.003
0.765 1.939 0.042
0.765 2.143 0.087
0.765 2.347 0.134
0.765 2.551 0.183
0.765 2.755 0.232
0.765 2.959 0.282
0.765 3.163 0.333
0.765 3.367 0.385
0.765 3.571 0.437
0.765 3.776 0.492
0.765 3.980 0.550
0.765 4.184 0.610
0.765 4.388 0.673
0.765 4.592 0.739
0.765 4.796 0.807
0.765 5.000 0.877
0.867 -5.000 0.623
0.867 -4.796 0.580
0.867 -4.592 0.538
0.867 -4.388 0.495
0.867 -4.184 0.453
0.867 -3.980 0.410
0.867 -3.776 0.368
0.867 -3.571 0.327
0.867 -3.367 0.285
0.867 -3.163 0.244
0.867 -2.959 0.203
0.867 -2.755 0.163
0.867 -2.551 0.124
0.867 -2.347 0.085
0.867 -2.143 0.047
0.867 -1.939 0.010
0.867 -1.735 0.093
0.867 -1.531 0.225
0.867 -1.327 0.357
0.867 -1.122 0.486
0.867 -0.918 0.606
0.867 -0.714 0.707
0.867 -0.510 0.771
0.867 -0.306 0.794
0.867 -0.102 0.779
0.867 0.102 0.730
0.867 0.306 0.652
0.867 0.510 0.555
0.867 0.714 0.442
0.867 0.918 0.325
0.867 1.122 0.216
0.867 1.327 0.120
0.867 1.531 0.037
0.867 1.735 0.020
0.867 1.939 0.062
0.867 2.143 0.105
0.867 2.347 0.150
0.867 2.551 0.197
0.867 2.755 0.244
0.867 2.959 0.293
0.867 3.163 0.343
0.867 3.367 0.394
0.867 3.571 0.445
0.867 3.776 0.497
0.867 3.980 0.550
0.867 4.184 0.603
0.867 4.388 0.658
0.867 4.592 0.715
0.867 4.796 0.776
0.867 5.000 0.838
0.969 -5.000 0.655
0.969 -4.796 0.613
0.969 -4.592 0.571
0.969 -4.388 0.529
0.969 -4.184 0.487
0.969 -3.980 0.446
0.969 -3.776 0.404
0.969 -3.571 0.363
0.969 -3.367 0.323
0.969 -3.163 0.282
0.969 -2.959 0.243
0.969 -2.755 0.203
0.969 -2.551 0.165
0.969 -2.347 0.127
0.969 -2.143 0.091
0.969 -1.939 0.055
0.969 -1.735 0.021
0.969 -1.531 0.045
0.969 -1.327 0.167
0.969 -1.122 0.286
0.969 -0.918 0.395
0.969 -0.714 0.487
0.969 -0.510 0.552
0.969 -0.306 0.584
0.969 -0.102 0.584
0.969 0.102 0.555
0.969 0.306 0.501
0.969 0.510 0.428
0.969 0.714 0.342
0.969 0.918 0.247
0.969 1.122 0.151
0.969 1.327 0.062
0.969 1.531 0.008
0.969 1.735 0.045
0.969 1.939 0.084
0.969 2.143 0.125
0.969 2.347 0.168
0.969 2.551 0.213
0.969 2.755 0.259
0.969 2.959 0.307
0.969 3.163 0.355
0.969 3.367 0.405
0.969 3.571 0.455
0.969 3.776 0.506
0.969 3.980 0.558
0.969 4.184 0.610
0.969 4.388 0.662
0.969 4.592 0.715
0.969 4.796 0.768
0.969 5.000 0.824
1.071 -5.000 0.689
1.071 -4.796 0.647
1.071 -4.592 0.605
1.071 -4.388 0.564
1.071 -4.184 0.523
1.071 -3.980 0.482
1.071 -3.776 0.441
1.071 -3.571 0.401
1.071 -3.367 0.361
1.071 -3.163 0.322
1.071 -2.959 0.283
1.071 -2.755 0.245
1.071 -2.551 0.207
1.071 -2.347 0.171
1.071 -2.143 0.135
1.071 -1.939 0.100
1.071 -1.735 0.067
1.071 -1.531 0.036
1.071 -1.327 0.007
1.071 -1.122 0.081
1.071 -0.918 0.182
1.071 -0.714 0.269
1.071 -0.510 0.334
1.071 -0.306 0.373
1.071 -0.102 0.386
1.071 0.102 0.373
1.071 0.306 0.339
1.071 0.510 0.285
1.071 0.714 0.218
1.071 0.918 0.143
1.071 1.122 0.062
1.071 1.327 0.006
1.071 1.531 0.038
1.071 1.735 0.072
1.071 1.939 0.109
1.071 2.143 0.148
1.071 2.347 0.189
1.071 2.551 0.232
1.071 2.755 0.277
1.071 2.959 0.322
1.071 3.163 0.370
1.071 3.367 0.418
1.071 3.571 0.467
1.071 3.776 0.517
1.071 3.980 0.567
1.071 4.184 0.619
1.071 4.388 0.670
1.071 4.592 0.723
1.071 4.796 0.775
1.071 5.000 0.828
1.173 -5.000 0.723
1.173 -4.796 0.682
1.173 -4.592 0.641
1.173 -4.388 0.600
1.173 -4.184 0.560
1.173 -3.980 0.519
1.173 -3.776 0.480
1.173 -3.571 0.440
1.173 -3.367 0.401
1.173 -3.163 0.362
1.173 -2.959 0.324
1.173 -2.755 0.287
1.173 -2.551 0.250
1.173 -2.347 0.215
1.173 -2.143 0.180
1.173 -1.939 0.147
1.173 -1.735 0.115
1.173 -1.531 0.084
1.173 -1.327 0.056
1.173 -1.122 0.030
1.173 -0.918 0.007
1.173 -0.714 0.052
1.173 -0.510 0.118
1.173 -0.306 0.164
1.173 -0.102 0.187
1.173 0.102 0.188
1.173 0.306 0.169
1.173 0.510 0.132
1.173 0.714 0.082
1.173 0.918 0.021
1.173 1.122 0.015
1.173 1.327 0.041
1.173 1.531 0.070
1.173 1.735 0.102
1.173 1.939 0.136
1.173 2.143 0.173
1.173 2.347 0.212
1.173 2.551 0.253
1.173 2.755 0.296
1.173 2.959 0.340
1.173 3.163 0.386
1.173 3.367 0.433
1.173 3.571 0.481
1.173 3.776 0.530
1.173 3.980 0.579
1.173 4.184 0.630
1.173 4.388 0.680
1.173 4.592 0.732
1.173 4.796 0.784
1.173 5.000 0.836
1.276 -5.000 0.759
1.276 -4.796 0.718
1.276 -4.592 0.678
1.276 -4.388 0.637
1.276 -4.184 0.597
1.276 -3.980 0.558
1.276 -3.776 0.519
1.276 -3.571 0.480
1.276 -3.367 0.441
1.276 -3.163 0.404
1.276 -2.959 0.366
1.276 -2.755 0.330
1.276 -2.551 0.294
1.276 -2.347 0.259
1.276 -2.143 0.226
1.276 -1.939 0.193
1.276 -1.735 0.162
1.276 -1.531 0.133
1.276 -1.327 0.106
1.276 -1.122 0.080
1.276 -0.918 0.058
1.276 -0.714 0.039
1.276 -0.510 0.023
1.276 -0.306 0.011
1.276 -0.102 0.003
1.276 0.102 0.000
1.276 0.306 0.002
1.276 0.510 0.008
1.276 0.714 0.019
1.276 0.918 0.034
1.276 1.122 0.054
1.276 1.327 0.077
1.276 1.531 0.103
1.276 1.735 0.133
1.276 1.939 0.165
1.276 2.143 0.200
1.276 2.347 0.237
1.276 2.551 0.277
1.276 2.755 0.318
1.276 2.959 0.360
1.276 3.163 0.404
1.276 3.367 0.450
1.276 3.571 0.496
1.276 3.776 0.544
1.276 3.980 0.593
1.276 4.184 0.642
1.276 4.388 0.692
1.276 4.592 0.743
1.276 4.796 0.794
1.276 5.000 0.846
1.378 -5.000 0.795
1.378 -4.796 0.755
1.378 -4.592 0.715
1.378 -4.388 0.675
1.378 -4.184 0.636
1.378 -3.980 0.597
1.378 -3.776 0.558
1.378 -3.571 0.520
1.378 -3.367 0.483
1.378 -3.163 0.446
1.378 -2.959 0.409
1.378 -2.755 0.374
1.378 -2.551 0.339
1.378 -2.347 0.305
1.378 -2.143 0.272
1.378 -1.939 0.240
1.378 -1.735 0.210
1.378 -1.531 0.182
1.378 -1.327 0.155
1.378 -1.122 0.131
1.378 -0.918 0.109
1.378 -0.714 0.090
1.378 -0.510 0.074
1.378 -0.306 0.061
1.378 -0.102 0.053
1.378 0.102 0.049
1.378 0.306 0.049
1.378 0.510 0.054
1.378 0.714 0.063
1.378 0.918 0.076
1.378 1.122 0.094
1.378 1.327 0.115
1.378 1.531 0.139
1.378 1.735 0.167
1.378 1.939 0.197
1.378 2.143 0.229
1.378 2.347 0.265
1.378 2.551 0.302
1.378 2.755 0.341
1.378 2.959 0.382
1.378 3.163 0.425
1.378 3.367 0.469
1.378 3.571 0.514
1.378 3.776 0.560
1.378 3.980 0.608
1.378 4.184 0.656
1.378 4.388 0.705
1.378 4.592 0.755
1.378 4.796 0.806
1.378 5.000 0.857
1.480 -5.000 0.832
1.480 -4.796 0.792
1.480 -4.592 0.753
1.480 -4.388 0.714
1.480 -4.184 0.675
1.480 -3.980 0.637
1.480 -3.776 0.599
1.480 -3.571 0.562
1.480 -3.367 0.525
1.480 -3.163 0.488
1.480 -2.959 0.453
1.480 -2.755 0.418
1.480 -2.551 0.384
1.480 -2.347 0.351
1.480 -2.143 0.319
1.480 -1.939 0.288
1.480 -1.735 0.259
1.480 -1.531 0.231
1.480 -1.327 0.205
1.480 -1.122 0.181
1.480 -0.918 0.159
1.480 -0.714 0.140
1.480 -0.510 0.125
1.480 -0.306 0.112
1.480 -0.102 0.103
1.480 0.102 0.098
1.480 0.306 0.097
1.480 0.510 0.101
1.480 0.714 0.108
1.480 0.918 0.120
1.480 1.122 0.135
1.480 1.327 0.154
1.480 1.531 0.176
1.480 1.735 0.202
1.480 1.939 0.230
1.480 2.143 0.261
1.480 2.347 0.294
1.480 2.551 0.329
1.480 2.755 0.366
1.480 2.959 0.406
1.480 3.163 0.447
1.480 3.367 0.489
1.480 3.571 0.533
1.480 3.776 0.578
1.480 3.980 0.625
1.480 4.184 0.672
1.480 4.388 0.720
1.480 4.592 0.769
1.480 4.796 0.819
1.480 5.000 0.869
1.582 -5.000 0.870
1.582 -4.796 0.830
1.582 -4.592 0.792
1.582 -4.388 0.753
1.582 -4.184 0.715
1.582 -3.980 0.677
1.582 -3.776 0.640
1.582 -3.571 0.604
1.582 -3.367 0.567
1.582 -3.163 0.532
1.582 -2.959 0.497
1.582 -2.755 0.463
1.582 -2.551 0.429
1.582 -2.347 0.397
1.582 -2.143 0.366
1.582 -1.939 0.336
1.582 -1.735 0.307
1.582 -1.531 0.280
1.582 -1.327 0.255
1.582 -1.122 0.231
1.582 -0.918 0.210
1.582 -0.714 0.191
1.582 -0.510 0.176
1.582 -0.306 0.163
1.582 -0.102 0.154
1.582 0.102 0.148
1.582 0.306 0.146
1.582 0.510 0.148
1.582 0.714 0.154
1.582 0.918 0.164
1.582 1.122 0.178
1.582 1.327 0.195
1.582 1.531 0.215
1.582 1.735 0.238
1.582 1.939 0.264
1.582 2.143 0.293
1.582 2.347 0.324
1.582 2.551 0.358
1.582 2.755 0.394
1.582 2.959 0.431
1.582 3.163 0.471
1.582 3.367 0.512
1.582 3.571 0.554
1.582 3.776 0.598
1.582 3.980 0.643
1.582 4.184 0.689
1.582 4.388 0.737
1.582 4.592 0.785
1.582 4.796 0.833
1.582 5.000 0.883
1.684 -5.000 0.908
1.684 -4.796 0.869
1.684 -4.592 0.831
1.684 -4.388 0.793
1.684 -4.184 0.756
1.684 -3.980 0.719
1.684 -3.776 0.682
1.684 -3.571 0.646
1.684 -3.367 0.610
1.684 -3.163 0.576
1.684 -2.959 0.541
1.684 -2.755 0.508
1.684 -2.551 0.475
1.684 -2.347 0.444
1.684 -2.143 0.413
1.684 -1.939 0.384
1.684 -1.735 0.356
1.684 -1.531 0.329
1.684 -1.327 0.304
1.684 -1.122 0.282
1.684 -0.918 0.261
1.684 -0.714 0.242
1.684 -0.510 0.227
1.684 -0.306 0.214
1.684 -0.102 0.204
1.684 0.102 0.198
1.684 0.306 0.195
1.684 0.510 0.196
1.684 0.714 0.201
1.684 0.918 0.209
1.684 1.122 0.221
1.684 1.327 0.236
1.684 1.531 0.255
1.684 1.735 0.276
1.684 1.939 0.301
1.684 2.143 0.327
1.684 2.347 0.357
1.684 2.551 0.389
1.684 2.755 0.422
1.684 2.959 0.458
1.684 3.163 0.496
1.684 3.367 0.536
1.684 3.571 0.577
1.684 3.776 0.619
1.684 3.980 0.663
1.684 4.184 0.708
1.684 4.388 0.754
1.684 4.592 0.801
1.684 4.796 0.849
1.684 5.000 0.898
1.786 -5.000 0.947
1.786 -4.796 0.909
1.786 -4.592 0.871
1.786 -4.388 0.834
1.786 -4.184 0.797
1.786 -3.980 0.760
1.786 -3.776 0.724
1.786 -3.571 0.689
1.786 -3.367 0.654
1.786 -3.163 0.620
1.786 -2.959 0.586
1.786 -2.755 0.553
1.786 -2.551 0.522
1.786 -2.347 0.491
1.786 -2.143 0.461
1.786 -1.939 0.432
1.786 -1.735 0.405
1.786 -1.531 0.379
1.786 -1.327 0.354
1.786 -1.122 0.332
1.786 -0.918 0.311
1.786 -0.714 0.293
1.786 -0.510 0.278
1.786 -0.306 0.265
1.786 -0.102 0.255
1.786 0.102 0.248
1.786 0.306 0.244
1.786 0.510 0.244
1.786 0.714 0.248
1.786 0.918 0.255
1.786 1.122 0.265
1.786 1.327 0.279
1.786 1.531 0.296
1.786 1.735 0.315
1.786 1.939 0.338
1.786 2.143 0.363
1.786 2.347 0.391
1.786 2.551 0.421
1.786 2.755 0.453
1.786 2.959 0.487
1.786 3.163 0.523
1.786 3.367 0.561
1.786 3.571 0.601
1.786 3.776 0.642
1.786 3.980 0.685
1.786 4.184 0.728
1.786 4.388 0.773
1.786 4.592 0.820
1.786 4.796 0.866
1.786 5.000 0.914
1.888 -5.000 0.986
1.888 -4.796 0.949
1.888 -4.592 0.912
1.888 -4.388 0.875
1.888 -4.184 0.838
1.888 -3.980 0.803
1.888 -3.776 0.767
1.888 -3.571 0.732
1.888 -3.367 0.698
1.888 -3.163 0.664
1.888 -2.959 0.631
1.888 -2.755 0.599
1.888 -2.551 0.568
1.888 -2.347 0.538
1.888 -2.143 0.508
1.888 -1.939 0.480
1.888 -1.735 0.454
1.888 -1.531 0.428
1.888 -1.327 0.404
1.888 -1.122 0.382
1.888 -0.918 0.362
1.888 -0.714 0.344
1.888 -0.510 0.329
1.888 -0.306 0.316
1.888 -0.102 0.305
1.888 0.102 0.298
1.888 0.306 0.294
1.888 0.510 0.293
1.888 0.714 0.295
1.888 0.918 0.301
1.888 1.122 0.310
1.888 1.327 0.322
1.888 1.531 0.338
1.888 1.735 0.356
1.888 1.939 0.377
1.888 2.143 0.400
1.888 2.347 0.426
1.888 2.551 0.454
1.888 2.755 0.485
1.888 2.959 0.517
1.888 3.163 0.552
1.888 3.367 0.588
1.888 3.571 0.626
1.888 3.776 0.666
1.888 3.980 0.707
1.888 4.184 0.750
1.888 4.388 0.794
1.888 4.592 0.839
1.888 4.796 0.885
1.888 5.000 0.932
1.990 -5.000 1.026
1.990 -4.796 0.989
1.990 -4.592 0.953
1.990 -4.388 0.916
1.990 -4.184 0.880
1.990 -3.980 0.845
1.990 -3.776 0.810
1.990 -3.571 0.776
1.990 -3.367 0.742
1.990 -3.163 0.709
1.990 -2.959 0.677
1.990 -2.755 0.645
1.990 -2.551 0.615
1.990 -2.347 0.585
1.990 -2.143 0.556
1.990 -1.939 0.529
1.990 -1.735 0.503
1.990 -1.531 0.478
1.990 -1.327 0.454
1.990 -1.122 0.433
1.990 -0.918 0.413
1.990 -0.714 0.395
1.990 -0.510 0.380
1.990 -0.306 0.366
1.990 -0.102 0.356
1.990 0.102 0.348
1.990 0.306 0.343
1.990 0.510 0.342
1.990 0.714 0.343
1.990 0.918 0.348
1.990 1.122 0.356
1.990 1.327 0.367
1.990 1.531 0.380
1.990 1.735 0.397
1.990 1.939 0.416
1.990 2.143 0.438
1.990 2.347 0.463
1.990 2.551 0.489
1.990 2.755 0.518
1.990 2.959 0.549
1.990 3.163 0.582
1.990 3.367 0.617
1.990 3.571 0.653
1.990 3.776 0.692
1.990 3.980 0.732
1.990 4.184 0.773
1.990 4.388 0.816
1.990 4.592 0.860
1.990 4.796 0.905
1.990 5.000 0.951
2.092 -5.000 1.067
2.092 -4.796 1.030
2.092 -4.592 0.994
2.092 -4.388 0.958
2.092 -4.184 0.923
2.092 -3.980 0.888
2.092 -3.776 0.854
2.092 -3.571 0.820
2.092 -3.367 0.787
2.092 -3.163 0.755
2.092 -2.959 0.723
2.092 -2.755 0.692
2.092 -2.551 0.662
2.092 -2.347 0.633
2.092 -2.143 0.605
2.092 -1.939 0.578
2.092 -1.735 0.552
2.092 -1.531 0.527
2.092 -1.327 0.504
2.092 -1.122 0.483
2.092 -0.918 0.464
2.092 -0.714 0.446
2.092 -0.510 0.431
2.092 -0.306 0.417
2.092 -0.102 0.407
2.092 0.102 0.399
2.092 0.306 0.393
2.092 0.510 0.391
2.092 0.714 0.392
2.092 0.918 0.395
2.092 1.122 0.402
2.092 1.327 0.412
2.092 1.531 0.424
2.092 1.735 0.439
2.092 1.939 0.457
2.092 2.143 0.478
2.092 2.347 0.500
2.092 2.551 0.525
2.092 2.755 0.553
2.092 2.959 0.582
2.092 3.163 0.613
2.092 3.367 0.647
2.092 3.571 0.682
2.092 3.776 0.719
2.092 3.980 0.757
2.092 4.184 0.797
2.092 4.388 0.839
2.092 4.592 0.882
2.092 4.796 0.926
2.092 5.000 0.971
2.194 -5.000 1.107
2.194 -4.796 1.071
2.194 -4.592 1.036
2.194 -4.388 1.001
2.194 -4.184 0.966
2.194 -3.980 0.931
2.194 -3.776 0.898
2.194 -3.571 0.864
2.194 -3.367 0.832
2.194 -3.163 0.800
2.194 -2.959 0.769
2.194 -2.755 0.738
2.194 -2.551 0.709
2.194 -2.347 0.680
2.194 -2.143 0.653
2.194 -1.939 0.626
2.194 -1.735 0.601
2.194 -1.531 0.577
2.194 -1.327 0.554
2.194 -1.122 0.533
2.194 -0.918 0.514
2.194 -0.714 0.497
2.194 -0.510 0.481
2.194 -0.306 0.468
2.194 -0.102 0.457
2.194 0.102 0.449
2.194 0.306 0.443
2.194 0.510 0.440
2.194 0.714 0.440
2.194 0.918 0.443
2.194 1.122 0.449
2.194 1.327 0.457
2.194 1.531 0.468
2.194 1.735 0.482
2.194 1.939 0.499
2.194 2.143 0.518
2.194 2.347 0.539
2.194 2.551 0.563
2.194 2.755 0.588
2.194 2.959 0.616
2.194 3.163 0.646
2.194 3.367 0.678
2.194 3.571 0.711
2.194 3.776 0.747
2.194 3.980 0.784
2.194 4.184 0.823
2.194 4.388 0.863
2.194 4.592 0.905
2.194 4.796 0.948
2.194 5.000 0.992
2.296 -5.000 1.149
2.296 -4.796 1.113
2.296 -4.592 1.078
2.296 -4.388 1.043
2.296 -4.184 1.009
2.296 -3.980 0.975
2.296 -3.776 0.942
2.296 -3.571 0.909
2.296 -3.367 0.877
2.296 -3.163 0.846
2.296 -2.959 0.815
2.296 -2.755 0.785
2.296 -2.551 0.756
2.296 -2.347 0.728
2.296 -2.143 0.701
2.296 -1.939 0.675
2.296 -1.735 0.650
2.296 -1.531 0.627
2.296 -1.327 0.604
2.296 -1.122 0.584
2.296 -0.918 0.565
2.296 -0.714 0.548
2.296 -0.510 0.532
2.296 -0.306 0.519
2.296 -0.102 0.508
2.296 0.102 0.499
2.296 0.306 0.493
2.296 0.510 0.490
2.296 0.714 0.489
2.296 0.918 0.491
2.296 1.122 0.496
2.296 1.327 0.503
2.296 1.531 0.513
2.296 1.735 0.526
2.296 1.939 0.541
2.296 2.143 0.559
2.296 2.347 0.579
2.296 2.551 0.601
2.296 2.755 0.625
2.296 2.959 0.652
2.296 3.163 0.680
2.296 3.367 0.710
2.296 3.571 0.742
2.296 3.776 0.776
2.296 3.980 0.812
2.296 4.184 0.850
2.296 4.388 0.889
2.296 4.592 0.929
2.296 4.796 0.971
2.296 5.000 1.014
2.398 -5.000 1.190
2.398 -4.796 1.155
2.398 -4.592 1.120
2.398 -4.388 1.086
2.398 -4.184 1.052
2.398 -3.980 1.019
2.398 -3.776 0.986
2.398 -3.571 0.954
2.398 -3.367 0.923
2.398 -3.163 0.892
2.398 -2.959 0.862
2.398 -2.755 0.832
2.398 -2.551 0.804
2.398 -2.347 0.776
2.398 -2.143 0.749
2.398 -1.939 0.724
2.398 -1.735 0.699
2.398 -1.531 0.676
2.398 -1.327 0.654
2.398 -1.122 0.634
2.398 -0.918 0.615
2.398 -0.714 0.598
2.398 -0.510 0.583
2.398 -0.306 0.570
2.398 -0.102 0.559
2.398 0.102 0.550
2.398 0.306 0.543
2.398 0.510 0.539
2.398 0.714 0.538
2.398 0.918 0.539
2.398 1.122 0.543
2.398 1.327 0.550
2.398 1.531 0.559
2.398 1.735 0.570
2.398 1.939 0.585
2.398 2.143 0.601
2.398 2.347 0.620
2.398 2.551 0.640
2.398 2.755 0.663
2.398 2.959 0.688
2.398 3.163 0.715
2.398 3.367 0.744
2.398 3.571 0.775
2.398 3.776 0.807
2.398 3.980 0.842
2.398 4.184 0.878
2.398 4.388 0.915
2.398 4.592 0.955
2.398 4.796 0.995
2.398 5.000 1.037
2.500 -5.000 1.232
2.500 -4.796 1.198
2.500 -4.592 1.163
2.500 -4.388 1.129
2.500 -4.184 1.096
2.500 -3.980 1.063
2.500 -3.776 1.031
2.500 -3.571 0.999
2.500 -3.367 0.968
2.500 -3.163 0.938
2.500 -2.959 0.908
2.500 -2.755 0.879
2.500 -2.551 0.851
2.500 -2.347 0.824
2.500 -2.143 0.798
2.500 -1.939 0.773
2.500 -1.735 0.749
2.500 -1.531 0.726
2.500 -1.327 0.704
2.500 -1.122 0.684
2.500 -0.918 0.666
2.500 -0.714 0.649
2.500 -0.510 0.634
2.500 -0.306 0.621
2.500 -0.102 0.609
2.500 0.102 0.600
2.500 0.306 0.594
2.500 0.510 0.589
2.500 0.714 0.587
2.500 0.918 0.588
2.500 1.122 0.591
2.500 1.327 0.597
2.500 1.531 0.605
2.500 1.735 0.615
2.500 1.939 0.628
2.500 2.143 0.644
2.500 2.347 0.661
2.500 2.551 0.681
2.500 2.755 0.702
2.500 2.959 0.726
2.500 3.163 0.751
2.500 3.367 0.779
2.500 3.571 0.808
2.500 3.776 0.839
2.500 3.980 0.872
2.500 4.184 0.907
2.500 4.388 0.943
2.500 4.592 0.981
2.500 4.796 1.021
2.500 5.000 1.061


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_epi14_test_difabs_all.txt <==
0.000000e+00 1.552496e-03 2.408125e-03 3.484008e-03 3.951702e-03 3.580395e-03 2.882319e-03 2.213015e-03 2.167648e-03 2.712724e-03 3.457671e-03 4.308012e-03 5.210042e-03 6.089264e-03 6.941115e-03 7.792712e-03 8.675935e-03 9.584226e-03 1.049806e-02 1.140938e-02 1.231611e-02 1.321822e-02 1.411661e-02 1.499321e-02 1.581493e-02 1.659822e-02 1.733408e-02 1.799691e-02 1.857749e-02 1.907462e-02 1.950075e-02 1.989918e-02 2.036519e-02 2.098191e-02 2.180846e-02 2.297335e-02 2.451920e-02 2.648639e-02 2.884944e-02 3.152163e-02 3.448612e-02 3.785199e-02 4.178959e-02 4.586130e-02 5.019711e-02 5.501493e-02 5.935486e-02 6.206138e-02 6.160028e-02 5.454404e-02 4.585167e-02 3.856126e-02 4.362600e-02 6.485968e-02 8.529072e-02 1.012874e-01 1.037480e-01 9.524341e-02 8.115759e-02 6.369574e-02 4.740217e-02 3.428352e-02 2.427005e-02 1.713723e-02 1.193469e-02 8.838281e-03 7.407648e-03 7.046572e-03 7.165181e-03 7.446994e-03 7.763572e-03 8.072033e-03 8.361879e-03 8.630661e-03 8.875364e-03 9.093686e-03 9.284763e-03 9.444628e-03 9.566090e-03 9.645756e-03 9.681403e-03 9.669085e-03 9.603965e-03 9.479978e-03 9.293531e-03 9.044036e-03 8.735588e-03 8.370847e-03 7.951121e-03 7.478697e-03 6.954075e-03 6.377395e-03 5.737947e-03 5.035904e-03 4.284014e-03 3.491458e-03 2.676684e-03 1.900688e-03 1.408306e-03 1.703211e-03 2.682877e-03 3.988159e-03 5.493532e-03 7.270908e-03 9.504180e-03 1.199189e-02 1.461161e-02 1.736083e-02 2.032606e-02 2.365318e-02 2.752081e-02 3.207386e-02 3.733888e-02 4.314219e-02 4.935009e-02 5.612389e-02 6.350341e-02 7.138383e-02 8.036491e-02 9.101280e-02 1.030191e-01 1.153658e-01 1.271178e-01 1.363337e-01 1.409907e-01 1.384793e-01 1.267647e-01 1.046974e-01 8.495791e-02 1.068523e-01 1.567898e-01 2.011176e-01 2.245063e-01 2.242926e-01 2.095205e-01 1.819861e-01 1.454477e-01 1.132959e-01 8.615460e-02 6.336285e-02 4.548569e-02 3.198598e-02 2.218343e-02 1.544655e-02 1.084058e-02 7.573552e-03 5.222083e-03 3.403644e-03 2.067500e-03 1.500898e-03 1.959797e-03 2.930633e-03 4.027207e-03 5.154597e-03 6.299469e-03 7.451788e-03 8.595231e-03 9.718321e-03 1.083046e-02 1.194431e-02 1.306855e-02 1.421073e-02 1.537725e-02 1.657496e-02 1.780570e-02 1.908340e-02 2.041783e-02 2.181402e-02 2.327359e-02 2.479414e-02 2.637343e-02 2.800854e-02 2.969845e-02 3.144599e-02 3.325855e-02 3.515314e-02 3.715775e-02 3.923488e-02 4.125065e-02 4.334529e-02 4.565053e-02 4.825766e-02 5.122779e-02 5.461146e-02 5.846849e-02 6.290309e-02 6.805813e-02 7.406788e-02 8.114769e-02 8.963662e-02 9.985041e-02 1.117105e-01 1.251670e-01 1.404636e-01 1.578291e-01 1.770397e-01 1.979303e-01 2.205785e-01 2.403013e-01 2.521697e-01 2.518551e-01 2.341691e-01 1.952727e-01 1.566799e-01 1.711548e-01 2.518630e-01 3.467654e-01 4.091465e-01 4.254464e-01 3.969759e-01 3.423909e-01 2.796863e-01 2.178648e-01 1.644320e-01 1.215788e-01 8.871258e-02 6.427830e-02 4.692397e-02 3.520986e-02 2.770404e-02 2.329004e-02 2.091982e-02 1.984768e-02 1.946963e-02 1.945434e-02 1.963179e-02 1.989075e-02 2.017730e-02 2.047301e-02 2.076318e-02 2.103425e-02 2.127806e-02 2.149309e-02 2.167513e-02 2.182012e-02 2.192323e-02 2.198017e-02 2.199332e-02 2.196691e-02 2.190556e-02 2.181205e-02 2.168951e-02 2.154035e-02 2.136598e-02 2.117060e-02 2.094622e-02 2.069675e-02 2.043784e-02 2.017603e-02 1.991363e-02 1.964756e-02 1.937163e-02 1.908023e-02 1.876824e-02 1.844014e-02 1.811221e-02 1.768605e-02 1.704604e-02 1.640245e-02 1.587495e-02 1.550448e-02 1.527612e-02 1.514821e-02 1.510390e-02 1.521736e-02 1.569834e-02 1.662184e-02 1.796477e-02 1.978540e-02 2.242404e-02 2.613000e-02 3.012565e-02 3.364167e-02 3.711602e-02 4.109673e-02 4.452797e-02 4.546753e-02 4.327727e-02 3.711181e-02 2.958476e-02 3.014898e-02 4.089361e-02 5.946189e-02 7.942450e-02 8.876153e-02 8.733148e-02 7.629397e-02 5.960434e-02 4.566045e-02 3.403219e-02 2.483924e-02 1.912422e-02 1.529559e-02 1.288139e-02 1.119132e-02 1.006762e-02 9.534185e-03 9.593450e-03 1.004467e-02 1.073476e-02 1.159016e-02 1.253737e-02 1.354993e-02 1.463051e-02 1.576968e-02 1.694913e-02 1.816456e-02 1.941667e-02 2.069827e-02 2.200029e-02 2.332113e-02 2.467134e-02 2.605955e-02 2.749117e-02 2.897286e-02 3.051126e-02 3.211501e-02 3.379153e-02 3.553897e-02 3.737801e-02 3.932539e-02 4.139340e-02 4.358961e-02 4.591898e-02 4.838494e-02 5.099352e-02 5.374995e-02 5.666962e-02 5.977571e-02 6.310424e-02 6.667522e-02 7.033058e-02 7.426658e-02 7.871216e-02 8.385449e-02 8.986008e-02 9.689090e-02 1.051442e-01 1.148071e-01 1.260546e-01 1.391474e-01 1.544165e-01 1.722042e-01 1.930029e-01 2.173365e-01 2.452317e-01 2.764286e-01 3.107939e-01 3.483993e-01 3.871790e-01 4.217811e-01 4.438755e-01 4.418156e-01 4.068112e-01 3.390706e-01 2.730792e-01 3.080046e-01 4.536219e-01 6.132068e-01 7.185867e-01 7.442728e-01 6.964152e-01 5.986447e-01 4.865327e-01 3.803265e-01 2.876666e-01 2.135876e-01 1.565008e-01 1.141850e-01 8.387042e-02 6.295472e-02 4.909356e-02 4.042646e-02 3.539517e-02 3.270808e-02 3.146992e-02 3.102057e-02 3.099914e-02 3.121621e-02 3.155063e-02 3.193640e-02 3.234889e-02 3.277083e-02 3.318821e-02 3.359076e-02 3.397537e-02 3.433780e-02 3.467507e-02 3.498502e-02 3.527102e-02 3.553800e-02 3.579033e-02 3.603660e-02 3.628461e-02 3.653907e-02 3.680501e-02 3.708480e-02 3.738458e-02 3.771284e-02 3.808187e-02


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_epi14_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.552496e-03 0.000000e+00
3.000000e+00 2.408125e-03 0.000000e+00
4.000000e+00 3.484008e-03 0.000000e+00
5.000000e+00 3.951702e-03 0.000000e+00
6.000000e+00 3.580395e-03 0.000000e+00
7.000000e+00 2.882319e-03 0.000000e+00
8.000000e+00 2.213015e-03 0.000000e+00
9.000000e+00 2.167648e-03 0.000000e+00
1.000000e+01 2.712724e-03 0.000000e+00
1.100000e+01 3.457671e-03 0.000000e+00
1.200000e+01 4.308012e-03 0.000000e+00
1.300000e+01 5.210042e-03 0.000000e+00
1.400000e+01 6.089264e-03 0.000000e+00
1.500000e+01 6.941115e-03 0.000000e+00
1.600000e+01 7.792712e-03 0.000000e+00
1.700000e+01 8.675935e-03 0.000000e+00
1.800000e+01 9.584226e-03 0.000000e+00
1.900000e+01 1.049806e-02 0.000000e+00
2.000000e+01 1.140938e-02 0.000000e+00
2.100000e+01 1.231611e-02 0.000000e+00
2.200000e+01 1.321822e-02 0.000000e+00
2.300000e+01 1.411661e-02 0.000000e+00
2.400000e+01 1.499321e-02 0.000000e+00
2.500000e+01 1.581493e-02 0.000000e+00
2.600000e+01 1.659822e-02 0.000000e+00
2.700000e+01 1.733408e-02 0.000000e+00
2.800000e+01 1.799691e-02 0.000000e+00
2.900000e+01 1.857749e-02 0.000000e+00
3.000000e+01 1.907462e-02 0.000000e+00
3.100000e+01 1.950075e-02 0.000000e+00
3.200000e+01 1.989918e-02 0.000000e+00
3.300000e+01 2.036519e-02 0.000000e+00
3.400000e+01 2.098191e-02 0.000000e+00
3.500000e+01 2.180846e-02 0.000000e+00
3.600000e+01 2.297335e-02 0.000000e+00
3.700000e+01 2.451920e-02 0.000000e+00
3.800000e+01 2.648639e-02 0.000000e+00
3.900000e+01 2.884944e-02 0.000000e+00
4.000000e+01 3.152163e-02 0.000000e+00
4.100000e+01 3.448612e-02 0.000000e+00
4.200000e+01 3.785199e-02 0.000000e+00
4.300000e+01 4.178959e-02 0.000000e+00
4.400000e+01 4.586130e-02 0.000000e+00
4.500000e+01 5.019711e-02 0.000000e+00
4.600000e+01 5.501493e-02 0.000000e+00
4.700000e+01 5.935486e-02 0.000000e+00
4.800000e+01 6.206138e-02 0.000000e+00
4.900000e+01 6.160028e-02 0.000000e+00
5.000000e+01 5.454404e-02 0.000000e+00
5.100000e+01 4.585167e-02 0.000000e+00
5.200000e+01 3.856126e-02 0.000000e+00
5.300000e+01 4.362600e-02 0.000000e+00
5.400000e+01 6.485968e-02 0.000000e+00
5.500000e+01 8.529072e-02 0.000000e+00
5.600000e+01 1.012874e-01 0.000000e+00
5.700000e+01 1.037480e-01 0.000000e+00
5.800000e+01 9.524341e-02 0.000000e+00
5.900000e+01 8.115759e-02 0.000000e+00
6.000000e+01 6.369574e-02 0.000000e+00
6.100000e+01 4.740217e-02 0.000000e+00
6.200000e+01 3.428352e-02 0.000000e+00
6.300000e+01 2.427005e-02 0.000000e+00
6.400000e+01 1.713723e-02 0.000000e+00
6.500000e+01 1.193469e-02 0.000000e+00
6.600000e+01 8.838281e-03 0.000000e+00
6.700000e+01 7.407648e-03 0.000000e+00
6.800000e+01 7.046572e-03 0.000000e+00
6.900000e+01 7.165181e-03 0.000000e+00
7.000000e+01 7.446994e-03 0.000000e+00
7.100000e+01 7.763572e-03 0.000000e+00
7.200000e+01 8.072033e-03 0.000000e+00
7.300000e+01 8.361879e-03 0.000000e+00
7.400000e+01 8.630661e-03 0.000000e+00
7.500000e+01 8.875364e-03 0.000000e+00
7.600000e+01 9.093686e-03 0.000000e+00
7.700000e+01 9.284763e-03 0.000000e+00
7.800000e+01 9.444628e-03 0.000000e+00
7.900000e+01 9.566090e-03 0.000000e+00
8.000000e+01 9.645756e-03 0.000000e+00
8.100000e+01 9.681403e-03 0.000000e+00
8.200000e+01 9.669085e-03 0.000000e+00
8.300000e+01 9.603965e-03 0.000000e+00
8.400000e+01 9.479978e-03 0.000000e+00
8.500000e+01 9.293531e-03 0.000000e+00
8.600000e+01 9.044036e-03 0.000000e+00
8.700000e+01 8.735588e-03 0.000000e+00
8.800000e+01 8.370847e-03 0.000000e+00
8.900000e+01 7.951121e-03 0.000000e+00
9.000000e+01 7.478697e-03 0.000000e+00
9.100000e+01 6.954075e-03 0.000000e+00
9.200000e+01 6.377395e-03 0.000000e+00
9.300000e+01 5.737947e-03 0.000000e+00
9.400000e+01 5.035904e-03 0.000000e+00
9.500000e+01 4.284014e-03 0.000000e+00
9.600000e+01 3.491458e-03 0.000000e+00
9.700000e+01 2.676684e-03 0.000000e+00
9.800000e+01 1.900688e-03 0.000000e+00
9.900000e+01 1.408306e-03 0.000000e+00
1.000000e+02 1.703211e-03 0.000000e+00
1.010000e+02 2.682877e-03 0.000000e+00
1.020000e+02 3.988159e-03 0.000000e+00
1.030000e+02 5.493532e-03 0.000000e+00
1.040000e+02 7.270908e-03 0.000000e+00
1.050000e+02 9.504180e-03 0.000000e+00
1.060000e+02 1.199189e-02 0.000000e+00
1.070000e+02 1.461161e-02 0.000000e+00
1.080000e+02 1.736083e-02 0.000000e+00
1.090000e+02 2.032606e-02 0.000000e+00
1.100000e+02 2.365318e-02 0.000000e+00
1.110000e+02 2.752081e-02 0.000000e+00
1.120000e+02 3.207386e-02 0.000000e+00
1.130000e+02 3.733888e-02 0.000000e+00
1.140000e+02 4.314219e-02 0.000000e+00
1.150000e+02 4.935009e-02 0.000000e+00
1.160000e+02 5.612389e-02 0.000000e+00
1.170000e+02 6.350341e-02 0.000000e+00
1.180000e+02 7.138383e-02 0.000000e+00
1.190000e+02 8.036491e-02 0.000000e+00
1.200000e+02 9.101280e-02 0.000000e+00
1.210000e+02 1.030191e-01 0.000000e+00
1.220000e+02 1.153658e-01 0.000000e+00
1.230000e+02 1.271178e-01 0.000000e+00
1.240000e+02 1.363337e-01 0.000000e+00
1.250000e+02 1.409907e-01 0.000000e+00
1.260000e+02 1.384793e-01 0.000000e+00
1.270000e+02 1.267647e-01 0.000000e+00
1.280000e+02 1.046974e-01 0.000000e+00
1.290000e+02 8.495791e-02 0.000000e+00
1.300000e+02 1.068523e-01 0.000000e+00
1.310000e+02 1.567898e-01 0.000000e+00
1.320000e+02 2.011176e-01 0.000000e+00
1.330000e+02 2.245063e-01 0.000000e+00
1.340000e+02 2.242926e-01 0.000000e+00
1.350000e+02 2.095205e-01 0.000000e+00
1.360000e+02 1.819861e-01 0.000000e+00
1.370000e+02 1.454477e-01 0.000000e+00
1.380000e+02 1.132959e-01 0.000000e+00
1.390000e+02 8.615460e-02 0.000000e+00
1.400000e+02 6.336285e-02 0.000000e+00
1.410000e+02 4.548569e-02 0.000000e+00
1.420000e+02 3.198598e-02 0.000000e+00
1.430000e+02 2.218343e-02 0.000000e+00
1.440000e+02 1.544655e-02 0.000000e+00
1.450000e+02 1.084058e-02 0.000000e+00
1.460000e+02 7.573552e-03 0.000000e+00
1.470000e+02 5.222083e-03 0.000000e+00
1.480000e+02 3.403644e-03 0.000000e+00
1.490000e+02 2.067500e-03 0.000000e+00
1.500000e+02 1.500898e-03 0.000000e+00
1.510000e+02 1.959797e-03 0.000000e+00
1.520000e+02 2.930633e-03 0.000000e+00
1.530000e+02 4.027207e-03 0.000000e+00
1.540000e+02 5.154597e-03 0.000000e+00
1.550000e+02 6.299469e-03 0.000000e+00
1.560000e+02 7.451788e-03 0.000000e+00
1.570000e+02 8.595231e-03 0.000000e+00
1.580000e+02 9.718321e-03 0.000000e+00
1.590000e+02 1.083046e-02 0.000000e+00
1.600000e+02 1.194431e-02 0.000000e+00
1.610000e+02 1.306855e-02 0.000000e+00
1.620000e+02 1.421073e-02 0.000000e+00
1.630000e+02 1.537725e-02 0.000000e+00
1.640000e+02 1.657496e-02 0.000000e+00
1.650000e+02 1.780570e-02 0.000000e+00
1.660000e+02 1.908340e-02 0.000000e+00
1.670000e+02 2.041783e-02 0.000000e+00
1.680000e+02 2.181402e-02 0.000000e+00
1.690000e+02 2.327359e-02 0.000000e+00
1.700000e+02 2.479414e-02 0.000000e+00
1.710000e+02 2.637343e-02 0.000000e+00
1.720000e+02 2.800854e-02 0.000000e+00
1.730000e+02 2.969845e-02 0.000000e+00
1.740000e+02 3.144599e-02 0.000000e+00
1.750000e+02 3.325855e-02 0.000000e+00
1.760000e+02 3.515314e-02 0.000000e+00
1.770000e+02 3.715775e-02 0.000000e+00
1.780000e+02 3.923488e-02 0.000000e+00
1.790000e+02 4.125065e-02 0.000000e+00
1.800000e+02 4.334529e-02 0.000000e+00
1.810000e+02 4.565053e-02 0.000000e+00
1.820000e+02 4.825766e-02 0.000000e+00
1.830000e+02 5.122779e-02 0.000000e+00
1.840000e+02 5.461146e-02 0.000000e+00
1.850000e+02 5.846849e-02 0.000000e+00
1.860000e+02 6.290309e-02 0.000000e+00
1.870000e+02 6.805813e-02 0.000000e+00
1.880000e+02 7.406788e-02 0.000000e+00
1.890000e+02 8.114769e-02 0.000000e+00
1.900000e+02 8.963662e-02 0.000000e+00
1.910000e+02 9.985041e-02 0.000000e+00
1.920000e+02 1.117105e-01 0.000000e+00
1.930000e+02 1.251670e-01 0.000000e+00
1.940000e+02 1.404636e-01 0.000000e+00
1.950000e+02 1.578291e-01 0.000000e+00
1.960000e+02 1.770397e-01 0.000000e+00
1.970000e+02 1.979303e-01 0.000000e+00
1.980000e+02 2.205785e-01 0.000000e+00
1.990000e+02 2.403013e-01 0.000000e+00
2.000000e+02 2.521697e-01 0.000000e+00
2.010000e+02 2.518551e-01 0.000000e+00
2.020000e+02 2.341691e-01 0.000000e+00
2.030000e+02 1.952727e-01 0.000000e+00
2.040000e+02 1.566799e-01 0.000000e+00
2.050000e+02 1.711548e-01 0.000000e+00
2.060000e+02 2.518630e-01 0.000000e+00
2.070000e+02 3.467654e-01 0.000000e+00
2.080000e+02 4.091465e-01 0.000000e+00
2.090000e+02 4.254464e-01 0.000000e+00
2.100000e+02 3.969759e-01 0.000000e+00
2.110000e+02 3.423909e-01 0.000000e+00
2.120000e+02 2.796863e-01 0.000000e+00
2.130000e+02 2.178648e-01 0.000000e+00
2.140000e+02 1.644320e-01 0.000000e+00
2.150000e+02 1.215788e-01 0.000000e+00
2.160000e+02 8.871258e-02 0.000000e+00
2.170000e+02 6.427830e-02 0.000000e+00
2.180000e+02 4.692397e-02 0.000000e+00
2.190000e+02 3.520986e-02 0.000000e+00
2.200000e+02 2.770404e-02 0.000000e+00
2.210000e+02 2.329004e-02 0.000000e+00
2.220000e+02 2.091982e-02 0.000000e+00
2.230000e+02 1.984768e-02 0.000000e+00
2.240000e+02 1.946963e-02 0.000000e+00
2.250000e+02 1.945434e-02 0.000000e+00
2.260000e+02 1.963179e-02 0.000000e+00
2.270000e+02 1.989075e-02 0.000000e+00
2.280000e+02 2.017730e-02 0.000000e+00
2.290000e+02 2.047301e-02 0.000000e+00
2.300000e+02 2.076318e-02 0.000000e+00
2.310000e+02 2.103425e-02 0.000000e+00
2.320000e+02 2.127806e-02 0.000000e+00
2.330000e+02 2.149309e-02 0.000000e+00
2.340000e+02 2.167513e-02 0.000000e+00
2.350000e+02 2.182012e-02 0.000000e+00
2.360000e+02 2.192323e-02 0.000000e+00
2.370000e+02 2.198017e-02 0.000000e+00
2.380000e+02 2.199332e-02 0.000000e+00
2.390000e+02 2.196691e-02 0.000000e+00
2.400000e+02 2.190556e-02 0.000000e+00
2.410000e+02 2.181205e-02 0.000000e+00
2.420000e+02 2.168951e-02 0.000000e+00
2.430000e+02 2.154035e-02 0.000000e+00
2.440000e+02 2.136598e-02 0.000000e+00
2.450000e+02 2.117060e-02 0.000000e+00
2.460000e+02 2.094622e-02 0.000000e+00
2.470000e+02 2.069675e-02 0.000000e+00
2.480000e+02 2.043784e-02 0.000000e+00
2.490000e+02 2.017603e-02 0.000000e+00
2.500000e+02 1.991363e-02 0.000000e+00
2.510000e+02 1.964756e-02 0.000000e+00
2.520000e+02 1.937163e-02 0.000000e+00
2.530000e+02 1.908023e-02 0.000000e+00
2.540000e+02 1.876824e-02 0.000000e+00
2.550000e+02 1.844014e-02 0.000000e+00
2.560000e+02 1.811221e-02 0.000000e+00
2.570000e+02 1.768605e-02 0.000000e+00
2.580000e+02 1.704604e-02 0.000000e+00
2.590000e+02 1.640245e-02 0.000000e+00
2.600000e+02 1.587495e-02 0.000000e+00
2.610000e+02 1.550448e-02 0.000000e+00
2.620000e+02 1.527612e-02 0.000000e+00
2.630000e+02 1.514821e-02 0.000000e+00
2.640000e+02 1.510390e-02 0.000000e+00
2.650000e+02 1.521736e-02 0.000000e+00
2.660000e+02 1.569834e-02 0.000000e+00
2.670000e+02 1.662184e-02 0.000000e+00
2.680000e+02 1.796477e-02 0.000000e+00
2.690000e+02 1.978540e-02 0.000000e+00
2.700000e+02 2.242404e-02 0.000000e+00
2.710000e+02 2.613000e-02 0.000000e+00
2.720000e+02 3.012565e-02 0.000000e+00
2.730000e+02 3.364167e-02 0.000000e+00
2.740000e+02 3.711602e-02 0.000000e+00
2.750000e+02 4.109673e-02 0.000000e+00
2.760000e+02 4.452797e-02 0.000000e+00
2.770000e+02 4.546753e-02 0.000000e+00
2.780000e+02 4.327727e-02 0.000000e+00
2.790000e+02 3.711181e-02 0.000000e+00
2.800000e+02 2.958476e-02 0.000000e+00
2.810000e+02 3.014898e-02 0.000000e+00
2.820000e+02 4.089361e-02 0.000000e+00
2.830000e+02 5.946189e-02 0.000000e+00
2.840000e+02 7.942450e-02 0.000000e+00
2.850000e+02 8.876153e-02 0.000000e+00
2.860000e+02 8.733148e-02 0.000000e+00
2.870000e+02 7.629397e-02 0.000000e+00
2.880000e+02 5.960434e-02 0.000000e+00
2.890000e+02 4.566045e-02 0.000000e+00
2.900000e+02 3.403219e-02 0.000000e+00
2.910000e+02 2.483924e-02 0.000000e+00
2.920000e+02 1.912422e-02 0.000000e+00
2.930000e+02 1.529559e-02 0.000000e+00
2.940000e+02 1.288139e-02 0.000000e+00
2.950000e+02 1.119132e-02 0.000000e+00
2.960000e+02 1.006762e-02 0.000000e+00
2.970000e+02 9.534185e-03 0.000000e+00
2.980000e+02 9.593450e-03 0.000000e+00
2.990000e+02 1.004467e-02 0.000000e+00
3.000000e+02 1.073476e-02 0.000000e+00
3.010000e+02 1.159016e-02 0.000000e+00
3.020000e+02 1.253737e-02 0.000000e+00
3.030000e+02 1.354993e-02 0.000000e+00
3.040000e+02 1.463051e-02 0.000000e+00
3.050000e+02 1.576968e-02 0.000000e+00
3.060000e+02 1.694913e-02 0.000000e+00
3.070000e+02 1.816456e-02 0.000000e+00
3.080000e+02 1.941667e-02 0.000000e+00
3.090000e+02 2.069827e-02 0.000000e+00
3.100000e+02 2.200029e-02 0.000000e+00
3.110000e+02 2.332113e-02 0.000000e+00
3.120000e+02 2.467134e-02 0.000000e+00
3.130000e+02 2.605955e-02 0.000000e+00
3.140000e+02 2.749117e-02 0.000000e+00
3.150000e+02 2.897286e-02 0.000000e+00
3.160000e+02 3.051126e-02 0.000000e+00
3.170000e+02 3.211501e-02 0.000000e+00
3.180000e+02 3.379153e-02 0.000000e+00
3.190000e+02 3.553897e-02 0.000000e+00
3.200000e+02 3.737801e-02 0.000000e+00
3.210000e+02 3.932539e-02 0.000000e+00
3.220000e+02 4.139340e-02 0.000000e+00
3.230000e+02 4.358961e-02 0.000000e+00
3.240000e+02 4.591898e-02 0.000000e+00
3.250000e+02 4.838494e-02 0.000000e+00
3.260000e+02 5.099352e-02 0.000000e+00
3.270000e+02 5.374995e-02 0.000000e+00
3.280000e+02 5.666962e-02 0.000000e+00
3.290000e+02 5.977571e-02 0.000000e+00
3.300000e+02 6.310424e-02 0.000000e+00
3.310000e+02 6.667522e-02 0.000000e+00
3.320000e+02 7.033058e-02 0.000000e+00
3.330000e+02 7.426658e-02 0.000000e+00
3.340000e+02 7.871216e-02 0.000000e+00
3.350000e+02 8.385449e-02 0.000000e+00
3.360000e+02 8.986008e-02 0.000000e+00
3.370000e+02 9.689090e-02 0.000000e+00
3.380000e+02 1.051442e-01 0.000000e+00
3.390000e+02 1.148071e-01 0.000000e+00
3.400000e+02 1.260546e-01 0.000000e+00
3.410000e+02 1.391474e-01 0.000000e+00
3.420000e+02 1.544165e-01 0.000000e+00
3.430000e+02 1.722042e-01 0.000000e+00
3.440000e+02 1.930029e-01 0.000000e+00
3.450000e+02 2.173365e-01 0.000000e+00
3.460000e+02 2.452317e-01 0.000000e+00
3.470000e+02 2.764286e-01 0.000000e+00
3.480000e+02 3.107939e-01 0.000000e+00
3.490000e+02 3.483993e-01 0.000000e+00
3.500000e+02 3.871790e-01 0.000000e+00
3.510000e+02 4.217811e-01 0.000000e+00
3.520000e+02 4.438755e-01 0.000000e+00
3.530000e+02 4.418156e-01 0.000000e+00
3.540000e+02 4.068112e-01 0.000000e+00
3.550000e+02 3.390706e-01 0.000000e+00
3.560000e+02 2.730792e-01 0.000000e+00
3.570000e+02 3.080046e-01 0.000000e+00
3.580000e+02 4.536219e-01 0.000000e+00
3.590000e+02 6.132068e-01 0.000000e+00
3.600000e+02 7.185867e-01 0.000000e+00
3.610000e+02 7.442728e-01 0.000000e+00
3.620000e+02 6.964152e-01 0.000000e+00
3.630000e+02 5.986447e-01 0.000000e+00
3.640000e+02 4.865327e-01 0.000000e+00
3.650000e+02 3.803265e-01 0.000000e+00
3.660000e+02 2.876666e-01 0.000000e+00
3.670000e+02 2.135876e-01 0.000000e+00
3.680000e+02 1.565008e-01 0.000000e+00
3.690000e+02 1.141850e-01 0.000000e+00
3.700000e+02 8.387042e-02 0.000000e+00
3.710000e+02 6.295472e-02 0.000000e+00
3.720000e+02 4.909356e-02 0.000000e+00
3.730000e+02 4.042646e-02 0.000000e+00
3.740000e+02 3.539517e-02 0.000000e+00
3.750000e+02 3.270808e-02 0.000000e+00
3.760000e+02 3.146992e-02 0.000000e+00
3.770000e+02 3.102057e-02 0.000000e+00
3.780000e+02 3.099914e-02 0.000000e+00
3.790000e+02 3.121621e-02 0.000000e+00
3.800000e+02 3.155063e-02 0.000000e+00
3.810000e+02 3.193640e-02 0.000000e+00
3.820000e+02 3.234889e-02 0.000000e+00
3.830000e+02 3.277083e-02 0.000000e+00
3.840000e+02 3.318821e-02 0.000000e+00
3.850000e+02 3.359076e-02 0.000000e+00
3.860000e+02 3.397537e-02 0.000000e+00
3.870000e+02 3.433780e-02 0.000000e+00
3.880000e+02 3.467507e-02 0.000000e+00
3.890000e+02 3.498502e-02 0.000000e+00
3.900000e+02 3.527102e-02 0.000000e+00
3.910000e+02 3.553800e-02 0.000000e+00
3.920000e+02 3.579033e-02 0.000000e+00
3.930000e+02 3.603660e-02 0.000000e+00
3.940000e+02 3.628461e-02 0.000000e+00
3.950000e+02 3.653907e-02 0.000000e+00
3.960000e+02 3.680501e-02 0.000000e+00
3.970000e+02 3.708480e-02 0.000000e+00
3.980000e+02 3.738458e-02 0.000000e+00
3.990000e+02 3.771284e-02 0.000000e+00
4.000000e+02 3.808187e-02 0.000000e+00


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_epi16_test_difabs_all.txt <==
0.000000e+00 2.180652e-03 2.772824e-03 3.548635e-03 4.542008e-03 4.817628e-03 4.596560e-03 4.127356e-03 3.717541e-03 3.580438e-03 3.693967e-03 4.011258e-03 4.510263e-03 5.086385e-03 5.666768e-03 6.233669e-03 6.796455e-03 7.364944e-03 7.911054e-03 8.405185e-03 8.822596e-03 9.137154e-03 9.320748e-03 9.345279e-03 9.209205e-03 8.778500e-03 8.011573e-03 7.131138e-03 6.276525e-03 5.525562e-03 4.922515e-03 4.468170e-03 4.062841e-03 3.612897e-03 3.083136e-03 2.384767e-03 1.498420e-03 7.240086e-04 9.510716e-04 2.697624e-03 5.336337e-03 7.544598e-03 8.252382e-03 9.035191e-03 1.025718e-02 1.161921e-02 1.291532e-02 1.395185e-02 1.275175e-02 9.527886e-03 8.835543e-03 9.916331e-03 1.385831e-02 1.718620e-02 2.187257e-02 2.699227e-02 2.557901e-02 2.239194e-02 1.933410e-02 1.582574e-02 1.299751e-02 1.089294e-02 9.240964e-03 7.827226e-03 6.725569e-03 5.855148e-03 5.289397e-03 4.948840e-03 4.773659e-03 4.752472e-03 4.807894e-03 4.896991e-03 5.001792e-03 5.099638e-03 5.172310e-03 5.210894e-03 5.207367e-03 5.152066e-03 5.038976e-03 4.864379e-03 4.623869e-03 4.312809e-03 3.933191e-03 3.490653e-03 2.971370e-03 2.351844e-03 1.694516e-03 1.126402e-03 1.005639e-03 1.526392e-03 2.338380e-03 3.279362e-03 4.322119e-03 5.477077e-03 6.767622e-03 8.225858e-03 9.885862e-03 1.178061e-02 1.393813e-02 1.637282e-02 1.908292e-02 2.203829e-02 2.517716e-02 2.879227e-02 3.302473e-02 3.781169e-02 4.319197e-02 4.927859e-02 5.617770e-02 6.391060e-02 7.236315e-02 8.169054e-02 9.226554e-02 1.043565e-01 1.179480e-01 1.329265e-01 1.502766e-01 1.698019e-01 1.895117e-01 2.068569e-01 2.196984e-01 2.225230e-01 2.099867e-01 1.809862e-01 1.435255e-01 1.406892e-01 2.057725e-01 2.844620e-01 3.406265e-01 3.608842e-01 3.456827e-01 3.067797e-01 2.541067e-01 2.003703e-01 1.542425e-01 1.156690e-01 8.465796e-02 6.094580e-02 4.336216e-02 3.076685e-02 2.212082e-02 1.609840e-02 1.187874e-02 8.787971e-03 6.412357e-03 4.551326e-03 2.977486e-03 1.572668e-03 4.308915e-04 1.056475e-03 2.201283e-03 3.345539e-03 4.462765e-03 5.537583e-03 6.580514e-03 7.605597e-03 8.627849e-03 9.656128e-03 1.069821e-02 1.176151e-02 1.285543e-02 1.398809e-02 1.516411e-02 1.638471e-02 1.764755e-02 1.895022e-02 2.028961e-02 2.166376e-02 2.307387e-02 2.452301e-02 2.602218e-02 2.759014e-02 2.923067e-02 3.082362e-02 3.243417e-02 3.412641e-02 3.594017e-02 3.790617e-02 4.004174e-02 4.236090e-02 4.490049e-02 4.774293e-02 5.104519e-02 5.501158e-02 5.987756e-02 6.584293e-02 7.292957e-02 8.115377e-02 9.056497e-02 1.013051e-01 1.136563e-01 1.274824e-01 1.425550e-01 1.591136e-01 1.750709e-01 1.874967e-01 1.937308e-01 1.883902e-01 1.650036e-01 1.344398e-01 1.171573e-01 1.514926e-01 2.239324e-01 2.864172e-01 3.199334e-01 3.166856e-01 2.859388e-01 2.409390e-01 1.918696e-01 1.469671e-01 1.093458e-01 8.012228e-02 5.799421e-02 4.188339e-02 3.074842e-02 2.354282e-02 1.921930e-02 1.691616e-02 1.587055e-02 1.550307e-02 1.550829e-02 1.568042e-02 1.591797e-02 1.618506e-02 1.645575e-02 1.670989e-02 1.694003e-02 1.714463e-02 1.731816e-02 1.745485e-02 1.754902e-02 1.759807e-02 1.759944e-02 1.754939e-02 1.745031e-02 1.730516e-02 1.711749e-02 1.687890e-02 1.657560e-02 1.622969e-02 1.585696e-02 1.546674e-02 1.506301e-02 1.464266e-02 1.419940e-02 1.372324e-02 1.320275e-02 1.262759e-02 1.198874e-02 1.128448e-02 1.052092e-02 9.715582e-03 8.828226e-03 7.680431e-03 6.504010e-03 5.492655e-03 4.762858e-03 4.398487e-03 4.483301e-03 5.081190e-03 6.128118e-03 7.371884e-03 8.497855e-03 9.647946e-03 1.096895e-02 1.239682e-02 1.353687e-02 1.433553e-02 1.575616e-02 1.820626e-02 2.058963e-02 2.191177e-02 2.312085e-02 2.413164e-02 2.361956e-02 2.142264e-02 1.723393e-02 1.272664e-02 1.892913e-02 2.358391e-02 2.427598e-02 2.602229e-02 2.644288e-02 2.594955e-02 2.182484e-02 1.750765e-02 1.484896e-02 1.102809e-02 7.328271e-03 4.283204e-03 2.669092e-03 2.918873e-03 3.845750e-03 4.808598e-03 5.754169e-03 6.695935e-03 7.656631e-03 8.636248e-03 9.645266e-03 1.070021e-02 1.179987e-02 1.293258e-02 1.410192e-02 1.530612e-02 1.653660e-02 1.777956e-02 1.903198e-02 2.030334e-02 2.160085e-02 2.293126e-02 2.430062e-02 2.571600e-02 2.718148e-02 2.870442e-02 3.030056e-02 3.198036e-02 3.375065e-02 3.561588e-02 3.757749e-02 3.963839e-02 4.180252e-02 4.407678e-02 4.647408e-02 4.901529e-02 5.173280e-02 5.462075e-02 5.758003e-02 6.073020e-02 6.419181e-02 6.806400e-02 7.242813e-02 7.736327e-02 8.296844e-02 8.939051e-02 9.684316e-02 1.055567e-01 1.158150e-01 1.280579e-01 1.426453e-01 1.596087e-01 1.791233e-01 2.015277e-01 2.272384e-01 2.560835e-01 2.877577e-01 3.221601e-01 3.554960e-01 3.809609e-01 3.921866e-01 3.808498e-01 3.377802e-01 2.712809e-01 2.374485e-01 3.120049e-01 4.554959e-01 5.831786e-01 6.486312e-01 6.434171e-01 5.805232e-01 4.910030e-01 3.935333e-01 3.030154e-01 2.274855e-01 1.677737e-01 1.225110e-01 8.930441e-02 6.597338e-02 5.010768e-02 3.985519e-02 3.363692e-02 3.017397e-02 2.845783e-02 2.771884e-02 2.753906e-02 2.765653e-02 2.791436e-02 2.824329e-02 2.860876e-02 2.898446e-02 2.935218e-02 2.970526e-02 3.003990e-02 3.035123e-02 3.063455e-02 3.088514e-02 3.110365e-02 3.129431e-02 3.146289e-02 3.161428e-02 3.175282e-02 3.188289e-02 3.200918e-02 3.213787e-02 3.227420e-02 3.242335e-02 3.259370e-02 3.278919e-02 3.301660e-02 3.328321e-02 3.359961e-02


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_epi16_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 2.180652e-03 0.000000e+00
3.000000e+00 2.772824e-03 0.000000e+00
4.000000e+00 3.548635e-03 0.000000e+00
5.000000e+00 4.542008e-03 0.000000e+00
6.000000e+00 4.817628e-03 0.000000e+00
7.000000e+00 4.596560e-03 0.000000e+00
8.000000e+00 4.127356e-03 0.000000e+00
9.000000e+00 3.717541e-03 0.000000e+00
1.000000e+01 3.580438e-03 0.000000e+00
1.100000e+01 3.693967e-03 0.000000e+00
1.200000e+01 4.011258e-03 0.000000e+00
1.300000e+01 4.510263e-03 0.000000e+00
1.400000e+01 5.086385e-03 0.000000e+00
1.500000e+01 5.666768e-03 0.000000e+00
1.600000e+01 6.233669e-03 0.000000e+00
1.700000e+01 6.796455e-03 0.000000e+00
1.800000e+01 7.364944e-03 0.000000e+00
1.900000e+01 7.911054e-03 0.000000e+00
2.000000e+01 8.405185e-03 0.000000e+00
2.100000e+01 8.822596e-03 0.000000e+00
2.200000e+01 9.137154e-03 0.000000e+00
2.300000e+01 9.320748e-03 0.000000e+00
2.400000e+01 9.345279e-03 0.000000e+00
2.500000e+01 9.209205e-03 0.000000e+00
2.600000e+01 8.778500e-03 0.000000e+00
2.700000e+01 8.011573e-03 0.000000e+00
2.800000e+01 7.131138e-03 0.000000e+00
2.900000e+01 6.276525e-03 0.000000e+00
3.000000e+01 5.525562e-03 0.000000e+00
3.100000e+01 4.922515e-03 0.000000e+00
3.200000e+01 4.468170e-03 0.000000e+00
3.300000e+01 4.062841e-03 0.000000e+00
3.400000e+01 3.612897e-03 0.000000e+00
3.500000e+01 3.083136e-03 0.000000e+00
3.600000e+01 2.384767e-03 0.000000e+00
3.700000e+01 1.498420e-03 0.000000e+00
3.800000e+01 7.240086e-04 0.000000e+00
3.900000e+01 9.510716e-04 0.000000e+00
4.000000e+01 2.697624e-03 0.000000e+00
4.100000e+01 5.336337e-03 0.000000e+00
4.200000e+01 7.544598e-03 0.000000e+00
4.300000e+01 8.252382e-03 0.000000e+00
4.400000e+01 9.035191e-03 0.000000e+00
4.500000e+01 1.025718e-02 0.000000e+00
4.600000e+01 1.161921e-02 0.000000e+00
4.700000e+01 1.291532e-02 0.000000e+00
4.800000e+01 1.395185e-02 0.000000e+00
4.900000e+01 1.275175e-02 0.000000e+00
5.000000e+01 9.527886e-03 0.000000e+00
5.100000e+01 8.835543e-03 0.000000e+00
5.200000e+01 9.916331e-03 0.000000e+00
5.300000e+01 1.385831e-02 0.000000e+00
5.400000e+01 1.718620e-02 0.000000e+00
5.500000e+01 2.187257e-02 0.000000e+00
5.600000e+01 2.699227e-02 0.000000e+00
5.700000e+01 2.557901e-02 0.000000e+00
5.800000e+01 2.239194e-02 0.000000e+00
5.900000e+01 1.933410e-02 0.000000e+00
6.000000e+01 1.582574e-02 0.000000e+00
6.100000e+01 1.299751e-02 0.000000e+00
6.200000e+01 1.089294e-02 0.000000e+00
6.300000e+01 9.240964e-03 0.000000e+00
6.400000e+01 7.827226e-03 0.000000e+00
6.500000e+01 6.725569e-03 0.000000e+00
6.600000e+01 5.855148e-03 0.000000e+00
6.700000e+01 5.289397e-03 0.000000e+00
6.800000e+01 4.948840e-03 0.000000e+00
6.900000e+01 4.773659e-03 0.000000e+00
7.000000e+01 4.752472e-03 0.000000e+00
7.100000e+01 4.807894e-03 0.000000e+00
7.200000e+01 4.896991e-03 0.000000e+00
7.300000e+01 5.001792e-03 0.000000e+00
7.400000e+01 5.099638e-03 0.000000e+00
7.500000e+01 5.172310e-03 0.000000e+00
7.600000e+01 5.210894e-03 0.000000e+00
7.700000e+01 5.207367e-03 0.000000e+00
7.800000e+01 5.152066e-03 0.000000e+00
7.900000e+01 5.038976e-03 0.000000e+00
8.000000e+01 4.864379e-03 0.000000e+00
8.100000e+01 4.623869e-03 0.000000e+00
8.200000e+01 4.312809e-03 0.000000e+00
8.300000e+01 3.933191e-03 0.000000e+00
8.400000e+01 3.490653e-03 0.000000e+00
8.500000e+01 2.971370e-03 0.000000e+00
8.600000e+01 2.351844e-03 0.000000e+00
8.700000e+01 1.694516e-03 0.000000e+00
8.800000e+01 1.126402e-03 0.000000e+00
8.900000e+01 1.005639e-03 0.000000e+00
9.000000e+01 1.526392e-03 0.000000e+00
9.100000e+01 2.338380e-03 0.000000e+00
9.200000e+01 3.279362e-03 0.000000e+00
9.300000e+01 4.322119e-03 0.000000e+00
9.400000e+01 5.477077e-03 0.000000e+00
9.500000e+01 6.767622e-03 0.000000e+00
9.600000e+01 8.225858e-03 0.000000e+00
9.700000e+01 9.885862e-03 0.000000e+00
9.800000e+01 1.178061e-02 0.000000e+00
9.900000e+01 1.393813e-02 0.000000e+00
1.000000e+02 1.637282e-02 0.000000e+00
1.010000e+02 1.908292e-02 0.000000e+00
1.020000e+02 2.203829e-02 0.000000e+00
1.030000e+02 2.517716e-02 0.000000e+00
1.040000e+02 2.879227e-02 0.000000e+00
1.050000e+02 3.302473e-02 0.000000e+00
1.060000e+02 3.781169e-02 0.000000e+00
1.070000e+02 4.319197e-02 0.000000e+00
1.080000e+02 4.927859e-02 0.000000e+00
1.090000e+02 5.617770e-02 0.000000e+00
1.100000e+02 6.391060e-02 0.000000e+00
1.110000e+02 7.236315e-02 0.000000e+00
1.120000e+02 8.169054e-02 0.000000e+00
1.130000e+02 9.226554e-02 0.000000e+00
1.140000e+02 1.043565e-01 0.000000e+00
1.150000e+02 1.179480e-01 0.000000e+00
1.160000e+02 1.329265e-01 0.000000e+00
1.170000e+02 1.502766e-01 0.000000e+00
1.180000e+02 1.698019e-01 0.000000e+00
1.190000e+02 1.895117e-01 0.000000e+00
1.200000e+02 2.068569e-01 0.000000e+00
1.210000e+02 2.196984e-01 0.000000e+00
1.220000e+02 2.225230e-01 0.000000e+00
1.230000e+02 2.099867e-01 0.000000e+00
1.240000e+02 1.809862e-01 0.000000e+00
1.250000e+02 1.435255e-01 0.000000e+00
1.260000e+02 1.406892e-01 0.000000e+00
1.270000e+02 2.057725e-01 0.000000e+00
1.280000e+02 2.844620e-01 0.000000e+00
1.290000e+02 3.406265e-01 0.000000e+00
1.300000e+02 3.608842e-01 0.000000e+00
1.310000e+02 3.456827e-01 0.000000e+00
1.320000e+02 3.067797e-01 0.000000e+00
1.330000e+02 2.541067e-01 0.000000e+00
1.340000e+02 2.003703e-01 0.000000e+00
1.350000e+02 1.542425e-01 0.000000e+00
1.360000e+02 1.156690e-01 0.000000e+00
1.370000e+02 8.465796e-02 0.000000e+00
1.380000e+02 6.094580e-02 0.000000e+00
1.390000e+02 4.336216e-02 0.000000e+00
1.400000e+02 3.076685e-02 0.000000e+00
1.410000e+02 2.212082e-02 0.000000e+00
1.420000e+02 1.609840e-02 0.000000e+00
1.430000e+02 1.187874e-02 0.000000e+00
1.440000e+02 8.787971e-03 0.000000e+00
1.450000e+02 6.412357e-03 0.000000e+00
1.460000e+02 4.551326e-03 0.000000e+00
1.470000e+02 2.977486e-03 0.000000e+00
1.480000e+02 1.572668e-03 0.000000e+00
1.490000e+02 4.308915e-04 0.000000e+00
1.500000e+02 1.056475e-03 0.000000e+00
1.510000e+02 2.201283e-03 0.000000e+00
1.520000e+02 3.345539e-03 0.000000e+00
1.530000e+02 4.462765e-03 0.000000e+00
1.540000e+02 5.537583e-03 0.000000e+00
1.550000e+02 6.580514e-03 0.000000e+00
1.560000e+02 7.605597e-03 0.000000e+00
1.570000e+02 8.627849e-03 0.000000e+00
1.580000e+02 9.656128e-03 0.000000e+00
1.590000e+02 1.069821e-02 0.000000e+00
1.600000e+02 1.176151e-02 0.000000e+00
1.610000e+02 1.285543e-02 0.000000e+00
1.620000e+02 1.398809e-02 0.000000e+00
1.630000e+02 1.516411e-02 0.000000e+00
1.640000e+02 1.638471e-02 0.000000e+00
1.650000e+02 1.764755e-02 0.000000e+00
1.660000e+02 1.895022e-02 0.000000e+00
1.670000e+02 2.028961e-02 0.000000e+00
1.680000e+02 2.166376e-02 0.000000e+00
1.690000e+02 2.307387e-02 0.000000e+00
1.700000e+02 2.452301e-02 0.000000e+00
1.710000e+02 2.602218e-02 0.000000e+00
1.720000e+02 2.759014e-02 0.000000e+00
1.730000e+02 2.923067e-02 0.000000e+00
1.740000e+02 3.082362e-02 0.000000e+00
1.750000e+02 3.243417e-02 0.000000e+00
1.760000e+02 3.412641e-02 0.000000e+00
1.770000e+02 3.594017e-02 0.000000e+00
1.780000e+02 3.790617e-02 0.000000e+00
1.790000e+02 4.004174e-02 0.000000e+00
1.800000e+02 4.236090e-02 0.000000e+00
1.810000e+02 4.490049e-02 0.000000e+00
1.820000e+02 4.774293e-02 0.000000e+00
1.830000e+02 5.104519e-02 0.000000e+00
1.840000e+02 5.501158e-02 0.000000e+00
1.850000e+02 5.987756e-02 0.000000e+00
1.860000e+02 6.584293e-02 0.000000e+00
1.870000e+02 7.292957e-02 0.000000e+00
1.880000e+02 8.115377e-02 0.000000e+00
1.890000e+02 9.056497e-02 0.000000e+00
1.900000e+02 1.013051e-01 0.000000e+00
1.910000e+02 1.136563e-01 0.000000e+00
1.920000e+02 1.274824e-01 0.000000e+00
1.930000e+02 1.425550e-01 0.000000e+00
1.940000e+02 1.591136e-01 0.000000e+00
1.950000e+02 1.750709e-01 0.000000e+00
1.960000e+02 1.874967e-01 0.000000e+00
1.970000e+02 1.937308e-01 0.000000e+00
1.980000e+02 1.883902e-01 0.000000e+00
1.990000e+02 1.650036e-01 0.000000e+00
2.000000e+02 1.344398e-01 0.000000e+00
2.010000e+02 1.171573e-01 0.000000e+00
2.020000e+02 1.514926e-01 0.000000e+00
2.030000e+02 2.239324e-01 0.000000e+00
2.040000e+02 2.864172e-01 0.000000e+00
2.050000e+02 3.199334e-01 0.000000e+00
2.060000e+02 3.166856e-01 0.000000e+00
2.070000e+02 2.859388e-01 0.000000e+00
2.080000e+02 2.409390e-01 0.000000e+00
2.090000e+02 1.918696e-01 0.000000e+00
2.100000e+02 1.469671e-01 0.000000e+00
2.110000e+02 1.093458e-01 0.000000e+00
2.120000e+02 8.012228e-02 0.000000e+00
2.130000e+02 5.799421e-02 0.000000e+00
2.140000e+02 4.188339e-02 0.000000e+00
2.150000e+02 3.074842e-02 0.000000e+00
2.160000e+02 2.354282e-02 0.000000e+00
2.170000e+02 1.921930e-02 0.000000e+00
2.180000e+02 1.691616e-02 0.000000e+00
2.190000e+02 1.587055e-02 0.000000e+00
2.200000e+02 1.550307e-02 0.000000e+00
2.210000e+02 1.550829e-02 0.000000e+00
2.220000e+02 1.568042e-02 0.000000e+00
2.230000e+02 1.591797e-02 0.000000e+00
2.240000e+02 1.618506e-02 0.000000e+00
2.250000e+02 1.645575e-02 0.000000e+00
2.260000e+02 1.670989e-02 0.000000e+00
2.270000e+02 1.694003e-02 0.000000e+00
2.280000e+02 1.714463e-02 0.000000e+00
2.290000e+02 1.731816e-02 0.000000e+00
2.300000e+02 1.745485e-02 0.000000e+00
2.310000e+02 1.754902e-02 0.000000e+00
2.320000e+02 1.759807e-02 0.000000e+00
2.330000e+02 1.759944e-02 0.000000e+00
2.340000e+02 1.754939e-02 0.000000e+00
2.350000e+02 1.745031e-02 0.000000e+00
2.360000e+02 1.730516e-02 0.000000e+00
2.370000e+02 1.711749e-02 0.000000e+00
2.380000e+02 1.687890e-02 0.000000e+00
2.390000e+02 1.657560e-02 0.000000e+00
2.400000e+02 1.622969e-02 0.000000e+00
2.410000e+02 1.585696e-02 0.000000e+00
2.420000e+02 1.546674e-02 0.000000e+00
2.430000e+02 1.506301e-02 0.000000e+00
2.440000e+02 1.464266e-02 0.000000e+00
2.450000e+02 1.419940e-02 0.000000e+00
2.460000e+02 1.372324e-02 0.000000e+00
2.470000e+02 1.320275e-02 0.000000e+00
2.480000e+02 1.262759e-02 0.000000e+00
2.490000e+02 1.198874e-02 0.000000e+00
2.500000e+02 1.128448e-02 0.000000e+00
2.510000e+02 1.052092e-02 0.000000e+00
2.520000e+02 9.715582e-03 0.000000e+00
2.530000e+02 8.828226e-03 0.000000e+00
2.540000e+02 7.680431e-03 0.000000e+00
2.550000e+02 6.504010e-03 0.000000e+00
2.560000e+02 5.492655e-03 0.000000e+00
2.570000e+02 4.762858e-03 0.000000e+00
2.580000e+02 4.398487e-03 0.000000e+00
2.590000e+02 4.483301e-03 0.000000e+00
2.600000e+02 5.081190e-03 0.000000e+00
2.610000e+02 6.128118e-03 0.000000e+00
2.620000e+02 7.371884e-03 0.000000e+00
2.630000e+02 8.497855e-03 0.000000e+00
2.640000e+02 9.647946e-03 0.000000e+00
2.650000e+02 1.096895e-02 0.000000e+00
2.660000e+02 1.239682e-02 0.000000e+00
2.670000e+02 1.353687e-02 0.000000e+00
2.680000e+02 1.433553e-02 0.000000e+00
2.690000e+02 1.575616e-02 0.000000e+00
2.700000e+02 1.820626e-02 0.000000e+00
2.710000e+02 2.058963e-02 0.000000e+00
2.720000e+02 2.191177e-02 0.000000e+00
2.730000e+02 2.312085e-02 0.000000e+00
2.740000e+02 2.413164e-02 0.000000e+00
2.750000e+02 2.361956e-02 0.000000e+00
2.760000e+02 2.142264e-02 0.000000e+00
2.770000e+02 1.723393e-02 0.000000e+00
2.780000e+02 1.272664e-02 0.000000e+00
2.790000e+02 1.892913e-02 0.000000e+00
2.800000e+02 2.358391e-02 0.000000e+00
2.810000e+02 2.427598e-02 0.000000e+00
2.820000e+02 2.602229e-02 0.000000e+00
2.830000e+02 2.644288e-02 0.000000e+00
2.840000e+02 2.594955e-02 0.000000e+00
2.850000e+02 2.182484e-02 0.000000e+00
2.860000e+02 1.750765e-02 0.000000e+00
2.870000e+02 1.484896e-02 0.000000e+00
2.880000e+02 1.102809e-02 0.000000e+00
2.890000e+02 7.328271e-03 0.000000e+00
2.900000e+02 4.283204e-03 0.000000e+00
2.910000e+02 2.669092e-03 0.000000e+00
2.920000e+02 2.918873e-03 0.000000e+00
2.930000e+02 3.845750e-03 0.000000e+00
2.940000e+02 4.808598e-03 0.000000e+00
2.950000e+02 5.754169e-03 0.000000e+00
2.960000e+02 6.695935e-03 0.000000e+00
2.970000e+02 7.656631e-03 0.000000e+00
2.980000e+02 8.636248e-03 0.000000e+00
2.990000e+02 9.645266e-03 0.000000e+00
3.000000e+02 1.070021e-02 0.000000e+00
3.010000e+02 1.179987e-02 0.000000e+00
3.020000e+02 1.293258e-02 0.000000e+00
3.030000e+02 1.410192e-02 0.000000e+00
3.040000e+02 1.530612e-02 0.000000e+00
3.050000e+02 1.653660e-02 0.000000e+00
3.060000e+02 1.777956e-02 0.000000e+00
3.070000e+02 1.903198e-02 0.000000e+00
3.080000e+02 2.030334e-02 0.000000e+00
3.090000e+02 2.160085e-02 0.000000e+00
3.100000e+02 2.293126e-02 0.000000e+00
3.110000e+02 2.430062e-02 0.000000e+00
3.120000e+02 2.571600e-02 0.000000e+00
3.130000e+02 2.718148e-02 0.000000e+00
3.140000e+02 2.870442e-02 0.000000e+00
3.150000e+02 3.030056e-02 0.000000e+00
3.160000e+02 3.198036e-02 0.000000e+00
3.170000e+02 3.375065e-02 0.000000e+00
3.180000e+02 3.561588e-02 0.000000e+00
3.190000e+02 3.757749e-02 0.000000e+00
3.200000e+02 3.963839e-02 0.000000e+00
3.210000e+02 4.180252e-02 0.000000e+00
3.220000e+02 4.407678e-02 0.000000e+00
3.230000e+02 4.647408e-02 0.000000e+00
3.240000e+02 4.901529e-02 0.000000e+00
3.250000e+02 5.173280e-02 0.000000e+00
3.260000e+02 5.462075e-02 0.000000e+00
3.270000e+02 5.758003e-02 0.000000e+00
3.280000e+02 6.073020e-02 0.000000e+00
3.290000e+02 6.419181e-02 0.000000e+00
3.300000e+02 6.806400e-02 0.000000e+00
3.310000e+02 7.242813e-02 0.000000e+00
3.320000e+02 7.736327e-02 0.000000e+00
3.330000e+02 8.296844e-02 0.000000e+00
3.340000e+02 8.939051e-02 0.000000e+00
3.350000e+02 9.684316e-02 0.000000e+00
3.360000e+02 1.055567e-01 0.000000e+00
3.370000e+02 1.158150e-01 0.000000e+00
3.380000e+02 1.280579e-01 0.000000e+00
3.390000e+02 1.426453e-01 0.000000e+00
3.400000e+02 1.596087e-01 0.000000e+00
3.410000e+02 1.791233e-01 0.000000e+00
3.420000e+02 2.015277e-01 0.000000e+00
3.430000e+02 2.272384e-01 0.000000e+00
3.440000e+02 2.560835e-01 0.000000e+00
3.450000e+02 2.877577e-01 0.000000e+00
3.460000e+02 3.221601e-01 0.000000e+00
3.470000e+02 3.554960e-01 0.000000e+00
3.480000e+02 3.809609e-01 0.000000e+00
3.490000e+02 3.921866e-01 0.000000e+00
3.500000e+02 3.808498e-01 0.000000e+00
3.510000e+02 3.377802e-01 0.000000e+00
3.520000e+02 2.712809e-01 0.000000e+00
3.530000e+02 2.374485e-01 0.000000e+00
3.540000e+02 3.120049e-01 0.000000e+00
3.550000e+02 4.554959e-01 0.000000e+00
3.560000e+02 5.831786e-01 0.000000e+00
3.570000e+02 6.486312e-01 0.000000e+00
3.580000e+02 6.434171e-01 0.000000e+00
3.590000e+02 5.805232e-01 0.000000e+00
3.600000e+02 4.910030e-01 0.000000e+00
3.610000e+02 3.935333e-01 0.000000e+00
3.620000e+02 3.030154e-01 0.000000e+00
3.630000e+02 2.274855e-01 0.000000e+00
3.640000e+02 1.677737e-01 0.000000e+00
3.650000e+02 1.225110e-01 0.000000e+00
3.660000e+02 8.930441e-02 0.000000e+00
3.670000e+02 6.597338e-02 0.000000e+00
3.680000e+02 5.010768e-02 0.000000e+00
3.690000e+02 3.985519e-02 0.000000e+00
3.700000e+02 3.363692e-02 0.000000e+00
3.710000e+02 3.017397e-02 0.000000e+00
3.720000e+02 2.845783e-02 0.000000e+00
3.730000e+02 2.771884e-02 0.000000e+00
3.740000e+02 2.753906e-02 0.000000e+00
3.750000e+02 2.765653e-02 0.000000e+00
3.760000e+02 2.791436e-02 0.000000e+00
3.770000e+02 2.824329e-02 0.000000e+00
3.780000e+02 2.860876e-02 0.000000e+00
3.790000e+02 2.898446e-02 0.000000e+00
3.800000e+02 2.935218e-02 0.000000e+00
3.810000e+02 2.970526e-02 0.000000e+00
3.820000e+02 3.003990e-02 0.000000e+00
3.830000e+02 3.035123e-02 0.000000e+00
3.840000e+02 3.063455e-02 0.000000e+00
3.850000e+02 3.088514e-02 0.000000e+00
3.860000e+02 3.110365e-02 0.000000e+00
3.870000e+02 3.129431e-02 0.000000e+00
3.880000e+02 3.146289e-02 0.000000e+00
3.890000e+02 3.161428e-02 0.000000e+00
3.900000e+02 3.175282e-02 0.000000e+00
3.910000e+02 3.188289e-02 0.000000e+00
3.920000e+02 3.200918e-02 0.000000e+00
3.930000e+02 3.213787e-02 0.000000e+00
3.940000e+02 3.227420e-02 0.000000e+00
3.950000e+02 3.242335e-02 0.000000e+00
3.960000e+02 3.259370e-02 0.000000e+00
3.970000e+02 3.278919e-02 0.000000e+00
3.980000e+02 3.301660e-02 0.000000e+00
3.990000e+02 3.328321e-02 0.000000e+00
4.000000e+02 3.359961e-02 0.000000e+00


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_gi0_traj.txt <==
x y
-1.000000e+00 2.500000e+00
-8.728214e-01 2.576655e+00
-7.399527e-01 2.709510e+00
-5.991525e-01 2.897876e+00
-4.479787e-01 3.142143e+00
-2.836388e-01 3.443807e+00
-1.031018e-01 3.800395e+00
9.638898e-02 4.198843e+00
3.166777e-01 4.607994e+00
5.578977e-01 4.966464e+00
8.155401e-01 5.161813e+00
1.076354e+00 5.106955e+00
1.324796e+00 4.798260e+00
1.553673e+00 4.236116e+00
1.748091e+00 3.481915e+00
1.901625e+00 2.671334e+00
2.015581e+00 1.922478e+00
2.094789e+00 1.302140e+00
2.146317e+00 8.270794e-01
2.178249e+00 4.816236e-01
2.196178e+00 2.392176e-01
2.203893e+00 7.211407e-02
2.204275e+00 -4.154083e-02
2.199608e+00 -1.187085e-01
2.191540e+00 -1.713456e-01
2.181187e+00 -2.075824e-01
2.169286e+00 -2.329140e-01
2.156319e+00 -2.510006e-01
2.142601e+00 -2.642749e-01
2.128339e+00 -2.743543e-01
2.113670e+00 -2.823153e-01
2.098684e+00 -2.888769e-01
2.083439e+00 -2.945213e-01
2.067974e+00 -2.995740e-01
2.052312e+00 -3.042562e-01
2.036469e+00 -3.087198e-01
2.020452e+00 -3.130703e-01
2.004266e+00 -3.173820e-01
1.987910e+00 -3.217083e-01
1.971382e+00 -3.260884e-01
1.954679e+00 -3.305520e-01
1.937796e+00 -3.351243e-01
1.920727e+00 -3.398266e-01
1.903463e+00 -3.446735e-01
1.885999e+00 -3.496729e-01
1.868324e+00 -3.548326e-01
1.850430e+00 -3.601618e-01
1.832308e+00 -3.656710e-01
1.813948e+00 -3.713720e-01
1.795340e+00 -3.772780e-01
1.776472e+00 -3.834033e-01
1.757332e+00 -3.897638e-01
1.737908e+00 -3.963771e-01
1.718186e+00 -4.032626e-01
1.698151e+00 -4.104431e-01
1.677788e+00 -4.179576e-01
1.657078e+00 -4.258520e-01
1.636001e+00 -4.341721e-01
1.614536e+00 -4.429649e-01
1.592655e+00 -4.522801e-01
1.570333e+00 -4.621677e-01
1.547538e+00 -4.726797e-01
1.524236e+00 -4.838734e-01
1.500392e+00 -4.958130e-01
1.475964e+00 -5.085705e-01
1.450908e+00 -5.222272e-01
1.425176e+00 -5.368754e-01
1.398713e+00 -5.526205e-01
1.371459e+00 -5.695824e-01
1.343346e+00 -5.878977e-01
1.314300e+00 -6.077243e-01
1.284235e+00 -6.292446e-01
1.253057e+00 -6.526705e-01
1.220659e+00 -6.782501e-01
1.186918e+00 -7.062749e-01
1.151697e+00 -7.370905e-01
1.114836e+00 -7.710884e-01
1.076156e+00 -8.087023e-01
1.035450e+00 -8.504562e-01
9.924821e-01 -8.969936e-01
9.469795e-01 -9.491192e-01
8.986198e-01 -1.007891e+00
8.470159e-01 -1.074695e+00
7.916985e-01 -1.151258e+00
7.321157e-01 -1.239124e+00
6.676520e-01 -1.339902e+00
5.976171e-01 -1.455556e+00
5.212302e-01 -1.588602e+00
4.376251e-01 -1.741459e+00
3.458286e-01 -1.916307e+00
2.447779e-01 -2.115223e+00
1.332773e-01 -2.339666e+00
1.004112e-02 -2.589009e+00
-1.261392e-01 -2.858555e+00
-2.760602e-01 -3.136838e+00
-4.396710e-01 -3.403424e+00
-6.158187e-01 -3.628874e+00
-8.018329e-01 -3.777210e+00
-9.931104e-01 -3.806978e+00
-1.182186e+00 -3.684673e+00
-1.360961e+00 -3.401329e+00
-1.521784e+00 -2.982407e+00
-1.658821e+00 -2.482021e+00
-1.769714e+00 -1.964221e+00
-1.855844e+00 -1.480520e+00
-1.920394e+00 -1.060831e+00
-1.965548e+00 -7.177510e-01
-1.994314e+00 -4.505411e-01
-2.010874e+00 -2.466516e-01
-2.018539e+00 -9.361571e-02
-2.019604e+00 1.963399e-02
-2.015738e+00 1.029667e-01
-2.008218e+00 1.640005e-01
-1.998028e+00 2.087675e-01
-1.985887e+00 2.420289e-01
-1.972300e+00 2.672086e-01
-1.957618e+00 2.867222e-01
-1.942086e+00 3.022729e-01
-1.925873e+00 3.150649e-01
-1.909098e+00 3.259498e-01
-1.891840e+00 3.355325e-01
-1.874153e+00 3.442454e-01
-1.856075e+00 3.523892e-01
-1.837628e+00 3.601783e-01
-1.818825e+00 3.677711e-01
-1.799674e+00 3.752855e-01
-1.780177e+00 3.828114e-01
-1.760331e+00 3.904214e-01
-1.740130e+00 3.981916e-01
-1.719566e+00 4.061932e-01
-1.698625e+00 4.144886e-01
-1.677293e+00 4.231341e-01
-1.655550e+00 4.321831e-01
-1.633376e+00 4.416876e-01
-1.610748e+00 4.517005e-01
-1.587638e+00 4.622759e-01
-1.564017e+00 4.734716e-01
-1.539855e+00 4.853489e-01
-1.515114e+00 4.979755e-01
-1.489755e+00 5.114254e-01
-1.463737e+00 5.257805e-01
-1.437010e+00 5.411326e-01
-1.409523e+00 5.575841e-01
-1.381218e+00 5.752511e-01
-1.352030e+00 5.942654e-01
-1.321888e+00 6.147761e-01
-1.290710e+00 6.369547e-01
-1.258409e+00 6.609971e-01
-1.224881e+00 6.871321e-01
-1.190013e+00 7.156557e-01
-1.153673e+00 7.469366e-01
-1.115706e+00 7.814116e-01
-1.075934e+00 8.196014e-01
-1.034146e+00 8.621337e-01
-9.900963e-01 9.097726e-01
-9.434947e-01 9.634410e-01
-8.940004e-01 1.024168e+00
-8.412226e-01 1.093095e+00
-7.847083e-01 1.171598e+00
-7.239361e-01 1.261243e+00
-6.583179e-01 1.363729e+00
-5.871832e-01 1.481058e+00
-5.097659e-01 1.615587e+00
-4.251796e-01 1.770014e+00
-3.324333e-01 1.946655e+00
-2.304056e-01 2.147680e+00
-1.177985e-01 2.375025e+00
6.766163e-03 2.627578e+00
1.444728e-01 2.898459e+00
2.961727e-01 3.175511e+00
4.618924e-01 3.437847e+00
6.402311e-01 3.655198e+00
8.278587e-01 3.788849e+00
1.018959e+00 3.796491e+00
1.205322e+00 3.649297e+00
1.379891e+00 3.347489e+00
1.537049e+00 2.918895e+00
1.670142e+00 2.417398e+00
1.777625e+00 1.904146e+00
1.860720e+00 1.429427e+00
1.921858e+00 1.020910e+00
1.964033e+00 6.885380e-01
1.991215e+00 4.291413e-01
2.007255e+00 2.320134e-01
2.014880e+00 8.480893e-02
2.016069e+00 -2.368867e-02
2.012475e+00 -1.034551e-01
2.005378e+00 -1.623704e-01
1.995714e+00 -2.062210e-01
1.984155e+00 -2.392191e-01
1.971181e+00 -2.644232e-01
1.957131e+00 -2.840443e-01
1.942247e+00 -2.996763e-01
1.926702e+00 -3.124682e-01
1.910615e+00 -3.232472e-01
1.894072e+00 -3.326092e-01
1.877132e+00 -3.409850e-01
1.859837e+00 -3.486883e-01
1.842211e+00 -3.559497e-01
1.824273e+00 -3.629400e-01
1.806033e+00 -3.697886e-01
1.787493e+00 -3.765945e-01
1.768654e+00 -3.834358e-01
1.749511e+00 -3.903756e-01
1.730058e+00 -3.974667e-01
1.710285e+00 -4.047552e-01
1.690180e+00 -4.122875e-01
1.669730e+00 -4.201223e-01
1.648918e+00 -4.283162e-01
1.627725e+00 -4.369241e-01
1.606129e+00 -4.460007e-01
1.584104e+00 -4.556009e-01
1.561621e+00 -4.657790e-01
1.538652e+00 -4.765912e-01
1.515160e+00 -4.880998e-01
1.491109e+00 -5.003737e-01
1.466457e+00 -5.134894e-01
1.441157e+00 -5.275335e-01
1.415160e+00 -5.426038e-01
1.388409e+00 -5.588118e-01
1.360842e+00 -5.762837e-01
1.332388e+00 -5.951642e-01
1.302969e+00 -6.156207e-01
1.272496e+00 -6.378460e-01
1.240871e+00 -6.620653e-01
1.207981e+00 -6.885424e-01
1.173698e+00 -7.175882e-01
1.137875e+00 -7.495700e-01
1.100347e+00 -7.848898e-01
1.060925e+00 -8.240117e-01
1.019391e+00 -8.675018e-01
9.754965e-01 -9.160581e-01
9.289502e-01 -9.705700e-01
8.794091e-01 -1.032210e+00
8.264563e-01 -1.102513e+00
7.695885e-01 -1.183200e+00
7.082296e-01 -1.275763e+00
6.417349e-01 -1.381940e+00
5.693859e-01 -1.503880e+00
4.903650e-01 -1.644189e+00
4.037699e-01 -1.805143e+00
3.085916e-01 -1.988901e+00
2.037189e-01 -2.197412e+00
8.791485e-02 -2.431552e+00
-4.010683e-02 -2.689428e+00
-1.814470e-01 -2.964085e+00
-3.366278e-01 -3.240870e+00
-5.052078e-01 -3.495659e+00
-6.855103e-01 -3.696446e+00
-8.741909e-01 -3.804656e+00
-1.065623e+00 -3.779554e+00
-1.251720e+00 -3.595402e+00
-1.424531e+00 -3.255719e+00
-1.576838e+00 -2.798414e+00
-1.704013e+00 -2.284230e+00
-1.805149e+00 -1.774303e+00
-1.882750e+00 -1.312656e+00
-1.939700e+00 -9.211831e-01
-1.978165e+00 -6.078336e-01
-2.001820e+00 -3.663349e-01
-2.014677e+00 -1.831167e-01
-2.019602e+00 -4.649945e-02
-2.018623e+00 5.436075e-02
-2.013235e+00 1.284238e-01
-2.004600e+00 1.826327e-01
-1.993597e+00 2.225465e-01
-1.980857e+00 2.523973e-01
-1.966818e+00 2.751852e-01
-1.951789e+00 2.930242e-01
-1.935982e+00 3.074076e-01
-1.919544e+00 3.193906e-01
-1.902577e+00 3.297206e-01
-1.885151e+00 3.389305e-01
-1.867312e+00 3.473976e-01
-1.849092e+00 3.553851e-01
-1.830508e+00 3.630838e-01
-1.811572e+00 3.706349e-01
-1.792289e+00 3.781449e-01
-1.772659e+00 3.856950e-01
-1.752679e+00 3.933571e-01
-1.732341e+00 4.012076e-01
-1.711636e+00 4.093140e-01
-1.690548e+00 4.177364e-01
-1.669061e+00 4.265295e-01
-1.647157e+00 4.357459e-01
-1.624813e+00 4.454378e-01
-1.602005e+00 4.556583e-01
-1.578704e+00 4.664633e-01
-1.554881e+00 4.779110e-01
-1.530502e+00 4.900654e-01
-1.505531e+00 5.029964e-01
-1.479927e+00 5.167809e-01
-1.453644e+00 5.315045e-01
-1.426634e+00 5.472624e-01
-1.398843e+00 5.641626e-01
-1.370210e+00 5.823261e-01
-1.340668e+00 6.018913e-01
-1.310141e+00 6.230159e-01
-1.278546e+00 6.458795e-01
-1.245790e+00 6.706897e-01
-1.211767e+00 6.976945e-01
-1.176355e+00 7.272211e-01
-1.139414e+00 7.596632e-01
-1.100783e+00 7.954864e-01
-1.060269e+00 8.352493e-01
-1.017652e+00 8.796278e-01
-9.726672e-01 9.294451e-01
-9.250060e-01 9.856785e-01
-8.743107e-01 1.049382e+00
-8.201670e-01 1.121780e+00
-7.620963e-01 1.204338e+00
-6.995525e-01 1.298657e+00
-6.319159e-01 1.406544e+00
-5.584848e-01 1.530125e+00
-4.784490e-01 1.671907e+00
-3.908786e-01 1.834552e+00
-2.947390e-01 2.020208e+00
-1.888427e-01 2.231102e+00
-7.183671e-02 2.468520e+00
5.760527e-02 2.729097e+00
2.005702e-01 3.004176e+00
3.576711e-01 3.278603e+00
5.284579e-01 3.527877e+00
7.108454e-01 3.718280e+00
9.006362e-01 3.808770e+00
1.090981e+00 3.759316e+00
1.273430e+00 3.551683e+00
1.442242e+00 3.196800e+00
1.590765e+00 2.732975e+00
1.714085e+00 2.220179e+00
1.812032e+00 1.716925e+00
1.886469e+00 1.265113e+00
1.939966e+00 8.853493e-01
1.975942e+00 5.815896e-01
1.998473e+00 3.474208e-01
2.011051e+00 1.707049e-01
2.016010e+00 3.949292e-02
2.015201e+00 -5.698080e-02
2.010142e+00 -1.280010e-01
2.001973e+00 -1.805913e-01
1.991520e+00 -2.198811e-01
1.979374e+00 -2.496013e-01
1.965956e+00 -2.724555e-01
1.951565e+00 -2.903960e-01
1.936412e+00 -3.048300e-01
1.920648e+00 -3.167716e-01
1.904379e+00 -3.269505e-01
1.887680e+00 -3.358930e-01
1.870600e+00 -3.439806e-01
1.853177e+00 -3.514916e-01
1.835431e+00 -3.586318e-01
1.817378e+00 -3.655545e-01
1.799023e+00 -3.723762e-01
1.780370e+00 -3.791870e-01
1.761416e+00 -3.860588e-01
1.742156e+00 -3.930506e-01
1.722582e+00 -4.002114e-01
1.702684e+00 -4.075862e-01
1.682450e+00 -4.152263e-01
1.661865e+00 -4.231909e-01
1.640911e+00 -4.315358e-01
1.619567e+00 -4.403153e-01
1.597811e+00 -4.495844e-01
1.575616e+00 -4.593977e-01
1.552952e+00 -4.698098e-01
1.529788e+00 -4.808794e-01
1.506088e+00 -4.926702e-01
1.481814e+00 -5.052545e-01
1.456921e+00 -5.187122e-01
1.431363e+00 -5.331338e-01
1.405087e+00 -5.486225e-01
1.378033e+00 -5.652950e-01
1.350138e+00 -5.832840e-01
1.321327e+00 -6.027423e-01
1.291519e+00 -6.238462e-01
1.260620e+00 -6.468016e-01
1.228528e+00 -6.718455e-01
1.195124e+00 -6.992592e-01
1.160274e+00 -7.293745e-01
1.123825e+00 -7.625750e-01
1.085601e+00 -7.992800e-01
1.045403e+00 -8.399888e-01
1.003004e+00 -8.853135e-01
9.581388e-01 -9.360138e-01
9.104991e-01 -9.930782e-01
8.597133e-01 -1.057809e+00
8.053364e-01 -1.131874e+00
7.468331e-01 -1.216892e+00
6.836027e-01 -1.314404e+00
6.149739e-01 -1.426281e+00
5.401903e-01 -1.554907e+00
4.584037e-01 -1.702804e+00
3.686696e-01 -1.872171e+00
2.699463e-01 -2.065134e+00
1.610724e-01 -2.283391e+00
4.076977e-02 -2.526990e+00
-9.220533e-02 -2.792430e+00
-2.387896e-01 -3.070105e+00
-3.991689e-01 -3.341913e+00
-5.724837e-01 -3.580263e+00


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_gi1_traj.txt <==
x y
1.000000e-01 1.000000e-01
1.051579e-01 9.999303e-02
1.104045e-01 9.984462e-02
1.158194e-01 9.974188e-02
1.215459e-01 1.003282e-01
1.275234e-01 1.037794e-01
1.332030e-01 1.059189e-01
1.385305e-01 1.048919e-01
1.438146e-01 1.037282e-01
1.488743e-01 1.048712e-01
1.539789e-01 1.064829e-01
1.591043e-01 1.087523e-01
1.642794e-01 1.115724e-01
1.695295e-01 1.149026e-01
1.748697e-01 1.187726e-01
1.803033e-01 1.232806e-01
1.858446e-01 1.284397e-01
1.915142e-01 1.341796e-01
1.973507e-01 1.402842e-01
2.034045e-01 1.464777e-01
2.097271e-01 1.525338e-01
2.163531e-01 1.583567e-01
2.232952e-01 1.639628e-01
2.305506e-01 1.694167e-01
2.381098e-01 1.747864e-01
2.459622e-01 1.801270e-01
2.540981e-01 1.854747e-01
2.625091e-01 1.908480e-01
2.711876e-01 1.962537e-01
2.801269e-01 2.016882e-01
2.893206e-01 2.071403e-01
2.987623e-01 2.125908e-01
3.084455e-01 2.180144e-01
3.183633e-01 2.233796e-01
3.285081e-01 2.286496e-01
3.388714e-01 2.337826e-01
3.494439e-01 2.387316e-01
3.602145e-01 2.434451e-01
3.711712e-01 2.478668e-01
3.822997e-01 2.519360e-01
3.935837e-01 2.555870e-01
4.050048e-01 2.587495e-01
4.165418e-01 2.613481e-01
4.281702e-01 2.633023e-01
4.398629e-01 2.645269e-01
4.515887e-01 2.649316e-01
4.633126e-01 2.644217e-01
4.749954e-01 2.629053e-01
4.865938e-01 2.602932e-01
4.980603e-01 2.564961e-01
5.093433e-01 2.514263e-01
5.203871e-01 2.449967e-01
5.311316e-01 2.371216e-01
5.415126e-01 2.277195e-01
5.514615e-01 2.167146e-01
5.609070e-01 2.040316e-01
5.697748e-01 1.895947e-01
5.779836e-01 1.733504e-01
5.854484e-01 1.552535e-01
5.920804e-01 1.352665e-01
5.977876e-01 1.133581e-01
6.024747e-01 8.950273e-02
6.060436e-01 6.367920e-02
6.083926e-01 3.586819e-02
6.094174e-01 6.050851e-03
6.090105e-01 -2.579485e-02
6.070610e-01 -5.969839e-02
6.034543e-01 -9.571023e-02
5.980699e-01 -1.339582e-01
5.907779e-01 -1.746203e-01
5.814112e-01 -2.178192e-01
5.697916e-01 -2.636634e-01
5.557619e-01 -3.124194e-01
5.391486e-01 -3.644395e-01
5.197595e-01 -4.201166e-01
4.973810e-01 -4.799331e-01
4.717731e-01 -5.444206e-01
4.426655e-01 -6.141068e-01
4.097572e-01 -6.896140e-01
3.727084e-01 -7.717141e-01
3.311289e-01 -8.613086e-01
2.845793e-01 -9.593408e-01
2.325582e-01 -1.066875e+00
1.745059e-01 -1.185039e+00
1.098761e-01 -1.314316e+00
3.817081e-02 -1.454828e+00
-4.102995e-02 -1.606402e+00
-1.280381e-01 -1.767857e+00
-2.229991e-01 -1.936633e+00
-3.258331e-01 -2.108366e+00
-4.362509e-01 -2.276222e+00
-5.539424e-01 -2.429480e+00
-6.784188e-01 -2.552998e+00
-8.081114e-01 -2.631299e+00
-9.406207e-01 -2.648272e+00
-1.072382e+00 -2.592354e+00
-1.199324e+00 -2.459788e+00
-1.317601e+00 -2.256982e+00
-1.424150e+00 -1.999985e+00
-1.516990e+00 -1.709726e+00
-1.595795e+00 -1.409576e+00
-1.660901e+00 -1.119002e+00
-1.712122e+00 -8.513604e-01
-1.749626e+00 -6.178398e-01
-1.775179e+00 -4.205677e-01
-1.791141e+00 -2.572260e-01
-1.799574e+00 -1.243841e-01
-1.802076e+00 -1.806273e-02
-1.799899e+00 6.626775e-02
-1.794027e+00 1.332195e-01
-1.785219e+00 1.868881e-01
-1.774050e+00 2.304248e-01
-1.760959e+00 2.662164e-01
-1.746280e+00 2.960905e-01
-1.730269e+00 3.214289e-01
-1.713122e+00 3.433049e-01
-1.694988e+00 3.625696e-01
-1.675981e+00 3.798973e-01
-1.656182e+00 3.958247e-01
-1.635649e+00 4.107815e-01
-1.614422e+00 4.251143e-01
-1.592524e+00 4.391071e-01
-1.569966e+00 4.529960e-01
-1.546748e+00 4.669820e-01
-1.522861e+00 4.812410e-01
-1.498286e+00 4.959310e-01
-1.472998e+00 5.111995e-01
-1.446965e+00 5.271883e-01
-1.420147e+00 5.440380e-01
-1.392497e+00 5.618935e-01
-1.363961e+00 5.809057e-01
-1.334475e+00 6.012384e-01
-1.303968e+00 6.230698e-01
-1.272360e+00 6.465982e-01
-1.239557e+00 6.720479e-01
-1.205455e+00 6.996825e-01
-1.169932e+00 7.298465e-01
-1.132848e+00 7.629499e-01
-1.094038e+00 7.994774e-01
-1.053308e+00 8.400077e-01
-1.010432e+00 8.852389e-01
-9.651417e-01 9.360220e-01
-9.171227e-01 9.933510e-01
-8.660088e-01 1.058300e+00
-8.113776e-01 1.132128e+00
-7.527428e-01 1.216329e+00
-6.895475e-01 1.312522e+00
-6.211638e-01 1.422554e+00
-5.468737e-01 1.548606e+00
-4.658509e-01 1.693238e+00
-3.771518e-01 1.859050e+00
-2.797237e-01 2.048165e+00
-1.723577e-01 2.262787e+00
-5.368132e-02 2.503822e+00
7.759879e-02 2.767005e+00
2.225246e-01 3.042991e+00
3.815948e-01 3.315367e+00
5.541542e-01 3.558302e+00
7.378454e-01 3.736860e+00
9.281212e-01 3.809400e+00
1.117759e+00 3.737682e+00
1.298450e+00 3.507787e+00
1.464773e+00 3.134557e+00
1.609779e+00 2.660120e+00
1.729385e+00 2.145658e+00
1.823796e+00 1.648116e+00
1.895062e+00 1.205962e+00
1.945812e+00 8.372972e-01
1.979619e+00 5.441442e-01
2.000545e+00 3.190078e-01
2.011912e+00 1.495202e-01
2.015944e+00 2.390262e-02
2.014448e+00 -6.843110e-02
2.008887e+00 -1.364561e-01
2.000349e+00 -1.868865e-01
1.989625e+00 -2.246243e-01
1.977275e+00 -2.532329e-01
1.963703e+00 -2.752931e-01
1.949191e+00 -2.926689e-01
1.933942e+00 -3.067020e-01
1.918099e+00 -3.183607e-01
1.901763e+00 -3.283420e-01
1.885005e+00 -3.371483e-01
1.867872e+00 -3.451444e-01
1.850399e+00 -3.525965e-01
1.832606e+00 -3.597020e-01
1.814506e+00 -3.666084e-01
1.796106e+00 -3.734280e-01
1.777406e+00 -3.802480e-01
1.758405e+00 -3.871379e-01
1.739097e+00 -3.941551e-01
1.719473e+00 -4.013485e-01
1.699524e+00 -4.087625e-01
1.679235e+00 -4.164511e-01
1.658593e+00 -4.244726e-01
1.637580e+00 -4.328829e-01
1.616173e+00 -4.417363e-01
1.594350e+00 -4.510879e-01
1.572083e+00 -4.609922e-01
1.549343e+00 -4.715038e-01
1.526097e+00 -4.826823e-01
1.502310e+00 -4.945931e-01
1.477941e+00 -5.073096e-01
1.452947e+00 -5.209126e-01
1.427280e+00 -5.354950e-01
1.400885e+00 -5.511619e-01
1.373704e+00 -5.680322e-01
1.345669e+00 -5.862420e-01
1.316707e+00 -6.059468e-01
1.286734e+00 -6.273276e-01
1.255656e+00 -6.505939e-01
1.223366e+00 -6.759906e-01
1.189743e+00 -7.038062e-01
1.154653e+00 -7.343803e-01
1.117937e+00 -7.681028e-01
1.079416e+00 -8.054017e-01
1.038888e+00 -8.467925e-01
9.961188e-01 -8.929087e-01
9.508393e-01 -9.445369e-01
9.027314e-01 -1.002712e+00
8.514145e-01 -1.068788e+00
7.964261e-01 -1.144479e+00
7.372200e-01 -1.231354e+00
6.731870e-01 -1.330992e+00
6.036432e-01 -1.445326e+00
5.278165e-01 -1.576829e+00
4.448462e-01 -1.727960e+00
3.537680e-01 -1.900903e+00
2.535290e-01 -2.097752e+00
1.429442e-01 -2.320059e+00
2.073218e-02 -2.567437e+00
-1.143348e-01 -2.835633e+00
-2.631041e-01 -3.113832e+00
-4.256045e-01 -3.382411e+00
-6.007893e-01 -3.612540e+00
-7.861274e-01 -3.768811e+00
-9.772108e-01 -3.809932e+00
-1.166784e+00 -3.701002e+00
-1.346712e+00 -3.430537e+00
-1.509284e+00 -3.021112e+00
-1.648435e+00 -2.525014e+00
-1.761494e+00 -2.006464e+00
-1.849552e+00 -1.518456e+00
-1.915798e+00 -1.092829e+00
-1.962475e+00 -7.432047e-01
-1.992440e+00 -4.701059e-01
-2.009870e+00 -2.614740e-01
-2.018175e+00 -1.046444e-01
-2.019717e+00 1.149539e-02
-2.016207e+00 9.699305e-02
-2.008949e+00 1.596298e-01
-1.998950e+00 2.055461e-01
-1.986948e+00 2.396160e-01
-1.973466e+00 2.653631e-01
-1.958864e+00 2.852738e-01
-1.943395e+00 3.011023e-01
-1.927234e+00 3.140869e-01
-1.910502e+00 3.251044e-01
-1.893281e+00 3.347772e-01
-1.875629e+00 3.435493e-01
-1.857583e+00 3.517314e-01
-1.839165e+00 3.595432e-01
-1.820391e+00 3.671476e-01
-1.801269e+00 3.746649e-01
-1.781800e+00 3.821871e-01
-1.761983e+00 3.897874e-01
-1.741812e+00 3.975416e-01
-1.721278e+00 4.055218e-01
-1.700369e+00 4.137907e-01
-1.679070e+00 4.224053e-01
-1.657362e+00 4.314192e-01
-1.635225e+00 4.408843e-01
-1.612634e+00 4.508534e-01
-1.589565e+00 4.613801e-01
-1.565989e+00 4.725221e-01
-1.541872e+00 4.843407e-01
-1.517180e+00 4.969028e-01
-1.491874e+00 5.102818e-01
-1.465912e+00 5.245588e-01
-1.439245e+00 5.398245e-01
-1.411823e+00 5.561811e-01
-1.383588e+00 5.737430e-01
-1.354476e+00 5.926406e-01
-1.324415e+00 6.130215e-01
-1.293327e+00 6.350550e-01
-1.261122e+00 6.589354e-01
-1.227700e+00 6.848877e-01
-1.192947e+00 7.132009e-01
-1.156734e+00 7.442382e-01
-1.118908e+00 7.784308e-01
-1.079292e+00 8.162916e-01
-1.037680e+00 8.584383e-01
-9.938267e-01 9.056231e-01
-9.474481e-01 9.587551e-01
-8.982073e-01 1.018858e+00
-8.457171e-01 1.087059e+00
-7.895302e-01 1.164713e+00
-7.291305e-01 1.253377e+00
-6.639367e-01 1.354731e+00
-5.932853e-01 1.470750e+00
-5.164187e-01 1.603760e+00
-4.324625e-01 1.756441e+00
-3.404289e-01 1.931172e+00
-2.392146e-01 2.130095e+00
-1.275346e-01 2.355232e+00
-4.005633e-03 2.605900e+00
1.325736e-01 2.875627e+00
2.831039e-01 3.152835e+00
4.476954e-01 3.417405e+00
6.250887e-01 3.639839e+00
8.121302e-01 3.782016e+00
1.003227e+00 3.801514e+00
1.190312e+00 3.667493e+00
1.366024e+00 3.377778e+00
1.524919e+00 2.957930e+00
1.660118e+00 2.460037e+00
1.769695e+00 1.945608e+00
1.854718e+00 1.466392e+00
1.917572e+00 1.051787e+00
1.961170e+00 7.131299e-01
1.989435e+00 4.480278e-01
2.006272e+00 2.462447e-01
2.014513e+00 9.535973e-02
2.016167e+00 -1.593742e-02
2.012914e+00 -9.774673e-02
2.006067e+00 -1.581426e-01
1.996586e+00 -2.030590e-01
1.985164e+00 -2.368242e-01
1.972291e+00 -2.625787e-01
1.958320e+00 -2.825935e-01
1.943498e+00 -2.985066e-01
1.928002e+00 -3.114979e-01
1.911957e+00 -3.224180e-01
1.895449e+00 -3.318790e-01
1.878541e+00 -3.403233e-01
1.861272e+00 -3.480729e-01
1.843673e+00 -3.553636e-01
1.825761e+00 -3.623710e-01
1.807545e+00 -3.692272e-01
1.789031e+00 -3.760335e-01
1.770216e+00 -3.828694e-01
1.751099e+00 -3.897990e-01
1.731671e+00 -3.968759e-01
1.711925e+00 -4.041464e-01
1.691848e+00 -4.116565e-01
1.671426e+00 -4.194643e-01
1.650645e+00 -4.276266e-01
1.629484e+00 -4.361984e-01
1.607922e+00 -4.452343e-01
1.585933e+00 -4.547894e-01
1.563490e+00 -4.649178e-01
1.540562e+00 -4.756756e-01
1.517115e+00 -4.871243e-01
1.493111e+00 -4.993323e-01
1.468510e+00 -5.123756e-01
1.443265e+00 -5.263401e-01
1.417328e+00 -5.413218e-01
1.390641e+00 -5.574316e-01
1.363144e+00 -5.747942e-01
1.334766e+00 -5.935527e-01
1.305430e+00 -6.138723e-01
1.275048e+00 -6.359438e-01
1.243522e+00 -6.599895e-01
1.210740e+00 -6.862697e-01
1.176577e+00 -7.150909e-01
1.140886e+00 -7.468166e-01
1.103506e+00 -7.818452e-01
1.064247e+00 -8.206344e-01
1.022896e+00 -8.637404e-01
9.792061e-01 -9.118494e-01
9.328911e-01 -9.658299e-01
8.836113e-01 -1.026831e+00
8.309573e-01 -1.096353e+00
7.744328e-01 -1.176129e+00
7.134670e-01 -1.267653e+00
6.474199e-01 -1.372637e+00
5.755825e-01 -1.493181e+00
4.971436e-01 -1.631887e+00
4.112092e-01 -1.791060e+00
3.167775e-01 -1.972862e+00
2.127501e-01 -2.179273e+00
9.789515e-02 -2.411326e+00
-2.907403e-02 -2.667420e+00
-1.692870e-01 -2.941130e+00
-3.233306e-01 -3.218515e+00
-4.908530e-01 -3.476255e+00
-6.702921e-01 -3.682847e+00
-8.584547e-01 -3.800281e+00
-1.049958e+00 -3.787439e+00
-1.236796e+00 -3.616728e+00
-1.410991e+00 -3.288845e+00
-1.565208e+00 -2.839129e+00
-1.694539e+00 -2.327142e+00
-1.797762e+00 -1.814923e+00
-1.877172e+00 -1.348209e+00
-1.935749e+00 -9.504875e-01
-1.975621e+00 -6.307450e-01
-2.000331e+00 -3.838536e-01
-2.013955e+00 -1.962988e-01
-2.019448e+00 -5.625658e-02


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_lyap_Vvalue.txt <==
x y z
-2.500 -5.000 0.383
-2.500 -4.796 0.359
-2.500 -4.592 0.334
-2.500 -4.388 0.310
-2.500 -4.184 0.286
-2.500 -3.980 0.262
-2.500 -3.776 0.239
-2.500 -3.571 0.216
-2.500 -3.367 0.194
-2.500 -3.163 0.172
-2.500 -2.959 0.151
-2.500 -2.755 0.130
-2.500 -2.551 0.111
-2.500 -2.347 0.093
-2.500 -2.143 0.077
-2.500 -1.939 0.062
-2.500 -1.735 0.050
-2.500 -1.531 0.042
-2.500 -1.327 0.036
-2.500 -1.122 0.036
-2.500 -0.918 0.042
-2.500 -0.714 0.054
-2.500 -0.510 0.076
-2.500 -0.306 0.108
-2.500 -0.102 0.150
-2.500 0.102 0.204
-2.500 0.306 0.266
-2.500 0.510 0.335
-2.500 0.714 0.408
-2.500 0.918 0.484
-2.500 1.122 0.561
-2.500 1.327 0.639
-2.500 1.531 0.715
-2.500 1.735 0.790
-2.500 1.939 0.864
-2.500 2.143 0.935
-2.500 2.347 1.004
-2.500 2.551 1.071
-2.500 2.755 1.136
-2.500 2.959 1.200
-2.500 3.163 1.261
-2.500 3.367 1.321
-2.500 3.571 1.380
-2.500 3.776 1.437
-2.500 3.980 1.493
-2.500 4.184 1.548
-2.500 4.388 1.603
-2.500 4.592 1.657
-2.500 4.796 1.710
-2.500 5.000 1.762
-2.398 -5.000 0.345
-2.398 -4.796 0.320
-2.398 -4.592 0.295
-2.398 -4.388 0.271
-2.398 -4.184 0.246
-2.398 -3.980 0.223
-2.398 -3.776 0.199
-2.398 -3.571 0.176
-2.398 -3.367 0.154
-2.398 -3.163 0.132
-2.398 -2.959 0.111
-2.398 -2.755 0.090
-2.398 -2.551 0.071
-2.398 -2.347 0.054
-2.398 -2.143 0.037
-2.398 -1.939 0.023
-2.398 -1.735 0.012
-2.398 -1.531 0.003
-2.398 -1.327 0.001
-2.398 -1.122 0.001
-2.398 -0.918 0.006
-2.398 -0.714 0.019
-2.398 -0.510 0.042
-2.398 -0.306 0.074
-2.398 -0.102 0.117
-2.398 0.102 0.171
-2.398 0.306 0.233
-2.398 0.510 0.302
-2.398 0.714 0.374
-2.398 0.918 0.449
-2.398 1.122 0.525
-2.398 1.327 0.601
-2.398 1.531 0.676
-2.398 1.735 0.750
-2.398 1.939 0.822
-2.398 2.143 0.892
-2.398 2.347 0.960
-2.398 2.551 1.025
-2.398 2.755 1.089
-2.398 2.959 1.151
-2.398 3.163 1.211
-2.398 3.367 1.270
-2.398 3.571 1.327
-2.398 3.776 1.383
-2.398 3.980 1.439
-2.398 4.184 1.493
-2.398 4.388 1.546
-2.398 4.592 1.599
-2.398 4.796 1.652
-2.398 5.000 1.704
-2.296 -5.000 0.307
-2.296 -4.796 0.282
-2.296 -4.592 0.257
-2.296 -4.388 0.232
-2.296 -4.184 0.208
-2.296 -3.980 0.184
-2.296 -3.776 0.160
-2.296 -3.571 0.137
-2.296 -3.367 0.115
-2.296 -3.163 0.093
-2.296 -2.959 0.072
-2.296 -2.755 0.051
-2.296 -2.551 0.032
-2.296 -2.347 0.015
-2.296 -2.143 0.001
-2.296 -1.939 0.015
-2.296 -1.735 0.025
-2.296 -1.531 0.033
-2.296 -1.327 0.037
-2.296 -1.122 0.036
-2.296 -0.918 0.029
-2.296 -0.714 0.015
-2.296 -0.510 0.007
-2.296 -0.306 0.041
-2.296 -0.102 0.084
-2.296 0.102 0.138
-2.296 0.306 0.200
-2.296 0.510 0.268
-2.296 0.714 0.340
-2.296 0.918 0.414
-2.296 1.122 0.489
-2.296 1.327 0.564
-2.296 1.531 0.638
-2.296 1.735 0.710
-2.296 1.939 0.780
-2.296 2.143 0.849
-2.296 2.347 0.915
-2.296 2.551 0.979
-2.296 2.755 1.042
-2.296 2.959 1.102
-2.296 3.163 1.161
-2.296 3.367 1.219
-2.296 3.571 1.275
-2.296 3.776 1.330
-2.296 3.980 1.384
-2.296 4.184 1.437
-2.296 4.388 1.490
-2.296 4.592 1.542
-2.296 4.796 1.594
-2.296 5.000 1.645
-2.194 -5.000 0.272
-2.194 -4.796 0.246
-2.194 -4.592 0.221
-2.194 -4.388 0.196
-2.194 -4.184 0.171
-2.194 -3.980 0.147
-2.194 -3.776 0.123
-2.194 -3.571 0.100
-2.194 -3.367 0.077
-2.194 -3.163 0.055
-2.194 -2.959 0.033
-2.194 -2.755 0.013
-2.194 -2.551 0.006
-2.194 -2.347 0.023
-2.194 -2.143 0.038
-2.194 -1.939 0.051
-2.194 -1.735 0.062
-2.194 -1.531 0.069
-2.194 -1.327 0.073
-2.194 -1.122 0.072
-2.194 -0.918 0.064
-2.194 -0.714 0.050
-2.194 -0.510 0.026
-2.194 -0.306 0.007
-2.194 -0.102 0.052
-2.194 0.102 0.106
-2.194 0.306 0.168
-2.194 0.510 0.235
-2.194 0.714 0.306
-2.194 0.918 0.379
-2.194 1.122 0.453
-2.194 1.327 0.526
-2.194 1.531 0.599
-2.194 1.735 0.670
-2.194 1.939 0.739
-2.194 2.143 0.806
-2.194 2.347 0.871
-2.194 2.551 0.934
-2.194 2.755 0.995
-2.194 2.959 1.054
-2.194 3.163 1.111
-2.194 3.367 1.168
-2.194 3.571 1.223
-2.194 3.776 1.276
-2.194 3.980 1.330
-2.194 4.184 1.382
-2.194 4.388 1.434
-2.194 4.592 1.485
-2.194 4.796 1.536
-2.194 5.000 1.586
-2.092 -5.000 0.238
-2.092 -4.796 0.212
-2.092 -4.592 0.186
-2.092 -4.388 0.161
-2.092 -4.184 0.136
-2.092 -3.980 0.111
-2.092 -3.776 0.087
-2.092 -3.571 0.063
-2.092 -3.367 0.040
-2.092 -3.163 0.018
-2.092 -2.959 0.003
-2.092 -2.755 0.023
-2.092 -2.551 0.041
-2.092 -2.347 0.058
-2.092 -2.143 0.074
-2.092 -1.939 0.087
-2.092 -1.735 0.098
-2.092 -1.531 0.105
-2.092 -1.327 0.108
-2.092 -1.122 0.107
-2.092 -0.918 0.099
-2.092 -0.714 0.083
-2.092 -0.510 0.059
-2.092 -0.306 0.026
-2.092 -0.102 0.019
-2.092 0.102 0.073
-2.092 0.306 0.135
-2.092 0.510 0.202
-2.092 0.714 0.272
-2.092 0.918 0.344
-2.092 1.122 0.417
-2.092 1.327 0.489
-2.092 1.531 0.560
-2.092 1.735 0.629
-2.092 1.939 0.697
-2.092 2.143 0.763
-2.092 2.347 0.826
-2.092 2.551 0.888
-2.092 2.755 0.947
-2.092 2.959 1.005
-2.092 3.163 1.061
-2.092 3.367 1.116
-2.092 3.571 1.170
-2.092 3.776 1.223
-2.092 3.980 1.275
-2.092 4.184 1.327
-2.092 4.388 1.377
-2.092 4.592 1.428
-2.092 4.796 1.478
-2.092 5.000 1.528
-1.990 -5.000 0.206
-1.990 -4.796 0.180
-1.990 -4.592 0.153
-1.990 -4.388 0.128
-1.990 -4.184 0.102
-1.990 -3.980 0.077
-1.990 -3.776 0.053
-1.990 -3.571 0.029
-1.990 -3.367 0.006
-1.990 -3.163 0.016
-1.990 -2.959 0.037
-1.990 -2.755 0.057
-1.990 -2.551 0.076
-1.990 -2.347 0.093
-1.990 -2.143 0.108
-1.990 -1.939 0.122
-1.990 -1.735 0.133
-1.990 -1.531 0.140
-1.990 -1.327 0.143
-1.990 -1.122 0.141
-1.990 -0.918 0.133
-1.990 -0.714 0.117
-1.990 -0.510 0.092
-1.990 -0.306 0.058
-1.990 -0.102 0.014
-1.990 0.102 0.040
-1.990 0.306 0.102
-1.990 0.510 0.169
-1.990 0.714 0.238
-1.990 0.918 0.309
-1.990 1.122 0.380
-1.990 1.327 0.451
-1.990 1.531 0.521
-1.990 1.735 0.589
-1.990 1.939 0.655
-1.990 2.143 0.720
-1.990 2.347 0.782
-1.990 2.551 0.842
-1.990 2.755 0.900
-1.990 2.959 0.957
-1.990 3.163 1.012
-1.990 3.367 1.065
-1.990 3.571 1.118
-1.990 3.776 1.170
-1.990 3.980 1.221
-1.990 4.184 1.271
-1.990 4.388 1.321
-1.990 4.592 1.371
-1.990 4.796 1.421
-1.990 5.000 1.470
-1.888 -5.000 0.177
-1.888 -4.796 0.150
-1.888 -4.592 0.123
-1.888 -4.388 0.097
-1.888 -4.184 0.071
-1.888 -3.980 0.046
-1.888 -3.776 0.021
-1.888 -3.571 0.003
-1.888 -3.367 0.026
-1.888 -3.163 0.048
-1.888 -2.959 0.069
-1.888 -2.755 0.089
-1.888 -2.551 0.108
-1.888 -2.347 0.126
-1.888 -2.143 0.142
-1.888 -1.939 0.156
-1.888 -1.735 0.166
-1.888 -1.531 0.174
-1.888 -1.327 0.177
-1.888 -1.122 0.175
-1.888 -0.918 0.167
-1.888 -0.714 0.150
-1.888 -0.510 0.125
-1.888 -0.306 0.091
-1.888 -0.102 0.046
-1.888 0.102 0.008
-1.888 0.306 0.069
-1.888 0.510 0.135
-1.888 0.714 0.204
-1.888 0.918 0.274
-1.888 1.122 0.344
-1.888 1.327 0.414
-1.888 1.531 0.482
-1.888 1.735 0.549
-1.888 1.939 0.614
-1.888 2.143 0.676
-1.888 2.347 0.737
-1.888 2.551 0.796
-1.888 2.755 0.853
-1.888 2.959 0.908
-1.888 3.163 0.962
-1.888 3.367 1.015
-1.888 3.571 1.066
-1.888 3.776 1.117
-1.888 3.980 1.167
-1.888 4.184 1.216
-1.888 4.388 1.266
-1.888 4.592 1.315
-1.888 4.796 1.363
-1.888 5.000 1.412
-1.786 -5.000 0.151
-1.786 -4.796 0.123
-1.786 -4.592 0.096
-1.786 -4.388 0.069
-1.786 -4.184 0.043
-1.786 -3.980 0.017
-1.786 -3.776 0.008
-1.786 -3.571 0.032
-1.786 -3.367 0.055
-1.786 -3.163 0.077
-1.786 -2.959 0.099
-1.786 -2.755 0.120
-1.786 -2.551 0.139
-1.786 -2.347 0.157
-1.786 -2.143 0.174
-1.786 -1.939 0.188
-1.786 -1.735 0.199
-1.786 -1.531 0.207
-1.786 -1.327 0.211
-1.786 -1.122 0.209
-1.786 -0.918 0.200
-1.786 -0.714 0.184
-1.786 -0.510 0.158
-1.786 -0.306 0.123
-1.786 -0.102 0.078
-1.786 0.102 0.024
-1.786 0.306 0.037
-1.786 0.510 0.102
-1.786 0.714 0.170
-1.786 0.918 0.239
-1.786 1.122 0.308
-1.786 1.327 0.376
-1.786 1.531 0.443
-1.786 1.735 0.509
-1.786 1.939 0.572
-1.786 2.143 0.633
-1.786 2.347 0.693
-1.786 2.551 0.750
-1.786 2.755 0.806
-1.786 2.959 0.860
-1.786 3.163 0.912
-1.786 3.367 0.964
-1.786 3.571 1.014
-1.786 3.776 1.064
-1.786 3.980 1.113
-1.786 4.184 1.162
-1.786 4.388 1.210
-1.786 4.592 1.258
-1.786 4.796 1.306
-1.786 5.000 1.354
-1.684 -5.000 0.128
-1.684 -4.796 0.100
-1.684 -4.592 0.072
-1.684 -4.388 0.045
-1.684 -4.184 0.018
-1.684 -3.980 0.008
-1.684 -3.776 0.033
-1.684 -3.571 0.057
-1.684 -3.367 0.081
-1.684 -3.163 0.104
-1.684 -2.959 0.126
-1.684 -2.755 0.147
-1.684 -2.551 0.168
-1.684 -2.347 0.186
-1.684 -2.143 0.204
-1.684 -1.939 0.218
-1.684 -1.735 0.231
-1.684 -1.531 0.239
-1.684 -1.327 0.243
-1.684 -1.122 0.242
-1.684 -0.918 0.233
-1.684 -0.714 0.217
-1.684 -0.510 0.191
-1.684 -0.306 0.155
-1.684 -0.102 0.110
-1.684 0.102 0.056
-1.684 0.306 0.004
-1.684 0.510 0.069
-1.684 0.714 0.136
-1.684 0.918 0.204
-1.684 1.122 0.272
-1.684 1.327 0.339
-1.684 1.531 0.404
-1.684 1.735 0.468
-1.684 1.939 0.530
-1.684 2.143 0.590
-1.684 2.347 0.648
-1.684 2.551 0.705
-1.684 2.755 0.759
-1.684 2.959 0.812
-1.684 3.163 0.863
-1.684 3.367 0.913
-1.684 3.571 0.963
-1.684 3.776 1.011
-1.684 3.980 1.059
-1.684 4.184 1.107
-1.684 4.388 1.155
-1.684 4.592 1.202
-1.684 4.796 1.249
-1.684 5.000 1.297
-1.582 -5.000 0.109
-1.582 -4.796 0.081
-1.582 -4.592 0.052
-1.582 -4.388 0.024
-1.582 -4.184 0.003
-1.582 -3.980 0.029
-1.582 -3.776 0.054
-1.582 -3.571 0.079
-1.582 -3.367 0.103
-1.582 -3.163 0.127
-1.582 -2.959 0.150
-1.582 -2.755 0.172
-1.582 -2.551 0.193
-1.582 -2.347 0.213
-1.582 -2.143 0.231
-1.582 -1.939 0.247
-1.582 -1.735 0.260
-1.582 -1.531 0.270
-1.582 -1.327 0.275
-1.582 -1.122 0.274
-1.582 -0.918 0.266
-1.582 -0.714 0.249
-1.582 -0.510 0.223
-1.582 -0.306 0.187
-1.582 -0.102 0.142
-1.582 0.102 0.088
-1.582 0.306 0.028
-1.582 0.510 0.036
-1.582 0.714 0.102
-1.582 0.918 0.169
-1.582 1.122 0.235
-1.582 1.327 0.301
-1.582 1.531 0.366
-1.582 1.735 0.428
-1.582 1.939 0.489
-1.582 2.143 0.548
-1.582 2.347 0.604
-1.582 2.551 0.659
-1.582 2.755 0.712
-1.582 2.959 0.764
-1.582 3.163 0.814
-1.582 3.367 0.863
-1.582 3.571 0.911
-1.582 3.776 0.959
-1.582 3.980 1.006
-1.582 4.184 1.053
-1.582 4.388 1.100
-1.582 4.592 1.146
-1.582 4.796 1.193
-1.582 5.000 1.240
-1.480 -5.000 0.095
-1.480 -4.796 0.066
-1.480 -4.592 0.037
-1.480 -4.388 0.008
-1.480 -4.184 0.019
-1.480 -3.980 0.045
-1.480 -3.776 0.071
-1.480 -3.571 0.097
-1.480 -3.367 0.122
-1.480 -3.163 0.146
-1.480 -2.959 0.170
-1.480 -2.755 0.193
-1.480 -2.551 0.215
-1.480 -2.347 0.236
-1.480 -2.143 0.256
-1.480 -1.939 0.273
-1.480 -1.735 0.287
-1.480 -1.531 0.298
-1.480 -1.327 0.304
-1.480 -1.122 0.305
-1.480 -0.918 0.297
-1.480 -0.714 0.281
-1.480 -0.510 0.255
-1.480 -0.306 0.219
-1.480 -0.102 0.174
-1.480 0.102 0.120
-1.480 0.306 0.061
-1.480 0.510 0.002
-1.480 0.714 0.068
-1.480 0.918 0.134
-1.480 1.122 0.199
-1.480 1.327 0.264
-1.480 1.531 0.327
-1.480 1.735 0.388
-1.480 1.939 0.447
-1.480 2.143 0.505
-1.480 2.347 0.560
-1.480 2.551 0.614
-1.480 2.755 0.665
-1.480 2.959 0.716
-1.480 3.163 0.765
-1.480 3.367 0.813
-1.480 3.571 0.860
-1.480 3.776 0.907
-1.480 3.980 0.953
-1.480 4.184 0.999
-1.480 4.388 1.045
-1.480 4.592 1.091
-1.480 4.796 1.137
-1.480 5.000 1.183
-1.378 -5.000 0.086
-1.378 -4.796 0.056
-1.378 -4.592 0.026
-1.378 -4.388 0.003
-1.378 -4.184 0.030
-1.378 -3.980 0.057
-1.378 -3.776 0.084
-1.378 -3.571 0.110
-1.378 -3.367 0.136
-1.378 -3.163 0.162
-1.378 -2.959 0.186
-1.378 -2.755 0.210
-1.378 -2.551 0.234
-1.378 -2.347 0.256
-1.378 -2.143 0.277
-1.378 -1.939 0.295
-1.378 -1.735 0.312
-1.378 -1.531 0.324
-1.378 -1.327 0.332
-1.378 -1.122 0.334
-1.378 -0.918 0.328
-1.378 -0.714 0.313
-1.378 -0.510 0.287
-1.378 -0.306 0.251
-1.378 -0.102 0.206
-1.378 0.102 0.152
-1.378 0.306 0.093
-1.378 0.510 0.031
-1.378 0.714 0.034
-1.378 0.918 0.099
-1.378 1.122 0.163
-1.378 1.327 0.226
-1.378 1.531 0.288
-1.378 1.735 0.348
-1.378 1.939 0.406
-1.378 2.143 0.462
-1.378 2.347 0.516
-1.378 2.551 0.568
-1.378 2.755 0.619
-1.378 2.959 0.668
-1.378 3.163 0.716
-1.378 3.367 0.763
-1.378 3.571 0.809
-1.378 3.776 0.855
-1.378 3.980 0.900
-1.378 4.184 0.945
-1.378 4.388 0.991
-1.378 4.592 1.036
-1.378 4.796 1.081
-1.378 5.000 1.127
-1.276 -5.000 0.082
-1.276 -4.796 0.051
-1.276 -4.592 0.021
-1.276 -4.388 0.009
-1.276 -4.184 0.037
-1.276 -3.980 0.064
-1.276 -3.776 0.092
-1.276 -3.571 0.119
-1.276 -3.367 0.145
-1.276 -3.163 0.172
-1.276 -2.959 0.197
-1.276 -2.755 0.223
-1.276 -2.551 0.247
-1.276 -2.347 0.271
-1.276 -2.143 0.293
-1.276 -1.939 0.314
-1.276 -1.735 0.332
-1.276 -1.531 0.347
-1.276 -1.327 0.358
-1.276 -1.122 0.362
-1.276 -0.918 0.358
-1.276 -0.714 0.344
-1.276 -0.510 0.319
-1.276 -0.306 0.283
-1.276 -0.102 0.238
-1.276 0.102 0.184
-1.276 0.306 0.126
-1.276 0.510 0.064
-1.276 0.714 0.000
-1.276 0.918 0.064
-1.276 1.122 0.127
-1.276 1.327 0.189
-1.276 1.531 0.249
-1.276 1.735 0.308
-1.276 1.939 0.365
-1.276 2.143 0.419
-1.276 2.347 0.472
-1.276 2.551 0.523
-1.276 2.755 0.573
-1.276 2.959 0.621
-1.276 3.163 0.667
-1.276 3.367 0.713
-1.276 3.571 0.759
-1.276 3.776 0.803
-1.276 3.980 0.848
-1.276 4.184 0.892
-1.276 4.388 0.937
-1.276 4.592 0.981
-1.276 4.796 1.026
-1.276 5.000 1.071
-1.173 -5.000 0.084
-1.173 -4.796 0.052
-1.173 -4.592 0.021
-1.173 -4.388 0.009
-1.173 -4.184 0.038
-1.173 -3.980 0.066
-1.173 -3.776 0.094
-1.173 -3.571 0.122
-1.173 -3.367 0.149
-1.173 -3.163 0.176
-1.173 -2.959 0.203
-1.173 -2.755 0.230
-1.173 -2.551 0.255
-1.173 -2.347 0.280
-1.173 -2.143 0.305
-1.173 -1.939 0.328
-1.173 -1.735 0.349
-1.173 -1.531 0.367
-1.173 -1.327 0.380
-1.173 -1.122 0.388
-1.173 -0.918 0.386
-1.173 -0.714 0.374
-1.173 -0.510 0.350
-1.173 -0.306 0.315
-1.173 -0.102 0.270
-1.173 0.102 0.217
-1.173 0.306 0.158
-1.173 0.510 0.097
-1.173 0.714 0.034
-1.173 0.918 0.029
-1.173 1.122 0.091
-1.173 1.327 0.152
-1.173 1.531 0.211
-1.173 1.735 0.268
-1.173 1.939 0.324
-1.173 2.143 0.377
-1.173 2.347 0.429
-1.173 2.551 0.478
-1.173 2.755 0.527
-1.173 2.959 0.574
-1.173 3.163 0.619
-1.173 3.367 0.664
-1.173 3.571 0.708
-1.173 3.776 0.752
-1.173 3.980 0.796
-1.173 4.184 0.840
-1.173 4.388 0.883
-1.173 4.592 0.927
-1.173 4.796 0.971
-1.173 5.000 1.015
-1.071 -5.000 0.092
-1.071 -4.796 0.060
-1.071 -4.592 0.028
-1.071 -4.388 0.003
-1.071 -4.184 0.033
-1.071 -3.980 0.062
-1.071 -3.776 0.091
-1.071 -3.571 0.119
-1.071 -3.367 0.147
-1.071 -3.163 0.175
-1.071 -2.959 0.203
-1.071 -2.755 0.231
-1.071 -2.551 0.258
-1.071 -2.347 0.285
-1.071 -2.143 0.311
-1.071 -1.939 0.336
-1.071 -1.735 0.360
-1.071 -1.531 0.381
-1.071 -1.327 0.398
-1.071 -1.122 0.410
-1.071 -0.918 0.412
-1.071 -0.714 0.403
-1.071 -0.510 0.381
-1.071 -0.306 0.347
-1.071 -0.102 0.302
-1.071 0.102 0.249
-1.071 0.306 0.191
-1.071 0.510 0.130
-1.071 0.714 0.068
-1.071 0.918 0.006
-1.071 1.122 0.055
-1.071 1.327 0.114
-1.071 1.531 0.172
-1.071 1.735 0.228
-1.071 1.939 0.283
-1.071 2.143 0.335
-1.071 2.347 0.385
-1.071 2.551 0.434
-1.071 2.755 0.481
-1.071 2.959 0.527
-1.071 3.163 0.572
-1.071 3.367 0.615
-1.071 3.571 0.659
-1.071 3.776 0.702
-1.071 3.980 0.745
-1.071 4.184 0.787
-1.071 4.388 0.830
-1.071 4.592 0.874
-1.071 4.796 0.917
-1.071 5.000 0.961
-0.969 -5.000 0.106
-0.969 -4.796 0.073
-0.969 -4.592 0.041
-0.969 -4.388 0.009
-0.969 -4.184 0.022
-0.969 -3.980 0.052
-0.969 -3.776 0.081
-0.969 -3.571 0.111
-0.969 -3.367 0.140
-0.969 -3.163 0.169
-0.969 -2.959 0.197
-0.969 -2.755 0.226
-0.969 -2.551 0.254
-0.969 -2.347 0.283
-0.969 -2.143 0.310
-0.969 -1.939 0.338
-0.969 -1.735 0.365
-0.969 -1.531 0.390
-0.969 -1.327 0.412
-0.969 -1.122 0.428
-0.969 -0.918 0.436
-0.969 -0.714 0.431
-0.969 -0.510 0.412
-0.969 -0.306 0.378
-0.969 -0.102 0.334
-0.969 0.102 0.281
-0.969 0.306 0.223
-0.969 0.510 0.163
-0.969 0.714 0.102
-0.969 0.918 0.041
-0.969 1.122 0.019
-0.969 1.327 0.077
-0.969 1.531 0.134
-0.969 1.735 0.189
-0.969 1.939 0.242
-0.969 2.143 0.293
-0.969 2.347 0.342
-0.969 2.551 0.390
-0.969 2.755 0.436
-0.969 2.959 0.480
-0.969 3.163 0.524
-0.969 3.367 0.567
-0.969 3.571 0.610
-0.969 3.776 0.652
-0.969 3.980 0.694
-0.969 4.184 0.736
-0.969 4.388 0.778
-0.969 4.592 0.821
-0.969 4.796 0.863
-0.969 5.000 0.906
-0.867 -5.000 0.127
-0.867 -4.796 0.093
-0.867 -4.592 0.060
-0.867 -4.388 0.027
-0.867 -4.184 0.006
-0.867 -3.980 0.036
-0.867 -3.776 0.066
-0.867 -3.571 0.097
-0.867 -3.367 0.126
-0.867 -3.163 0.156
-0.867 -2.959 0.186
-0.867 -2.755 0.215
-0.867 -2.551 0.245
-0.867 -2.347 0.274
-0.867 -2.143 0.304
-0.867 -1.939 0.334
-0.867 -1.735 0.363
-0.867 -1.531 0.392
-0.867 -1.327 0.418
-0.867 -1.122 0.441
-0.867 -0.918 0.455
-0.867 -0.714 0.456
-0.867 -0.510 0.441
-0.867 -0.306 0.410
-0.867 -0.102 0.366
-0.867 0.102 0.313
-0.867 0.306 0.256
-0.867 0.510 0.196
-0.867 0.714 0.136
-0.867 0.918 0.076
-0.867 1.122 0.017
-0.867 1.327 0.040
-0.867 1.531 0.096
-0.867 1.735 0.149
-0.867 1.939 0.201
-0.867 2.143 0.251
-0.867 2.347 0.299
-0.867 2.551 0.346
-0.867 2.755 0.391
-0.867 2.959 0.434
-0.867 3.163 0.477
-0.867 3.367 0.519
-0.867 3.571 0.561
-0.867 3.776 0.602
-0.867 3.980 0.644
-0.867 4.184 0.685
-0.867 4.388 0.727
-0.867 4.592 0.768
-0.867 4.796 0.811
-0.867 5.000 0.853
-0.765 -5.000 0.153
-0.765 -4.796 0.118
-0.765 -4.592 0.084
-0.765 -4.388 0.051
-0.765 -4.184 0.017
-0.765 -3.980 0.015
-0.765 -3.776 0.046
-0.765 -3.571 0.077
-0.765 -3.367 0.107
-0.765 -3.163 0.138
-0.765 -2.959 0.169
-0.765 -2.755 0.199
-0.765 -2.551 0.230
-0.765 -2.347 0.261
-0.765 -2.143 0.292
-0.765 -1.939 0.324
-0.765 -1.735 0.356
-0.765 -1.531 0.388
-0.765 -1.327 0.419
-0.765 -1.122 0.447
-0.765 -0.918 0.469
-0.765 -0.714 0.478
-0.765 -0.510 0.469
-0.765 -0.306 0.440
-0.765 -0.102 0.397
-0.765 0.102 0.345
-0.765 0.306 0.288
-0.765 0.510 0.229
-0.765 0.714 0.169
-0.765 0.918 0.111
-0.765 1.122 0.053
-0.765 1.327 0.003
-0.765 1.531 0.058
-0.765 1.735 0.110
-0.765 1.939 0.161
-0.765 2.143 0.210
-0.765 2.347 0.257
-0.765 2.551 0.302
-0.765 2.755 0.346
-0.765 2.959 0.389
-0.765 3.163 0.431
-0.765 3.367 0.472
-0.765 3.571 0.513
-0.765 3.776 0.554
-0.765 3.980 0.594
-0.765 4.184 0.635
-0.765 4.388 0.676
-0.765 4.592 0.717
-0.765 4.796 0.758
-0.765 5.000 0.800
-0.663 -5.000 0.186
-0.663 -4.796 0.150
-0.663 -4.592 0.115
-0.663 -4.388 0.080
-0.663 -4.184 0.046
-0.663 -3.980 0.012
-0.663 -3.776 0.020
-0.663 -3.571 0.052
-0.663 -3.367 0.083
-0.663 -3.163 0.115
-0.663 -2.959 0.146
-0.663 -2.755 0.178
-0.663 -2.551 0.209
-0.663 -2.347 0.242
-0.663 -2.143 0.274
-0.663 -1.939 0.308
-0.663 -1.735 0.342
-0.663 -1.531 0.377
-0.663 -1.327 0.412
-0.663 -1.122 0.446
-0.663 -0.918 0.475
-0.663 -0.714 0.494
-0.663 -0.510 0.494
-0.663 -0.306 0.471
-0.663 -0.102 0.429
-0.663 0.102 0.378
-0.663 0.306 0.321
-0.663 0.510 0.262
-0.663 0.714 0.203
-0.663 0.918 0.145
-0.663 1.122 0.088
-0.663 1.327 0.033
-0.663 1.531 0.020
-0.663 1.735 0.071
-0.663 1.939 0.121
-0.663 2.143 0.169
-0.663 2.347 0.215
-0.663 2.551 0.259
-0.663 2.755 0.302
-0.663 2.959 0.344
-0.663 3.163 0.385
-0.663 3.367 0.426
-0.663 3.571 0.466
-0.663 3.776 0.505
-0.663 3.980 0.545
-0.663 4.184 0.585
-0.663 4.388 0.626
-0.663 4.592 0.666
-0.663 4.796 0.707
-0.663 5.000 0.749
-0.561 -5.000 0.223
-0.561 -4.796 0.187
-0.561 -4.592 0.151
-0.561 -4.388 0.115
-0.561 -4.184 0.080
-0.561 -3.980 0.045
-0.561 -3.776 0.011
-0.561 -3.571 0.022
-0.561 -3.367 0.054
-0.561 -3.163 0.087
-0.561 -2.959 0.119
-0.561 -2.755 0.152
-0.561 -2.551 0.184
-0.561 -2.347 0.218
-0.561 -2.143 0.252
-0.561 -1.939 0.287
-0.561 -1.735 0.323
-0.561 -1.531 0.361
-0.561 -1.327 0.399
-0.561 -1.122 0.438
-0.561 -0.918 0.474
-0.561 -0.714 0.504
-0.561 -0.510 0.516
-0.561 -0.306 0.500
-0.561 -0.102 0.461
-0.561 0.102 0.410
-0.561 0.306 0.354
-0.561 0.510 0.295
-0.561 0.714 0.237
-0.561 0.918 0.180
-0.561 1.122 0.124
-0.561 1.327 0.070
-0.561 1.531 0.018
-0.561 1.735 0.033
-0.561 1.939 0.081
-0.561 2.143 0.128
-0.561 2.347 0.173
-0.561 2.551 0.216
-0.561 2.755 0.259
-0.561 2.959 0.300
-0.561 3.163 0.340
-0.561 3.367 0.380
-0.561 3.571 0.419
-0.561 3.776 0.458
-0.561 3.980 0.497
-0.561 4.184 0.537
-0.561 4.388 0.576
-0.561 4.592 0.617
-0.561 4.796 0.657
-0.561 5.000 0.698
-0.459 -5.000 0.266
-0.459 -4.796 0.228
-0.459 -4.592 0.191
-0.459 -4.388 0.155
-0.459 -4.184 0.118
-0.459 -3.980 0.083
-0.459 -3.776 0.048
-0.459 -3.571 0.013
-0.459 -3.367 0.021
-0.459 -3.163 0.054
-0.459 -2.959 0.088
-0.459 -2.755 0.121
-0.459 -2.551 0.156
-0.459 -2.347 0.190
-0.459 -2.143 0.226
-0.459 -1.939 0.262
-0.459 -1.735 0.300
-0.459 -1.531 0.340
-0.459 -1.327 0.381
-0.459 -1.122 0.423
-0.459 -0.918 0.465
-0.459 -0.714 0.505
-0.459 -0.510 0.531
-0.459 -0.306 0.527
-0.459 -0.102 0.493
-0.459 0.102 0.443
-0.459 0.306 0.386
-0.459 0.510 0.328
-0.459 0.714 0.271
-0.459 0.918 0.214
-0.459 1.122 0.159
-0.459 1.327 0.106
-0.459 1.531 0.055
-0.459 1.735 0.005
-0.459 1.939 0.042
-0.459 2.143 0.088
-0.459 2.347 0.132
-0.459 2.551 0.174
-0.459 2.755 0.216
-0.459 2.959 0.256
-0.459 3.163 0.296
-0.459 3.367 0.335
-0.459 3.571 0.373
-0.459 3.776 0.412
-0.459 3.980 0.450
-0.459 4.184 0.489
-0.459 4.388 0.528
-0.459 4.592 0.568
-0.459 4.796 0.608
-0.459 5.000 0.648
-0.357 -5.000 0.314
-0.357 -4.796 0.275
-0.357 -4.592 0.236
-0.357 -4.388 0.198
-0.357 -4.184 0.161
-0.357 -3.980 0.124
-0.357 -3.776 0.088
-0.357 -3.571 0.052
-0.357 -3.367 0.017
-0.357 -3.163 0.018
-0.357 -2.959 0.053
-0.357 -2.755 0.088
-0.357 -2.551 0.123
-0.357 -2.347 0.159
-0.357 -2.143 0.196
-0.357 -1.939 0.234
-0.357 -1.735 0.274
-0.357 -1.531 0.315
-0.357 -1.327 0.358
-0.357 -1.122 0.403
-0.357 -0.918 0.450
-0.357 -0.714 0.496
-0.357 -0.510 0.536
-0.357 -0.306 0.550
-0.357 -0.102 0.524
-0.357 0.102 0.475
-0.357 0.306 0.419
-0.357 0.510 0.361
-0.357 0.714 0.304
-0.357 0.918 0.248
-0.357 1.122 0.194
-0.357 1.327 0.142
-0.357 1.531 0.092
-0.357 1.735 0.043
-0.357 1.939 0.003
-0.357 2.143 0.048
-0.357 2.347 0.091
-0.357 2.551 0.133
-0.357 2.755 0.174
-0.357 2.959 0.213
-0.357 3.163 0.252
-0.357 3.367 0.290
-0.357 3.571 0.328
-0.357 3.776 0.366
-0.357 3.980 0.404
-0.357 4.184 0.443
-0.357 4.388 0.481
-0.357 4.592 0.520
-0.357 4.796 0.560
-0.357 5.000 0.600
-0.255 -5.000 0.366
-0.255 -4.796 0.325
-0.255 -4.592 0.286
-0.255 -4.388 0.246
-0.255 -4.184 0.208
-0.255 -3.980 0.170
-0.255 -3.776 0.132
-0.255 -3.571 0.095
-0.255 -3.367 0.058
-0.255 -3.163 0.021
-0.255 -2.959 0.015
-0.255 -2.755 0.051
-0.255 -2.551 0.088
-0.255 -2.347 0.125
-0.255 -2.143 0.163
-0.255 -1.939 0.203
-0.255 -1.735 0.244
-0.255 -1.531 0.287
-0.255 -1.327 0.332
-0.255 -1.122 0.380
-0.255 -0.918 0.429
-0.255 -0.714 0.480
-0.255 -0.510 0.530
-0.255 -0.306 0.565
-0.255 -0.102 0.555
-0.255 0.102 0.508
-0.255 0.306 0.452
-0.255 0.510 0.394
-0.255 0.714 0.337
-0.255 0.918 0.282
-0.255 1.122 0.229
-0.255 1.327 0.177
-0.255 1.531 0.128
-0.255 1.735 0.080
-0.255 1.939 0.035
-0.255 2.143 0.009
-0.255 2.347 0.051
-0.255 2.551 0.092
-0.255 2.755 0.132
-0.255 2.959 0.171
-0.255 3.163 0.210
-0.255 3.367 0.247
-0.255 3.571 0.285
-0.255 3.776 0.322
-0.255 3.980 0.360
-0.255 4.184 0.397
-0.255 4.388 0.435
-0.255 4.592 0.474
-0.255 4.796 0.513
-0.255 5.000 0.552
-0.153 -5.000 0.422
-0.153 -4.796 0.380
-0.153 -4.592 0.339
-0.153 -4.388 0.298
-0.153 -4.184 0.258
-0.153 -3.980 0.219
-0.153 -3.776 0.180
-0.153 -3.571 0.141
-0.153 -3.367 0.103
-0.153 -3.163 0.065
-0.153 -2.959 0.027
-0.153 -2.755 0.012
-0.153 -2.551 0.050
-0.153 -2.347 0.088
-0.153 -2.143 0.128
-0.153 -1.939 0.169
-0.153 -1.735 0.212
-0.153 -1.531 0.257
-0.153 -1.327 0.304
-0.153 -1.122 0.353
-0.153 -0.918 0.405
-0.153 -0.714 0.459
-0.153 -0.510 0.514
-0.153 -0.306 0.565
-0.153 -0.102 0.582
-0.153 0.102 0.541
-0.153 0.306 0.485
-0.153 0.510 0.427
-0.153 0.714 0.370
-0.153 0.918 0.316
-0.153 1.122 0.263
-0.153 1.327 0.212
-0.153 1.531 0.164
-0.153 1.735 0.117
-0.153 1.939 0.072
-0.153 2.143 0.029
-0.153 2.347 0.012
-0.153 2.551 0.053
-0.153 2.755 0.092
-0.153 2.959 0.130
-0.153 3.163 0.168
-0.153 3.367 0.205
-0.153 3.571 0.242
-0.153 3.776 0.279
-0.153 3.980 0.316
-0.153 4.184 0.353
-0.153 4.388 0.391
-0.153 4.592 0.429
-0.153 4.796 0.467
-0.153 5.000 0.507
-0.051 -5.000 0.481
-0.051 -4.796 0.438
-0.051 -4.592 0.395
-0.051 -4.388 0.353
-0.051 -4.184 0.311
-0.051 -3.980 0.270
-0.051 -3.776 0.230
-0.051 -3.571 0.190
-0.051 -3.367 0.150
-0.051 -3.163 0.110
-0.051 -2.959 0.071
-0.051 -2.755 0.031
-0.051 -2.551 0.009
-0.051 -2.347 0.050
-0.051 -2.143 0.091
-0.051 -1.939 0.134
-0.051 -1.735 0.178
-0.051 -1.531 0.224
-0.051 -1.327 0.273
-0.051 -1.122 0.324
-0.051 -0.918 0.378
-0.051 -0.714 0.434
-0.051 -0.510 0.492
-0.051 -0.306 0.551
-0.051 -0.102 0.599
-0.051 0.102 0.574
-0.051 0.306 0.517
-0.051 0.510 0.459
-0.051 0.714 0.403
-0.051 0.918 0.348
-0.051 1.122 0.296
-0.051 1.327 0.246
-0.051 1.531 0.199
-0.051 1.735 0.153
-0.051 1.939 0.109
-0.051 2.143 0.066
-0.051 2.347 0.026
-0.051 2.551 0.014
-0.051 2.755 0.053
-0.051 2.959 0.091
-0.051 3.163 0.128
-0.051 3.367 0.164
-0.051 3.571 0.201
-0.051 3.776 0.237
-0.051 3.980 0.274
-0.051 4.184 0.311
-0.051 4.388 0.348
-0.051 4.592 0.385
-0.051 4.796 0.424
-0.051 5.000 0.462
0.051 -5.000 0.543
0.051 -4.796 0.498
0.051 -4.592 0.454
0.051 -4.388 0.410
0.051 -4.184 0.367
0.051 -3.980 0.325
0.051 -3.776 0.283
0.051 -3.571 0.241
0.051 -3.367 0.200
0.051 -3.163 0.158
0.051 -2.959 0.117
0.051 -2.755 0.075
0.051 -2.551 0.033
0.051 -2.347 0.009
0.051 -2.143 0.052
0.051 -1.939 0.097
0.051 -1.735 0.143
0.051 -1.531 0.191
0.051 -1.327 0.241
0.051 -1.122 0.293
0.051 -0.918 0.348
0.051 -0.714 0.406
0.051 -0.510 0.466
0.051 -0.306 0.528
0.051 -0.102 0.589
0.051 0.102 0.607
0.051 0.306 0.549
0.051 0.510 0.491
0.051 0.714 0.434
0.051 0.918 0.380
0.051 1.122 0.329
0.051 1.327 0.280
0.051 1.531 0.233
0.051 1.735 0.188
0.051 1.939 0.144
0.051 2.143 0.103
0.051 2.347 0.062
0.051 2.551 0.023
0.051 2.755 0.015
0.051 2.959 0.052
0.051 3.163 0.089
0.051 3.367 0.125
0.051 3.571 0.161
0.051 3.776 0.197
0.051 3.980 0.233
0.051 4.184 0.270
0.051 4.388 0.306
0.051 4.592 0.344
0.051 4.796 0.381
0.051 5.000 0.420
0.153 -5.000 0.608
0.153 -4.796 0.561
0.153 -4.592 0.516
0.153 -4.388 0.470
0.153 -4.184 0.426
0.153 -3.980 0.382
0.153 -3.776 0.338
0.153 -3.571 0.294
0.153 -3.367 0.251
0.153 -3.163 0.208
0.153 -2.959 0.165
0.153 -2.755 0.121
0.153 -2.551 0.078
0.153 -2.347 0.033
0.153 -2.143 0.012
0.153 -1.939 0.058
0.153 -1.735 0.106
0.153 -1.531 0.156
0.153 -1.327 0.207
0.153 -1.122 0.261
0.153 -0.918 0.318
0.153 -0.714 0.377
0.153 -0.510 0.437
0.153 -0.306 0.500
0.153 -0.102 0.563
0.153 0.102 0.626
0.153 0.306 0.579
0.153 0.510 0.520
0.153 0.714 0.465
0.153 0.918 0.411
0.153 1.122 0.361
0.153 1.327 0.312
0.153 1.531 0.266
0.153 1.735 0.221
0.153 1.939 0.179
0.153 2.143 0.138
0.153 2.347 0.098
0.153 2.551 0.059
0.153 2.755 0.022
0.153 2.959 0.015
0.153 3.163 0.051
0.153 3.367 0.087
0.153 3.571 0.123
0.153 3.776 0.159
0.153 3.980 0.194
0.153 4.184 0.230
0.153 4.388 0.267
0.153 4.592 0.304
0.153 4.796 0.341
0.153 5.000 0.379
0.255 -5.000 0.675
0.255 -4.796 0.627
0.255 -4.592 0.580
0.255 -4.388 0.533
0.255 -4.184 0.486
0.255 -3.980 0.440
0.255 -3.776 0.395
0.255 -3.571 0.350
0.255 -3.367 0.304
0.255 -3.163 0.259
0.255 -2.959 0.214
0.255 -2.755 0.169
0.255 -2.551 0.123
0.255 -2.347 0.077
0.255 -2.143 0.030
0.255 -1.939 0.019
0.255 -1.735 0.068
0.255 -1.531 0.120
0.255 -1.327 0.173
0.255 -1.122 0.228
0.255 -0.918 0.286
0.255 -0.714 0.346
0.255 -0.510 0.407
0.255 -0.306 0.470
0.255 -0.102 0.532
0.255 0.102 0.593
0.255 0.306 0.610
0.255 0.510 0.548
0.255 0.714 0.493
0.255 0.918 0.440
0.255 1.122 0.390
0.255 1.327 0.343
0.255 1.531 0.297
0.255 1.735 0.253
0.255 1.939 0.211
0.255 2.143 0.171
0.255 2.347 0.132
0.255 2.551 0.094
0.255 2.755 0.056
0.255 2.959 0.020
0.255 3.163 0.016
0.255 3.367 0.051
0.255 3.571 0.087
0.255 3.776 0.122
0.255 3.980 0.157
0.255 4.184 0.193
0.255 4.388 0.229
0.255 4.592 0.266
0.255 4.796 0.303
0.255 5.000 0.340
0.357 -5.000 0.744
0.357 -4.796 0.694
0.357 -4.592 0.645
0.357 -4.388 0.597
0.357 -4.184 0.549
0.357 -3.980 0.501
0.357 -3.776 0.454
0.357 -3.571 0.406
0.357 -3.367 0.359
0.357 -3.163 0.312
0.357 -2.959 0.265
0.357 -2.755 0.218
0.357 -2.551 0.170
0.357 -2.347 0.122
0.357 -2.143 0.073
0.357 -1.939 0.022
0.357 -1.735 0.030
0.357 -1.531 0.083
0.357 -1.327 0.138
0.357 -1.122 0.195
0.357 -0.918 0.253
0.357 -0.714 0.314
0.357 -0.510 0.376
0.357 -0.306 0.439
0.357 -0.102 0.500
0.357 0.102 0.559
0.357 0.306 0.614
0.357 0.510 0.573
0.357 0.714 0.519
0.357 0.918 0.467
0.357 1.122 0.418
0.357 1.327 0.371
0.357 1.531 0.326
0.357 1.735 0.283
0.357 1.939 0.242
0.357 2.143 0.202
0.357 2.347 0.164
0.357 2.551 0.126
0.357 2.755 0.089
0.357 2.959 0.053
0.357 3.163 0.018
0.357 3.367 0.018
0.357 3.571 0.053
0.357 3.776 0.088
0.357 3.980 0.123
0.357 4.184 0.158
0.357 4.388 0.194
0.357 4.592 0.230
0.357 4.796 0.267
0.357 5.000 0.304
0.459 -5.000 0.814
0.459 -4.796 0.763
0.459 -4.592 0.713
0.459 -4.388 0.662
0.459 -4.184 0.613
0.459 -3.980 0.563
0.459 -3.776 0.514
0.459 -3.571 0.465
0.459 -3.367 0.416
0.459 -3.163 0.367
0.459 -2.959 0.318
0.459 -2.755 0.268
0.459 -2.551 0.218
0.459 -2.347 0.168
0.459 -2.143 0.116
0.459 -1.939 0.064
0.459 -1.735 0.010
0.459 -1.531 0.045
0.459 -1.327 0.102
0.459 -1.122 0.160
0.459 -0.918 0.220
0.459 -0.714 0.282
0.459 -0.510 0.344
0.459 -0.306 0.407
0.459 -0.102 0.468
0.459 0.102 0.525
0.459 0.306 0.578
0.459 0.510 0.585
0.459 0.714 0.539
0.459 0.918 0.490
0.459 1.122 0.443
0.459 1.327 0.397
0.459 1.531 0.353
0.459 1.735 0.311
0.459 1.939 0.271
0.459 2.143 0.231
0.459 2.347 0.193
0.459 2.551 0.156
0.459 2.755 0.120
0.459 2.959 0.084
0.459 3.163 0.049
0.459 3.367 0.014
0.459 3.571 0.021
0.459 3.776 0.056
0.459 3.980 0.090
0.459 4.184 0.125
0.459 4.388 0.161
0.459 4.592 0.197
0.459 4.796 0.233
0.459 5.000 0.270
0.561 -5.000 0.886
0.561 -4.796 0.833
0.561 -4.592 0.781
0.561 -4.388 0.729
0.561 -4.184 0.678
0.561 -3.980 0.626
0.561 -3.776 0.575
0.561 -3.571 0.524
0.561 -3.367 0.473
0.561 -3.163 0.422
0.561 -2.959 0.371
0.561 -2.755 0.320
0.561 -2.551 0.268
0.561 -2.347 0.215
0.561 -2.143 0.161
0.561 -1.939 0.106
0.561 -1.735 0.050
0.561 -1.531 0.007
0.561 -1.327 0.065
0.561 -1.122 0.125
0.561 -0.918 0.186
0.561 -0.714 0.249
0.561 -0.510 0.311
0.561 -0.306 0.374
0.561 -0.102 0.434
0.561 0.102 0.491
0.561 0.306 0.541
0.561 0.510 0.572
0.561 0.714 0.550
0.561 0.918 0.508
0.561 1.122 0.463
0.561 1.327 0.419
0.561 1.531 0.377
0.561 1.735 0.336
0.561 1.939 0.296
0.561 2.143 0.257
0.561 2.347 0.220
0.561 2.551 0.183
0.561 2.755 0.147
0.561 2.959 0.112
0.561 3.163 0.077
0.561 3.367 0.042
0.561 3.571 0.008
0.561 3.776 0.026
0.561 3.980 0.061
0.561 4.184 0.096
0.561 4.388 0.131
0.561 4.592 0.166
0.561 4.796 0.202
0.561 5.000 0.239
0.663 -5.000 0.958
0.663 -4.796 0.904
0.663 -4.592 0.851
0.663 -4.388 0.797
0.663 -4.184 0.744
0.663 -3.980 0.691
0.663 -3.776 0.638
0.663 -3.571 0.585
0.663 -3.367 0.532
0.663 -3.163 0.479
0.663 -2.959 0.425
0.663 -2.755 0.372
0.663 -2.551 0.317
0.663 -2.347 0.262
0.663 -2.143 0.207
0.663 -1.939 0.150
0.663 -1.735 0.091
0.663 -1.531 0.032
0.663 -1.327 0.028
0.663 -1.122 0.090
0.663 -0.918 0.152
0.663 -0.714 0.215
0.663 -0.510 0.278
0.663 -0.306 0.341
0.663 -0.102 0.401
0.663 0.102 0.456
0.663 0.306 0.505
0.663 0.510 0.542
0.663 0.714 0.545
0.663 0.918 0.516
0.663 1.122 0.477
0.663 1.327 0.436
0.663 1.531 0.396
0.663 1.735 0.356
0.663 1.939 0.318
0.663 2.143 0.280
0.663 2.347 0.243
0.663 2.551 0.207
0.663 2.755 0.172
0.663 2.959 0.137
0.663 3.163 0.102
0.663 3.367 0.068
0.663 3.571 0.034
0.663 3.776 0.000
0.663 3.980 0.035
0.663 4.184 0.069
0.663 4.388 0.104
0.663 4.592 0.139
0.663 4.796 0.175
0.663 5.000 0.211
0.765 -5.000 1.031
0.765 -4.796 0.976
0.765 -4.592 0.921
0.765 -4.388 0.866
0.765 -4.184 0.811
0.765 -3.980 0.756
0.765 -3.776 0.701
0.765 -3.571 0.646
0.765 -3.367 0.591
0.765 -3.163 0.536
0.765 -2.959 0.481
0.765 -2.755 0.425
0.765 -2.551 0.368
0.765 -2.347 0.311
0.765 -2.143 0.253
0.765 -1.939 0.193
0.765 -1.735 0.133
0.765 -1.531 0.072
0.765 -1.327 0.009
0.765 -1.122 0.054
0.765 -0.918 0.117
0.765 -0.714 0.181
0.765 -0.510 0.245
0.765 -0.306 0.307
0.765 -0.102 0.367
0.765 0.102 0.421
0.765 0.306 0.470
0.765 0.510 0.507
0.765 0.714 0.524
0.765 0.918 0.512
0.765 1.122 0.482
0.765 1.327 0.447
0.765 1.531 0.409
0.765 1.735 0.372
0.765 1.939 0.335
0.765 2.143 0.298
0.765 2.347 0.262
0.765 2.551 0.227
0.765 2.755 0.192
0.765 2.959 0.158
0.765 3.163 0.124
0.765 3.367 0.090
0.765 3.571 0.056
0.765 3.776 0.022
0.765 3.980 0.012
0.765 4.184 0.046
0.765 4.388 0.080
0.765 4.592 0.115
0.765 4.796 0.150
0.765 5.000 0.186
0.867 -5.000 1.105
0.867 -4.796 1.049
0.867 -4.592 0.992
0.867 -4.388 0.935
0.867 -4.184 0.879
0.867 -3.980 0.822
0.867 -3.776 0.765
0.867 -3.571 0.708
0.867 -3.367 0.651
0.867 -3.163 0.594
0.867 -2.959 0.536
0.867 -2.755 0.478
0.867 -2.551 0.419
0.867 -2.347 0.360
0.867 -2.143 0.299
0.867 -1.939 0.238
0.867 -1.735 0.175
0.867 -1.531 0.111
0.867 -1.327 0.047
0.867 -1.122 0.018
0.867 -0.918 0.082
0.867 -0.714 0.147
0.867 -0.510 0.211
0.867 -0.306 0.273
0.867 -0.102 0.332
0.867 0.102 0.386
0.867 0.306 0.434
0.867 0.510 0.471
0.867 0.714 0.494
0.867 0.918 0.495
0.867 1.122 0.477
0.867 1.327 0.449
0.867 1.531 0.416
0.867 1.735 0.381
0.867 1.939 0.346
0.867 2.143 0.311
0.867 2.347 0.277
0.867 2.551 0.242
0.867 2.755 0.208
0.867 2.959 0.175
0.867 3.163 0.141
0.867 3.367 0.108
0.867 3.571 0.075
0.867 3.776 0.041
0.867 3.980 0.008
0.867 4.184 0.026
0.867 4.388 0.060
0.867 4.592 0.095
0.867 4.796 0.130
0.867 5.000 0.165
0.969 -5.000 1.179
0.969 -4.796 1.121
0.969 -4.592 1.063
0.969 -4.388 1.005
0.969 -4.184 0.947
0.969 -3.980 0.889
0.969 -3.776 0.830
0.969 -3.571 0.771
0.969 -3.367 0.712
0.969 -3.163 0.653
0.969 -2.959 0.593
0.969 -2.755 0.532
0.969 -2.551 0.471
0.969 -2.347 0.409
0.969 -2.143 0.346
0.969 -1.939 0.282
0.969 -1.735 0.217
0.969 -1.531 0.152
0.969 -1.327 0.085
0.969 -1.122 0.019
0.969 -0.918 0.047
0.969 -0.714 0.112
0.969 -0.510 0.177
0.969 -0.306 0.239
0.969 -0.102 0.298
0.969 0.102 0.351
0.969 0.306 0.397
0.969 0.510 0.435
0.969 0.714 0.460
0.969 0.918 0.469
0.969 1.122 0.461
0.969 1.327 0.441
0.969 1.531 0.414
0.969 1.735 0.383
0.969 1.939 0.351
0.969 2.143 0.319
0.969 2.347 0.286
0.969 2.551 0.253
0.969 2.755 0.220
0.969 2.959 0.187
0.969 3.163 0.154
0.969 3.367 0.121
0.969 3.571 0.089
0.969 3.776 0.056
0.969 3.980 0.023
0.969 4.184 0.011
0.969 4.388 0.044
0.969 4.592 0.078
0.969 4.796 0.113
0.969 5.000 0.147
1.071 -5.000 1.254
1.071 -4.796 1.194
1.071 -4.592 1.135
1.071 -4.388 1.075
1.071 -4.184 1.015
1.071 -3.980 0.955
1.071 -3.776 0.895
1.071 -3.571 0.834
1.071 -3.367 0.773
1.071 -3.163 0.712
1.071 -2.959 0.650
1.071 -2.755 0.587
1.071 -2.551 0.524
1.071 -2.347 0.459
1.071 -2.143 0.394
1.071 -1.939 0.327
1.071 -1.735 0.260
1.071 -1.531 0.192
1.071 -1.327 0.124
1.071 -1.122 0.056
1.071 -0.918 0.011
1.071 -0.714 0.077
1.071 -0.510 0.142
1.071 -0.306 0.204
1.071 -0.102 0.262
1.071 0.102 0.315
1.071 0.306 0.361
1.071 0.510 0.398
1.071 0.714 0.424
1.071 0.918 0.438
1.071 1.122 0.437
1.071 1.327 0.424
1.071 1.531 0.403
1.071 1.735 0.378
1.071 1.939 0.349
1.071 2.143 0.319
1.071 2.347 0.288
1.071 2.551 0.257
1.071 2.755 0.226
1.071 2.959 0.194
1.071 3.163 0.162
1.071 3.367 0.130
1.071 3.571 0.098
1.071 3.776 0.066
1.071 3.980 0.033
1.071 4.184 0.000
1.071 4.388 0.033
1.071 4.592 0.066
1.071 4.796 0.100
1.071 5.000 0.134
1.173 -5.000 1.328
1.173 -4.796 1.267
1.173 -4.592 1.206
1.173 -4.388 1.145
1.173 -4.184 1.084
1.173 -3.980 1.022
1.173 -3.776 0.960
1.173 -3.571 0.898
1.173 -3.367 0.835
1.173 -3.163 0.771
1.173 -2.959 0.707
1.173 -2.755 0.642
1.173 -2.551 0.576
1.173 -2.347 0.510
1.173 -2.143 0.442
1.173 -1.939 0.373
1.173 -1.735 0.303
1.173 -1.531 0.233
1.173 -1.327 0.163
1.173 -1.122 0.093
1.173 -0.918 0.025
1.173 -0.714 0.042
1.173 -0.510 0.107
1.173 -0.306 0.169
1.173 -0.102 0.227
1.173 0.102 0.279
1.173 0.306 0.324
1.173 0.510 0.360
1.173 0.714 0.387
1.173 0.918 0.403
1.173 1.122 0.407
1.173 1.327 0.400
1.173 1.531 0.385
1.173 1.735 0.364
1.173 1.939 0.340
1.173 2.143 0.313
1.173 2.347 0.285
1.173 2.551 0.255
1.173 2.755 0.226
1.173 2.959 0.195
1.173 3.163 0.165
1.173 3.367 0.134
1.173 3.571 0.102
1.173 3.776 0.071
1.173 3.980 0.039
1.173 4.184 0.007
1.173 4.388 0.025
1.173 4.592 0.058
1.173 4.796 0.091
1.173 5.000 0.125
1.276 -5.000 1.402
1.276 -4.796 1.340
1.276 -4.592 1.278
1.276 -4.388 1.216
1.276 -4.184 1.153
1.276 -3.980 1.090
1.276 -3.776 1.026
1.276 -3.571 0.962
1.276 -3.367 0.897
1.276 -3.163 0.831
1.276 -2.959 0.765
1.276 -2.755 0.698
1.276 -2.551 0.629
1.276 -2.347 0.560
1.276 -2.143 0.490
1.276 -1.939 0.419
1.276 -1.735 0.347
1.276 -1.531 0.274
1.276 -1.327 0.202
1.276 -1.122 0.131
1.276 -0.918 0.061
1.276 -0.714 0.006
1.276 -0.510 0.071
1.276 -0.306 0.133
1.276 -0.102 0.191
1.276 0.102 0.242
1.276 0.306 0.286
1.276 0.510 0.322
1.276 0.714 0.349
1.276 0.918 0.366
1.276 1.122 0.373
1.276 1.327 0.371
1.276 1.531 0.360
1.276 1.735 0.344
1.276 1.939 0.323
1.276 2.143 0.300
1.276 2.347 0.274
1.276 2.551 0.247
1.276 2.755 0.220
1.276 2.959 0.191
1.276 3.163 0.162
1.276 3.367 0.132
1.276 3.571 0.102
1.276 3.776 0.071
1.276 3.980 0.040
1.276 4.184 0.009
1.276 4.388 0.023
1.276 4.592 0.055
1.276 4.796 0.087
1.276 5.000 0.120
1.378 -5.000 1.476
1.378 -4.796 1.413
1.378 -4.592 1.350
1.378 -4.388 1.286
1.378 -4.184 1.222
1.378 -3.980 1.157
1.378 -3.776 1.091
1.378 -3.571 1.025
1.378 -3.367 0.959
1.378 -3.163 0.891
1.378 -2.959 0.823
1.378 -2.755 0.753
1.378 -2.551 0.683
1.378 -2.347 0.611
1.378 -2.143 0.538
1.378 -1.939 0.465
1.378 -1.735 0.390
1.378 -1.531 0.316
1.378 -1.327 0.242
1.378 -1.122 0.169
1.378 -0.918 0.098
1.378 -0.714 0.030
1.378 -0.510 0.035
1.378 -0.306 0.097
1.378 -0.102 0.154
1.378 0.102 0.205
1.378 0.306 0.248
1.378 0.510 0.283
1.378 0.714 0.310
1.378 0.918 0.327
1.378 1.122 0.336
1.378 1.327 0.337
1.378 1.531 0.331
1.378 1.735 0.318
1.378 1.939 0.301
1.378 2.143 0.280
1.378 2.347 0.258
1.378 2.551 0.233
1.378 2.755 0.207
1.378 2.959 0.181
1.378 3.163 0.153
1.378 3.367 0.124
1.378 3.571 0.095
1.378 3.776 0.066
1.378 3.980 0.036
1.378 4.184 0.005
1.378 4.388 0.025
1.378 4.592 0.056
1.378 4.796 0.088
1.378 5.000 0.120
1.480 -5.000 1.550
1.480 -4.796 1.486
1.480 -4.592 1.421
1.480 -4.388 1.356
1.480 -4.184 1.290
1.480 -3.980 1.224
1.480 -3.776 1.157
1.480 -3.571 1.089
1.480 -3.367 1.021
1.480 -3.163 0.951
1.480 -2.959 0.881
1.480 -2.755 0.809
1.480 -2.551 0.736
1.480 -2.347 0.662
1.480 -2.143 0.587
1.480 -1.939 0.511
1.480 -1.735 0.434
1.480 -1.531 0.357
1.480 -1.327 0.281
1.480 -1.122 0.207
1.480 -0.918 0.135
1.480 -0.714 0.067
1.480 -0.510 0.001
1.480 -0.306 0.061
1.480 -0.102 0.117
1.480 0.102 0.167
1.480 0.306 0.209
1.480 0.510 0.244
1.480 0.714 0.270
1.480 0.918 0.288
1.480 1.122 0.298
1.480 1.327 0.301
1.480 1.531 0.297
1.480 1.735 0.287
1.480 1.939 0.273
1.480 2.143 0.256
1.480 2.347 0.235
1.480 2.551 0.213
1.480 2.755 0.190
1.480 2.959 0.165
1.480 3.163 0.138
1.480 3.367 0.112
1.480 3.571 0.084
1.480 3.776 0.056
1.480 3.980 0.027
1.480 4.184 0.003
1.480 4.388 0.032
1.480 4.592 0.062
1.480 4.796 0.093
1.480 5.000 0.124
1.582 -5.000 1.624
1.582 -4.796 1.558
1.582 -4.592 1.492
1.582 -4.388 1.426
1.582 -4.184 1.359
1.582 -3.980 1.291
1.582 -3.776 1.222
1.582 -3.571 1.153
1.582 -3.367 1.083
1.582 -3.163 1.011
1.582 -2.959 0.939
1.582 -2.755 0.865
1.582 -2.551 0.790
1.582 -2.347 0.713
1.582 -2.143 0.636
1.582 -1.939 0.557
1.582 -1.735 0.478
1.582 -1.531 0.399
1.582 -1.327 0.322
1.582 -1.122 0.246
1.582 -0.918 0.173
1.582 -0.714 0.104
1.582 -0.510 0.038
1.582 -0.306 0.024
1.582 -0.102 0.080
1.582 0.102 0.129
1.582 0.306 0.170
1.582 0.510 0.204
1.582 0.714 0.229
1.582 0.918 0.247
1.582 1.122 0.258
1.582 1.327 0.262
1.582 1.531 0.260
1.582 1.735 0.252
1.582 1.939 0.241
1.582 2.143 0.226
1.582 2.347 0.208
1.582 2.551 0.188
1.582 2.755 0.166
1.582 2.959 0.143
1.582 3.163 0.119
1.582 3.367 0.093
1.582 3.571 0.067
1.582 3.776 0.040
1.582 3.980 0.012
1.582 4.184 0.016
1.582 4.388 0.044
1.582 4.592 0.074
1.582 4.796 0.103
1.582 5.000 0.134
1.684 -5.000 1.697
1.684 -4.796 1.631
1.684 -4.592 1.563
1.684 -4.388 1.496
1.684 -4.184 1.427
1.684 -3.980 1.358
1.684 -3.776 1.288
1.684 -3.571 1.217
1.684 -3.367 1.144
1.684 -3.163 1.071
1.684 -2.959 0.996
1.684 -2.755 0.921
1.684 -2.551 0.843
1.684 -2.347 0.764
1.684 -2.143 0.684
1.684 -1.939 0.604
1.684 -1.735 0.522
1.684 -1.531 0.442
1.684 -1.327 0.362
1.684 -1.122 0.285
1.684 -0.918 0.211
1.684 -0.714 0.141
1.684 -0.510 0.075
1.684 -0.306 0.014
1.684 -0.102 0.041
1.684 0.102 0.090
1.684 0.306 0.130
1.684 0.510 0.163
1.684 0.714 0.188
1.684 0.918 0.206
1.684 1.122 0.217
1.684 1.327 0.221
1.684 1.531 0.220
1.684 1.735 0.215
1.684 1.939 0.205
1.684 2.143 0.192
1.684 2.347 0.176
1.684 2.551 0.158
1.684 2.755 0.138
1.684 2.959 0.117
1.684 3.163 0.094
1.684 3.367 0.070
1.684 3.571 0.045
1.684 3.776 0.019
1.684 3.980 0.007
1.684 4.184 0.034
1.684 4.388 0.061
1.684 4.592 0.090
1.684 4.796 0.118
1.684 5.000 0.148
1.786 -5.000 1.770
1.786 -4.796 1.703
1.786 -4.592 1.634
1.786 -4.388 1.565
1.786 -4.184 1.495
1.786 -3.980 1.425
1.786 -3.776 1.353
1.786 -3.571 1.280
1.786 -3.367 1.206
1.786 -3.163 1.131
1.786 -2.959 1.054
1.786 -2.755 0.976
1.786 -2.551 0.897
1.786 -2.347 0.816
1.786 -2.143 0.733
1.786 -1.939 0.650
1.786 -1.735 0.567
1.786 -1.531 0.484
1.786 -1.327 0.403
1.786 -1.122 0.325
1.786 -0.918 0.250
1.786 -0.714 0.179
1.786 -0.510 0.113
1.786 -0.306 0.053
1.786 -0.102 0.002
1.786 0.102 0.050
1.786 0.306 0.090
1.786 0.510 0.121
1.786 0.714 0.146
1.786 0.918 0.163
1.786 1.122 0.174
1.786 1.327 0.179
1.786 1.531 0.179
1.786 1.735 0.175
1.786 1.939 0.166
1.786 2.143 0.155
1.786 2.347 0.141
1.786 2.551 0.125
1.786 2.755 0.106
1.786 2.959 0.086
1.786 3.163 0.065
1.786 3.367 0.042
1.786 3.571 0.019
1.786 3.776 0.006
1.786 3.980 0.031
1.786 4.184 0.056
1.786 4.388 0.083
1.786 4.592 0.110
1.786 4.796 0.138
1.786 5.000 0.167
1.888 -5.000 1.843
1.888 -4.796 1.774
1.888 -4.592 1.705
1.888 -4.388 1.634
1.888 -4.184 1.563
1.888 -3.980 1.491
1.888 -3.776 1.418
1.888 -3.571 1.343
1.888 -3.367 1.268
1.888 -3.163 1.191
1.888 -2.959 1.112
1.888 -2.755 1.032
1.888 -2.551 0.950
1.888 -2.347 0.867
1.888 -2.143 0.782
1.888 -1.939 0.697
1.888 -1.735 0.612
1.888 -1.531 0.527
1.888 -1.327 0.444
1.888 -1.122 0.365
1.888 -0.918 0.289
1.888 -0.714 0.218
1.888 -0.510 0.152
1.888 -0.306 0.092
1.888 -0.102 0.038
1.888 0.102 0.009
1.888 0.306 0.048
1.888 0.510 0.079
1.888 0.714 0.103
1.888 0.918 0.120
1.888 1.122 0.130
1.888 1.327 0.136
1.888 1.531 0.136
1.888 1.735 0.132
1.888 1.939 0.125
1.888 2.143 0.115
1.888 2.347 0.102
1.888 2.551 0.087
1.888 2.755 0.070
1.888 2.959 0.052
1.888 3.163 0.032
1.888 3.367 0.010
1.888 3.571 0.012
1.888 3.776 0.035
1.888 3.980 0.059
1.888 4.184 0.084
1.888 4.388 0.109
1.888 4.592 0.136
1.888 4.796 0.163
1.888 5.000 0.191
1.990 -5.000 1.916
1.990 -4.796 1.846
1.990 -4.592 1.775
1.990 -4.388 1.703
1.990 -4.184 1.631
1.990 -3.980 1.557
1.990 -3.776 1.482
1.990 -3.571 1.406
1.990 -3.367 1.329
1.990 -3.163 1.250
1.990 -2.959 1.170
1.990 -2.755 1.087
1.990 -2.551 1.003
1.990 -2.347 0.918
1.990 -2.143 0.831
1.990 -1.939 0.744
1.990 -1.735 0.656
1.990 -1.531 0.570
1.990 -1.327 0.486
1.990 -1.122 0.405
1.990 -0.918 0.329
1.990 -0.714 0.258
1.990 -0.510 0.192
1.990 -0.306 0.132
1.990 -0.102 0.078
1.990 0.102 0.032
1.990 0.306 0.006
1.990 0.510 0.036
1.990 0.714 0.059
1.990 0.918 0.075
1.990 1.122 0.086
1.990 1.327 0.091
1.990 1.531 0.091
1.990 1.735 0.088
1.990 1.939 0.082
1.990 2.143 0.072
1.990 2.347 0.060
1.990 2.551 0.046
1.990 2.755 0.031
1.990 2.959 0.013
1.990 3.163 0.006
1.990 3.367 0.025
1.990 3.571 0.046
1.990 3.776 0.068
1.990 3.980 0.091
1.990 4.184 0.115
1.990 4.388 0.140
1.990 4.592 0.166
1.990 4.796 0.192
1.990 5.000 0.220
2.092 -5.000 1.988
2.092 -4.796 1.917
2.092 -4.592 1.845
2.092 -4.388 1.772
2.092 -4.184 1.698
2.092 -3.980 1.623
2.092 -3.776 1.547
2.092 -3.571 1.469
2.092 -3.367 1.390
2.092 -3.163 1.309
2.092 -2.959 1.227
2.092 -2.755 1.143
2.092 -2.551 1.057
2.092 -2.347 0.969
2.092 -2.143 0.880
2.092 -1.939 0.791
2.092 -1.735 0.702
2.092 -1.531 0.614
2.092 -1.327 0.528
2.092 -1.122 0.447
2.092 -0.918 0.370
2.092 -0.714 0.298
2.092 -0.510 0.232
2.092 -0.306 0.172
2.092 -0.102 0.120
2.092 0.102 0.074
2.092 0.306 0.037
2.092 0.510 0.008
2.092 0.714 0.014
2.092 0.918 0.030
2.092 1.122 0.040
2.092 1.327 0.045
2.092 1.531 0.045
2.092 1.735 0.042
2.092 1.939 0.036
2.092 2.143 0.027
2.092 2.347 0.016
2.092 2.551 0.003
2.092 2.755 0.012
2.092 2.959 0.028
2.092 3.163 0.045
2.092 3.367 0.064
2.092 3.571 0.084
2.092 3.776 0.105
2.092 3.980 0.128
2.092 4.184 0.151
2.092 4.388 0.175
2.092 4.592 0.200
2.092 4.796 0.226
2.092 5.000 0.253
2.194 -5.000 2.060
2.194 -4.796 1.988
2.194 -4.592 1.915
2.194 -4.388 1.841
2.194 -4.184 1.765
2.194 -3.980 1.689
2.194 -3.776 1.611
2.194 -3.571 1.532
2.194 -3.367 1.451
2.194 -3.163 1.368
2.194 -2.959 1.284
2.194 -2.755 1.198
2.194 -2.551 1.110
2.194 -2.347 1.020
2.194 -2.143 0.929
2.194 -1.939 0.838
2.194 -1.735 0.747
2.194 -1.531 0.658
2.194 -1.327 0.571
2.194 -1.122 0.489
2.194 -0.918 0.411
2.194 -0.714 0.339
2.194 -0.510 0.273
2.194 -0.306 0.214
2.194 -0.102 0.162
2.194 0.102 0.117
2.194 0.306 0.081
2.194 0.510 0.053
2.194 0.714 0.031
2.194 0.918 0.016
2.194 1.122 0.007
2.194 1.327 0.003
2.194 1.531 0.002
2.194 1.735 0.005
2.194 1.939 0.011
2.194 2.143 0.019
2.194 2.347 0.030
2.194 2.551 0.042
2.194 2.755 0.056
2.194 2.959 0.071
2.194 3.163 0.088
2.194 3.367 0.106
2.194 3.571 0.126
2.194 3.776 0.146
2.194 3.980 0.168
2.194 4.184 0.191
2.194 4.388 0.214
2.194 4.592 0.239
2.194 4.796 0.264
2.194 5.000 0.290
2.296 -5.000 2.132
2.296 -4.796 2.058
2.296 -4.592 1.984
2.296 -4.388 1.909
2.296 -4.184 1.832
2.296 -3.980 1.754
2.296 -3.776 1.675
2.296 -3.571 1.594
2.296 -3.367 1.512
2.296 -3.163 1.427
2.296 -2.959 1.341
2.296 -2.755 1.253
2.296 -2.551 1.163
2.296 -2.347 1.071
2.296 -2.143 0.978
2.296 -1.939 0.885
2.296 -1.735 0.793
2.296 -1.531 0.702
2.296 -1.327 0.615
2.296 -1.122 0.531
2.296 -0.918 0.453
2.296 -0.714 0.381
2.296 -0.510 0.315
2.296 -0.306 0.257
2.296 -0.102 0.205
2.296 0.102 0.161
2.296 0.306 0.126
2.296 0.510 0.098
2.296 0.714 0.078
2.296 0.918 0.063
2.296 1.122 0.055
2.296 1.327 0.050
2.296 1.531 0.050
2.296 1.735 0.053
2.296 1.939 0.059
2.296 2.143 0.067
2.296 2.347 0.077
2.296 2.551 0.089
2.296 2.755 0.103
2.296 2.959 0.118
2.296 3.163 0.134
2.296 3.367 0.152
2.296 3.571 0.171
2.296 3.776 0.191
2.296 3.980 0.212
2.296 4.184 0.234
2.296 4.388 0.257
2.296 4.592 0.281
2.296 4.796 0.305
2.296 5.000 0.331
2.398 -5.000 2.203
2.398 -4.796 2.129
2.398 -4.592 2.053
2.398 -4.388 1.977
2.398 -4.184 1.899
2.398 -3.980 1.820
2.398 -3.776 1.739
2.398 -3.571 1.656
2.398 -3.367 1.572
2.398 -3.163 1.486
2.398 -2.959 1.398
2.398 -2.755 1.307
2.398 -2.551 1.215
2.398 -2.347 1.122
2.398 -2.143 1.027
2.398 -1.939 0.933
2.398 -1.735 0.839
2.398 -1.531 0.747
2.398 -1.327 0.659
2.398 -1.122 0.575
2.398 -0.918 0.496
2.398 -0.714 0.424
2.398 -0.510 0.359
2.398 -0.306 0.300
2.398 -0.102 0.249
2.398 0.102 0.206
2.398 0.306 0.172
2.398 0.510 0.145
2.398 0.714 0.125
2.398 0.918 0.111
2.398 1.122 0.103
2.398 1.327 0.099
2.398 1.531 0.099
2.398 1.735 0.103
2.398 1.939 0.109
2.398 2.143 0.117
2.398 2.347 0.127
2.398 2.551 0.139
2.398 2.755 0.152
2.398 2.959 0.167
2.398 3.163 0.183
2.398 3.367 0.200
2.398 3.571 0.219
2.398 3.776 0.238
2.398 3.980 0.259
2.398 4.184 0.281
2.398 4.388 0.303
2.398 4.592 0.326
2.398 4.796 0.350
2.398 5.000 0.375
2.500 -5.000 2.274
2.500 -4.796 2.199
2.500 -4.592 2.122
2.500 -4.388 2.045
2.500 -4.184 1.965
2.500 -3.980 1.885
2.500 -3.776 1.802
2.500 -3.571 1.718
2.500 -3.367 1.632
2.500 -3.163 1.544
2.500 -2.959 1.454
2.500 -2.755 1.362
2.500 -2.551 1.268
2.500 -2.347 1.173
2.500 -2.143 1.077
2.500 -1.939 0.981
2.500 -1.735 0.886
2.500 -1.531 0.793
2.500 -1.327 0.704
2.500 -1.122 0.619
2.500 -0.918 0.540
2.500 -0.714 0.468
2.500 -0.510 0.403
2.500 -0.306 0.345
2.500 -0.102 0.294
2.500 0.102 0.252
2.500 0.306 0.219
2.500 0.510 0.193
2.500 0.714 0.174
2.500 0.918 0.161
2.500 1.122 0.153
2.500 1.327 0.150
2.500 1.531 0.150
2.500 1.735 0.154
2.500 1.939 0.160
2.500 2.143 0.169
2.500 2.347 0.179
2.500 2.551 0.191
2.500 2.755 0.204
2.500 2.959 0.219
2.500 3.163 0.235
2.500 3.367 0.252
2.500 3.571 0.270
2.500 3.776 0.289
2.500 3.980 0.309
2.500 4.184 0.330
2.500 4.388 0.352
2.500 4.592 0.375
2.500 4.796 0.398
2.500 5.000 0.422


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_test_difabs_all.txt <==
0.000000e+00 2.134520e-03 4.777247e-03 7.858044e-03 1.125092e-02 1.476545e-02 1.813577e-02 2.105413e-02 2.325993e-02 2.455500e-02 2.479936e-02 2.394211e-02 2.205678e-02 1.937836e-02 1.632374e-02 1.344709e-02 1.119739e-02 9.671014e-03 8.704398e-03 8.006725e-03 7.297588e-03 6.225246e-03 4.827661e-03 4.439701e-03 4.363407e-03 3.410804e-03 3.489238e-03 7.686986e-03 1.377916e-02 2.021525e-02 2.597175e-02 3.022354e-02 3.211557e-02 3.120432e-02 2.963511e-02 2.782067e-02 2.582275e-02 2.385332e-02 2.211642e-02 2.070396e-02 1.960113e-02 1.871015e-02 1.790514e-02 1.715326e-02 1.647986e-02 1.586547e-02 1.529142e-02 1.474215e-02 1.420538e-02 1.367561e-02 1.314830e-02 1.262199e-02 1.208468e-02 1.146131e-02 1.085252e-02 1.038550e-02 1.021694e-02 1.049383e-02 1.133267e-02 1.280356e-02 1.496729e-02 1.773709e-02 2.073051e-02 2.399870e-02 2.683955e-02 2.906196e-02 3.111738e-02 3.214454e-02 2.855539e-02 2.367791e-02 2.191982e-02 2.455457e-02 3.540641e-02 4.771534e-02 6.022650e-02 6.956237e-02 6.808614e-02 6.099508e-02 5.167300e-02 4.186863e-02 3.172854e-02 2.333420e-02 1.783250e-02 1.436098e-02 1.211735e-02 1.086485e-02 1.008268e-02 9.837766e-03 1.006276e-02 1.061585e-02 1.139035e-02 1.227944e-02 1.325717e-02 1.431472e-02 1.542941e-02 1.658672e-02 1.779006e-02 1.903370e-02 2.030372e-02 2.158907e-02 2.289800e-02 2.423993e-02 2.562051e-02 2.704524e-02 2.851949e-02 3.005061e-02 3.164946e-02 3.332351e-02 3.507968e-02 3.692412e-02 3.886311e-02 4.090549e-02 4.306267e-02 4.535164e-02 4.777932e-02 5.033194e-02 5.305411e-02 5.597823e-02 5.912438e-02 6.250093e-02 6.611069e-02 6.997906e-02 7.416093e-02 7.874154e-02 8.385275e-02 8.969200e-02 9.635562e-02 1.040882e-01 1.133104e-01 1.243425e-01 1.374947e-01 1.530413e-01 1.711647e-01 1.920986e-01 2.161862e-01 2.438779e-01 2.751144e-01 3.096616e-01 3.471761e-01 3.846501e-01 4.167053e-01 4.364665e-01 4.327361e-01 3.965511e-01 3.305454e-01 2.681731e-01 3.091969e-01 4.511419e-01 5.910789e-01 6.975735e-01 7.497726e-01 7.329832e-01 6.476154e-01 5.239572e-01 4.049959e-01 3.020447e-01 2.213337e-01 1.615740e-01 1.181301e-01 8.799350e-02 6.809903e-02 5.577569e-02 4.873845e-02 4.506814e-02 4.341732e-02 4.284988e-02 4.286946e-02 4.320373e-02 4.369256e-02 4.426366e-02 4.488364e-02 4.552809e-02 4.618007e-02 4.683409e-02 4.748678e-02 4.813522e-02 4.877571e-02 4.940520e-02 5.002480e-02 5.064057e-02 5.126006e-02 5.189035e-02 5.253924e-02 5.321612e-02 5.393006e-02 5.468905e-02 5.549708e-02 5.637565e-02 5.734511e-02 5.842057e-02 5.961732e-02 6.095006e-02 6.243516e-02 6.409463e-02 6.595678e-02 6.806444e-02 7.047165e-02 7.309779e-02 7.605877e-02 7.954189e-02 8.368372e-02 8.857669e-02 9.429780e-02 1.009281e-01 1.086080e-01 1.176201e-01 1.284689e-01 1.417779e-01 1.579260e-01 1.773985e-01 2.005889e-01 2.277564e-01 2.588581e-01 2.937436e-01 3.320988e-01 3.727050e-01 4.136508e-01 4.484794e-01 4.651697e-01 4.527687e-01 4.051092e-01 3.298884e-01 2.799842e-01 3.546035e-01 5.215866e-01 6.813024e-01 7.718620e-01 7.777963e-01 7.104435e-01 6.022875e-01 4.875592e-01 3.781015e-01 2.860392e-01 2.136964e-01 1.587097e-01 1.181803e-01 8.878499e-02 6.810907e-02 5.421649e-02 4.554112e-02 4.059678e-02 3.822704e-02 3.743822e-02 3.758322e-02 3.829733e-02 3.934419e-02 4.059165e-02 4.198589e-02 4.349147e-02 4.508153e-02 4.673773e-02 4.845759e-02 5.024710e-02 5.211068e-02 5.405490e-02 5.608649e-02 5.821627e-02 6.045707e-02 6.281935e-02 6.531537e-02 6.795819e-02 7.076252e-02 7.374743e-02 7.693490e-02 8.034899e-02 8.400033e-02 8.792979e-02 9.217832e-02 9.678108e-02 1.017732e-01 1.071912e-01 1.130764e-01 1.194872e-01 1.265247e-01 1.343358e-01 1.430878e-01 1.527025e-01 1.636022e-01 1.763434e-01 1.914686e-01 2.094437e-01 2.307180e-01 2.557894e-01 2.851076e-01 3.191358e-01 3.584517e-01 4.038060e-01 4.559544e-01 5.150293e-01 5.810766e-01 6.533536e-01 7.261167e-01 7.900494e-01 8.327878e-01 8.369708e-01 7.832504e-01 6.672519e-01 5.347183e-01 5.474442e-01 7.855276e-01 1.080822e+00 1.302375e+00 1.395131e+00 1.350204e+00 1.201089e+00 1.002686e+00 7.967378e-01 6.118135e-01 4.584855e-01 3.381460e-01 2.480676e-01 1.825230e-01 1.362630e-01 1.046068e-01 8.389399e-02 7.103492e-02 6.362047e-02 5.964577e-02 5.775752e-02 5.707383e-02 5.704408e-02 5.738854e-02 5.795173e-02 5.863690e-02 5.939115e-02 6.019307e-02 6.102649e-02 6.188136e-02 6.274959e-02 6.362810e-02 6.452049e-02 6.543388e-02 6.637579e-02 6.735495e-02 6.838240e-02 6.945985e-02 7.054780e-02 7.168736e-02 7.292374e-02 7.429588e-02 7.583609e-02 7.757127e-02 7.952368e-02 8.171287e-02 8.415655e-02 8.687532e-02 8.989022e-02 9.323514e-02 9.695730e-02 1.011255e-01 1.058403e-01 1.112392e-01 1.174893e-01 1.248205e-01 1.332549e-01 1.429136e-01 1.542966e-01 1.679994e-01 1.847660e-01 2.051690e-01 2.295375e-01 2.582679e-01 2.919939e-01 3.312989e-01 3.762916e-01 4.268449e-01 4.824154e-01 5.401723e-01 5.956318e-01 6.409113e-01 6.627961e-01 6.441528e-01 5.762684e-01 4.695293e-01 4.022940e-01 5.164860e-01 7.520045e-01 9.711862e-01 1.098765e+00 1.107538e+00 1.016833e+00 8.701594e-01 7.030338e-01 5.464724e-01 4.139766e-01 3.086137e-01 2.287631e-01 1.696528e-01 1.269418e-01 9.698344e-02 7.692850e-02 6.425113e-02 5.693642e-02 5.317061e-02 5.165728e-02 5.148980e-02 5.208367e-02 5.314488e-02 5.450454e-02 5.605580e-02
0.000000e+00 7.427465e-04 1.408161e-03 1.999006e-03 3.033608e-03 3.894867e-03 4.167633e-03 4.088778e-03 4.477377e-03 5.977726e-03 6.763611e-03 7.369854e-04 7.834722e-03 8.190492e-03 9.385931e-04 1.688130e-02 3.607892e-02 5.243408e-02 5.987823e-02 5.359950e-02 4.442403e-02 3.667967e-02 3.082622e-02 2.657783e-02 2.346724e-02 2.129041e-02 1.980131e-02 1.878309e-02 1.805576e-02 1.745918e-02 1.694064e-02 1.647130e-02 1.602785e-02 1.558987e-02 1.514063e-02 1.466688e-02 1.416424e-02 1.363343e-02 1.306901e-02 1.247204e-02 1.184017e-02 1.116844e-02 1.045117e-02 9.685148e-03 8.836001e-03 7.791565e-03 6.692969e-03 5.657334e-03 4.743241e-03 3.985897e-03 3.480378e-03 3.468363e-03 4.234222e-03 5.784080e-03 7.840247e-03 9.946258e-03 1.179999e-02 1.339346e-02 1.467299e-02 1.602622e-02 1.766278e-02 1.971847e-02 2.203829e-02 2.440938e-02 2.596451e-02 2.686232e-02 2.847842e-02 3.040775e-02 3.173071e-02 2.900076e-02 2.081794e-02 1.811581e-02 2.580830e-02 3.419225e-02 3.874282e-02 4.105616e-02 4.458847e-02 4.122570e-02 3.257139e-02 2.629993e-02 2.044934e-02 1.460225e-02 9.610598e-03 5.704938e-03 3.096842e-03 2.288044e-03 2.790749e-03 3.658580e-03 4.583517e-03 5.526420e-03 6.484626e-03 7.464358e-03 8.485184e-03 9.548330e-03 1.064418e-02 1.177705e-02 1.294672e-02 1.414346e-02 1.535150e-02 1.656687e-02 1.779389e-02 1.904131e-02 2.031495e-02 2.162079e-02 2.296574e-02 2.435849e-02 2.580849e-02 2.732154e-02 2.890203e-02 3.055387e-02 3.228042e-02 3.408774e-02 3.598390e-02 3.798220e-02 4.010164e-02 4.234186e-02 4.468115e-02 4.716585e-02 4.982698e-02 5.267837e-02 5.571933e-02 5.895694e-02 6.242419e-02 6.617671e-02 7.030410e-02 7.494872e-02 8.033362e-02 8.657577e-02 9.393574e-02 1.027223e-01 1.132083e-01 1.256569e-01 1.402213e-01 1.570725e-01 1.764764e-01 1.988349e-01 2.242595e-01 2.523090e-01 2.829132e-01 3.145953e-01 3.423002e-01 3.607027e-01 3.619119e-01 3.358294e-01 2.839259e-01 2.277725e-01 2.429680e-01 3.560073e-01 4.710794e-01 5.594809e-01 6.099636e-01 6.113937e-01 5.630195e-01 4.722497e-01 3.661187e-01 2.746691e-01 2.022733e-01 1.473283e-01 1.075873e-01 8.004232e-02 6.205425e-02 5.108133e-02 4.493079e-02 4.184547e-02 4.050354e-02 4.013135e-02 4.024767e-02 4.061294e-02 4.111628e-02 4.168708e-02 4.228715e-02 4.290356e-02 4.352799e-02 4.415223e-02 4.476856e-02 4.537536e-02 4.597165e-02 4.655539e-02 4.712548e-02 4.768489e-02 4.824027e-02 4.879783e-02 4.936862e-02 4.996359e-02 5.058961e-02 5.125408e-02 5.196426e-02 5.272910e-02 5.356077e-02 5.447461e-02 5.548982e-02 5.660191e-02 5.784796e-02 5.926794e-02 6.089293e-02 6.275100e-02 6.486834e-02 6.727560e-02 7.001503e-02 7.314698e-02 7.675170e-02 8.092526e-02 8.559641e-02 9.093156e-02 9.724943e-02 1.049032e-01 1.143524e-01 1.261718e-01 1.406171e-01 1.578489e-01 1.781314e-01 2.020101e-01 2.297136e-01 2.612282e-01 2.958550e-01 3.321370e-01 3.683619e-01 4.007822e-01 4.211557e-01 4.181498e-01 3.843783e-01 3.210340e-01 2.600058e-01 2.966810e-01 4.371678e-01 5.906363e-01 6.955281e-01 7.203471e-01 6.728335e-01 5.830380e-01 4.758801e-01 3.715460e-01 2.818892e-01 2.106345e-01 1.565112e-01 1.164898e-01 8.748507e-02 6.693196e-02 5.307651e-02 4.432150e-02 3.935203e-02 3.690105e-02 3.607346e-02 3.620806e-02 3.688321e-02 3.789855e-02 3.913146e-02 4.050271e-02 4.197402e-02 4.353164e-02 4.516290e-02 4.685591e-02 4.860954e-02 5.043121e-02 5.233002e-02 5.431360e-02 5.639059e-02 5.857112e-02 6.086602e-02 6.327546e-02 6.581912e-02 6.852465e-02 7.141629e-02 7.451336e-02 7.783415e-02 8.139615e-02 8.521660e-02 8.931711e-02 9.372292e-02 9.846947e-02 1.036034e-01 1.091877e-01 1.153090e-01 1.219610e-01 1.291924e-01 1.373079e-01 1.465939e-01 1.573363e-01 1.698409e-01 1.844626e-01 2.015541e-01 2.214868e-01 2.447443e-01 2.718692e-01 3.034535e-01 3.402649e-01 3.832681e-01 4.330780e-01 4.895468e-01 5.525516e-01 6.217757e-01 6.939015e-01 7.606515e-01 8.117726e-01 8.279907e-01 7.902561e-01 6.891350e-01 5.514033e-01 5.112848e-01 7.016353e-01 9.952536e-01 1.241157e+00 1.362311e+00 1.344171e+00 1.216300e+00 1.024189e+00 8.213372e-01 6.357872e-01 4.788532e-01 3.547595e-01 2.604593e-01 1.913274e-01 1.420190e-01 1.079733e-01 8.530939e-02 7.100867e-02 6.252857e-02 5.786750e-02 5.556933e-02 5.461033e-02 5.441969e-02 5.466555e-02 5.514706e-02 5.576184e-02 5.646092e-02 5.721258e-02 5.799295e-02 5.879023e-02 5.960066e-02 6.042074e-02 6.124995e-02 6.209347e-02 6.295819e-02 6.385200e-02 6.478673e-02 6.577589e-02 6.682834e-02 6.795527e-02 6.916846e-02 7.048213e-02 7.191413e-02 7.348783e-02 7.522020e-02 7.712746e-02 7.926004e-02 8.166538e-02 8.438339e-02 8.745766e-02 9.093481e-02 9.487163e-02 9.934302e-02 1.044508e-01 1.103135e-01 1.170387e-01 1.246191e-01 1.333981e-01 1.437685e-01 1.562128e-01 1.713659e-01 1.898540e-01 2.119903e-01 2.381269e-01 2.688069e-01 3.047509e-01 3.462161e-01 3.932823e-01 4.447426e-01 4.989152e-01 5.526961e-01 5.994080e-01 6.267745e-01 6.196184e-01 5.666239e-01 4.702247e-01 3.843056e-01 4.496672e-01 6.609851e-01 8.821270e-01 1.026672e+00 1.057932e+00 9.894058e-01 8.588930e-01 6.988989e-01 5.438600e-01 4.140671e-01 3.094043e-01 2.294825e-01 1.701634e-01 1.270306e-01 9.648959e-02 7.577871e-02 6.247561e-02 5.462082e-02 5.048043e-02 4.868691e-02 4.833899e-02 4.881867e-02 4.978488e-02 5.106013e-02 5.253540e-02
0.000000e+00 4.691410e-03 9.842979e-03 1.519247e-02 2.072693e-02 2.637425e-02 3.192116e-02 3.709878e-02 4.170997e-02 4.599934e-02 5.077525e-02 5.397751e-02 5.438807e-02 5.237578e-02 4.948939e-02 4.693848e-02 4.440601e-02 4.142774e-02 3.793958e-02 3.470220e-02 3.335122e-02 3.357877e-02 3.457806e-02 3.562224e-02 3.604469e-02 3.528640e-02 3.344114e-02 3.133005e-02 2.941824e-02 2.785725e-02 2.683760e-02 2.628830e-02 2.591475e-02 2.532195e-02 2.425936e-02 2.272421e-02 2.096528e-02 1.922365e-02 1.767512e-02 1.648463e-02 1.577867e-02 1.561742e-02 1.596954e-02 1.675313e-02 1.786139e-02 1.918744e-02 2.064579e-02 2.215365e-02 2.359619e-02 2.501213e-02 2.643204e-02 2.789512e-02 2.943040e-02 3.106755e-02 3.286142e-02 3.492519e-02 3.740633e-02 4.045649e-02 4.424456e-02 4.876776e-02 5.395795e-02 5.980103e-02 6.640521e-02 7.400207e-02 8.233102e-02 9.137833e-02 1.012976e-01 1.102880e-01 1.163541e-01 1.180506e-01 1.111466e-01 9.332146e-02 7.689545e-02 7.626783e-02 1.085146e-01 1.547554e-01 1.885001e-01 2.022221e-01 1.925790e-01 1.691549e-01 1.394959e-01 1.090055e-01 8.215407e-02 6.025269e-02 4.368984e-02 3.125870e-02 2.249596e-02 1.688732e-02 1.363775e-02 1.206500e-02 1.146592e-02 1.139395e-02 1.154024e-02 1.177640e-02 1.204758e-02 1.231571e-02 1.256634e-02 1.279748e-02 1.300348e-02 1.317621e-02 1.331052e-02 1.340542e-02 1.345764e-02 1.346245e-02 1.341477e-02 1.330962e-02 1.314736e-02 1.293178e-02 1.266566e-02 1.235118e-02 1.198941e-02 1.158219e-02 1.112958e-02 1.062623e-02 1.006458e-02 9.455901e-03 8.806332e-03 8.115372e-03 7.378062e-03 6.586738e-03 5.732599e-03 4.813358e-03 3.839540e-03 2.861066e-03 2.045505e-03 2.174030e-03 3.563545e-03 5.395079e-03 7.366488e-03 9.460832e-03 1.176815e-02 1.442097e-02 1.752557e-02 2.106721e-02 2.483692e-02 2.871193e-02 3.286084e-02 3.733004e-02 4.186295e-02 4.661302e-02 5.257979e-02 5.973689e-02 6.713194e-02 7.383777e-02 7.932795e-02 8.216912e-02 8.103090e-02 7.516511e-02 6.328789e-02 4.973507e-02 5.943951e-02 8.752152e-02 1.117816e-01 1.256577e-01 1.258252e-01 1.192640e-01 1.070999e-01 8.594385e-02 6.741022e-02 5.177824e-02 3.784268e-02 2.674068e-02 1.819105e-02 1.202071e-02 7.880090e-03 5.224814e-03 3.550636e-03 2.845242e-03 2.957365e-03 3.592220e-03 4.467368e-03 5.443865e-03 6.489870e-03 7.581654e-03 8.699386e-03 9.844671e-03 1.101290e-02 1.219197e-02 1.336733e-02 1.454236e-02 1.572861e-02 1.693425e-02 1.816566e-02 1.942943e-02 2.073188e-02 2.205629e-02 2.339957e-02 2.479591e-02 2.627070e-02 2.783928e-02 2.951084e-02 3.128689e-02 3.316405e-02 3.513500e-02 3.718884e-02 3.931691e-02 4.151269e-02 4.377570e-02 4.611524e-02 4.855208e-02 5.113909e-02 5.398458e-02 5.710242e-02 6.038677e-02 6.411833e-02 6.854567e-02 7.389396e-02 8.036085e-02 8.806283e-02 9.712916e-02 1.077380e-01 1.200179e-01 1.341551e-01 1.504730e-01 1.695202e-01 1.909802e-01 2.141407e-01 2.392548e-01 2.661489e-01 2.906969e-01 3.073487e-01 3.089328e-01 2.884245e-01 2.438286e-01 1.939389e-01 2.071186e-01 3.033566e-01 4.174688e-01 4.986079e-01 5.219404e-01 4.932063e-01 4.265319e-01 3.444098e-01 2.691460e-01 2.032682e-01 1.504043e-01 1.100098e-01 7.991817e-02 5.847159e-02 4.379106e-02 3.427928e-02 2.849358e-02 2.531495e-02 2.372663e-02 2.308789e-02 2.295883e-02 2.307411e-02 2.332146e-02 2.363191e-02 2.396076e-02 2.428755e-02 2.460534e-02 2.490724e-02 2.518452e-02 2.543106e-02 2.564435e-02 2.582171e-02 2.596044e-02 2.606051e-02 2.612646e-02 2.616271e-02 2.615596e-02 2.611355e-02 2.605429e-02 2.599171e-02 2.593388e-02 2.588441e-02 2.584337e-02 2.580675e-02 2.577055e-02 2.573089e-02 2.568633e-02 2.564085e-02 2.560487e-02 2.560299e-02 2.564126e-02 2.554991e-02 2.545481e-02 2.549490e-02 2.575014e-02 2.623119e-02 2.690511e-02 2.771625e-02 2.861293e-02 2.962794e-02 3.094611e-02 3.295098e-02 3.586572e-02 3.985365e-02 4.516721e-02 5.168785e-02 5.906726e-02 6.707708e-02 7.576668e-02 8.507299e-02 9.466833e-02 1.031321e-01 1.061303e-01 1.006687e-01 8.603415e-02 6.853576e-02 6.508077e-02 8.978684e-02 1.307377e-01 1.670141e-01 1.851850e-01 1.813954e-01 1.573715e-01 1.294294e-01 1.042464e-01 7.907950e-02 5.926364e-02 4.471960e-02 3.415122e-02 2.664722e-02 2.129303e-02 1.752268e-02 1.520090e-02 1.410202e-02 1.385516e-02 1.419454e-02 1.485757e-02 1.570880e-02 1.669689e-02 1.777815e-02 1.892147e-02 2.012104e-02 2.137337e-02 2.266802e-02 2.399121e-02 2.533825e-02 2.671529e-02 2.812944e-02 2.958683e-02 3.109366e-02 3.265737e-02 3.428509e-02 3.598851e-02 3.777665e-02 3.965691e-02 4.163555e-02 4.371987e-02 4.591840e-02 4.824302e-02 5.071051e-02 5.334463e-02 5.615321e-02 5.912162e-02 6.230245e-02 6.573672e-02 6.945058e-02 7.345984e-02 7.779631e-02 8.251752e-02 8.770572e-02 9.348507e-02 1.000350e-01 1.076310e-01 1.164566e-01 1.268134e-01 1.390921e-01 1.536716e-01 1.708947e-01 1.910126e-01 2.143226e-01 2.412355e-01 2.722611e-01 3.074301e-01 3.463957e-01 3.887969e-01 4.321449e-01 4.695848e-01 4.936678e-01 4.937705e-01 4.572699e-01 3.846608e-01 3.090909e-01 3.360404e-01 4.934921e-01 6.535999e-01 7.677765e-01 8.256570e-01 8.202202e-01 7.548610e-01 6.379715e-01 4.964371e-01 3.736187e-01 2.757783e-01 2.012172e-01 1.470491e-01 1.092320e-01 8.408748e-02 6.835855e-02 5.919723e-02 5.434729e-02 5.204132e-02 5.118761e-02 5.109919e-02 5.141402e-02 5.194819e-02
0.000000e+00 7.772875e-04 1.635114e-03 2.552412e-03 3.520918e-03 4.548263e-03 5.638628e-03 6.004841e-03 5.675853e-03 5.450357e-03 5.593586e-03 6.584442e-03 8.770399e-03 1.173839e-02 1.522837e-02 1.869588e-02 2.117480e-02 2.179299e-02 2.050858e-02 1.924459e-02 2.142367e-02 2.469489e-02 2.799364e-02 2.995536e-02 2.798254e-02 2.326524e-02 1.775431e-02 1.134619e-02 9.525791e-03 9.316744e-03 1.078158e-02 1.452526e-02 1.407227e-02 1.202940e-02 1.138468e-02 1.011559e-02 8.384202e-03 6.978010e-03 6.409477e-03 6.516193e-03 6.986108e-03 7.642615e-03 8.396801e-03 9.249929e-03 1.019270e-02 1.122137e-02 1.232453e-02 1.347618e-02 1.466701e-02 1.588792e-02 1.712947e-02 1.838792e-02 1.967476e-02 2.099819e-02 2.236213e-02 2.376930e-02 2.522389e-02 2.673612e-02 2.831519e-02 2.996762e-02 3.169893e-02 3.351450e-02 3.542195e-02 3.743265e-02 3.951818e-02 4.167837e-02 4.397305e-02 4.644098e-02 4.910091e-02 5.195473e-02 5.499258e-02 5.821522e-02 6.165076e-02 6.535015e-02 6.940062e-02 7.394822e-02 7.922319e-02 8.550412e-02 9.288353e-02 1.016621e-01 1.121475e-01 1.246068e-01 1.391907e-01 1.560611e-01 1.754682e-01 1.977727e-01 2.229198e-01 2.507756e-01 2.808778e-01 3.110455e-01 3.370515e-01 3.534746e-01 3.507660e-01 3.208420e-01 2.682302e-01 2.179257e-01 2.485905e-01 3.684818e-01 4.919332e-01 5.746323e-01 5.942425e-01 5.524071e-01 4.766571e-01 3.875391e-01 3.014794e-01 2.275792e-01 1.684023e-01 1.231529e-01 8.963163e-02 6.584544e-02 4.956098e-02 3.899122e-02 3.252212e-02 2.892780e-02 2.710630e-02 2.633022e-02 2.613991e-02 2.623711e-02 2.648419e-02 2.681114e-02 2.716990e-02 2.753209e-02 2.788849e-02 2.823279e-02 2.855805e-02 2.885734e-02 2.912609e-02 2.936229e-02 2.956414e-02 2.973447e-02 2.987721e-02 2.999721e-02 3.009955e-02 3.017064e-02 3.021780e-02 3.026187e-02 3.031863e-02 3.039754e-02 3.050355e-02 3.063767e-02 3.079736e-02 3.098018e-02 3.118374e-02 3.140962e-02 3.166714e-02 3.197540e-02 3.237126e-02 3.283648e-02 3.317470e-02 3.358768e-02 3.424536e-02 3.523692e-02 3.659283e-02 3.830693e-02 4.037268e-02 4.285994e-02 4.599420e-02 5.012182e-02 5.532078e-02 6.167137e-02 6.942680e-02 7.917081e-02 9.070322e-02 1.029736e-01 1.157309e-01 1.291872e-01 1.425232e-01 1.528691e-01 1.565214e-01 1.489998e-01 1.284710e-01 1.021546e-01 9.875435e-02 1.389556e-01 1.999852e-01 2.515825e-01 2.733629e-01 2.655928e-01 2.330499e-01 1.899703e-01 1.505931e-01 1.143501e-01 8.557875e-02 6.425368e-02 4.855204e-02 3.730134e-02 2.918652e-02 2.358463e-02 2.006802e-02 1.826022e-02 1.760499e-02 1.771586e-02 1.828485e-02 1.910058e-02 2.008282e-02 2.118518e-02 2.236686e-02 2.360624e-02 2.490114e-02 2.624433e-02 2.762540e-02 2.903482e-02 3.047960e-02 3.196773e-02 3.350670e-02 3.510268e-02 3.676291e-02 3.849642e-02 4.029419e-02 4.215787e-02 4.412009e-02 4.620650e-02 4.843689e-02 5.082367e-02 5.337639e-02 5.610078e-02 5.900049e-02 6.208118e-02 6.534960e-02 6.881982e-02 7.251523e-02 7.647216e-02 8.074994e-02 8.545790e-02 9.064070e-02 9.627674e-02 1.026616e-01 1.100769e-01 1.187978e-01 1.291164e-01 1.412827e-01 1.555472e-01 1.722437e-01 1.917148e-01 2.143359e-01 2.406342e-01 2.712919e-01 3.064692e-01 3.457233e-01 3.889664e-01 4.359629e-01 4.831864e-01 5.236325e-01 5.475634e-01 5.406607e-01 4.923409e-01 4.053149e-01 3.321430e-01 3.968242e-01 5.831630e-01 7.733204e-01 8.916944e-01 9.118381e-01 8.467504e-01 7.252973e-01 5.864298e-01 4.572153e-01 3.455833e-01 2.563879e-01 1.879804e-01 1.374232e-01 1.012682e-01 7.625911e-02 5.964316e-02 4.916831e-02 4.302895e-02 3.968688e-02 3.808919e-02 3.746990e-02 3.737898e-02 3.758945e-02 3.795850e-02 3.840366e-02 3.888964e-02 3.939722e-02 3.991142e-02 4.042026e-02 4.091849e-02 4.140290e-02 4.187103e-02 4.232250e-02 4.276211e-02 4.319610e-02 4.362672e-02 4.406331e-02 4.451857e-02 4.500120e-02 4.551876e-02 4.607604e-02 4.667997e-02 4.733819e-02 4.806133e-02 4.886598e-02 4.977429e-02 5.078211e-02 5.189954e-02 5.318950e-02 5.470139e-02 5.647061e-02 5.852766e-02 6.090166e-02 6.362675e-02 6.673197e-02 7.026265e-02 7.431671e-02 7.906751e-02 8.461622e-02 9.131637e-02 9.976164e-02 1.104275e-01 1.234631e-01 1.390355e-01 1.574911e-01 1.792096e-01 2.040622e-01 2.316162e-01 2.615225e-01 2.920556e-01 3.199924e-01 3.410048e-01 3.475306e-01 3.281854e-01 2.827252e-01 2.272974e-01 2.182085e-01 3.114755e-01 4.414495e-01 5.449458e-01 5.900410e-01 5.696875e-01 5.068460e-01 4.241348e-01 3.357586e-01 2.566342e-01 1.929549e-01 1.437111e-01 1.070821e-01 8.027203e-02 6.111437e-02 4.781113e-02 3.920842e-02 3.410274e-02 3.150979e-02 3.054057e-02 3.052790e-02 3.110494e-02 3.202692e-02 3.315034e-02 3.441582e-02 3.578955e-02 3.724462e-02 3.876028e-02 4.033044e-02 4.195533e-02 4.364022e-02 4.539075e-02 4.721101e-02 4.911103e-02 5.110162e-02 5.319261e-02 5.539350e-02 5.771500e-02 6.016958e-02 6.277262e-02 6.554403e-02 6.849996e-02 7.165029e-02 7.503138e-02 7.867347e-02 8.260354e-02 8.684676e-02 9.142911e-02 9.638081e-02 1.017409e-01 1.075733e-01 1.139936e-01 1.210876e-01 1.287743e-01 1.374554e-01 1.475708e-01 1.595503e-01 1.738063e-01 1.906865e-01 2.105556e-01 2.338331e-01 2.608983e-01 2.921771e-01 3.282548e-01 3.699132e-01 4.177892e-01 4.720411e-01 5.322793e-01 5.960958e-01 6.577823e-01 7.088888e-01 7.363208e-01 7.226431e-01 6.543779e-01 5.369185e-01 4.471215e-01
0.000000e+00 8.979142e-04 1.788397e-03 2.395427e-03 2.607343e-03 2.579537e-03 2.329509e-03 2.000502e-03 9.494523e-04 1.400174e-03 2.359490e-03 3.125242e-03 7.966985e-03 8.566660e-03 3.765785e-03 3.623637e-03 5.452750e-03 7.470375e-03 1.069911e-02 1.521782e-02 1.626540e-02 1.704974e-02 1.667626e-02 1.489084e-02 1.353906e-02 1.155993e-02 9.654716e-03 8.362332e-03 7.447868e-03 6.675382e-03 6.121025e-03 5.718065e-03 5.548441e-03 5.520224e-03 5.602540e-03 5.786063e-03 6.003511e-03 6.238367e-03 6.486011e-03 6.727537e-03 6.954870e-03 7.164572e-03 7.350223e-03 7.504979e-03 7.625024e-03 7.705541e-03 7.741905e-03 7.729102e-03 7.662125e-03 7.538103e-03 7.353258e-03 7.102444e-03 6.785378e-03 6.405320e-03 5.966460e-03 5.473390e-03 4.930363e-03 4.339791e-03 3.699304e-03 3.006361e-03 2.291368e-03 1.637729e-03 1.307149e-03 1.667629e-03 2.545688e-03 3.684302e-03 5.004976e-03 6.489305e-03 8.129937e-03 1.004865e-02 1.233908e-02 1.485509e-02 1.752460e-02 2.035495e-02 2.344524e-02 2.694987e-02 3.105405e-02 3.593980e-02 4.170537e-02 4.828278e-02 5.537685e-02 6.287839e-02 7.086286e-02 7.988283e-02 9.031323e-02 1.021840e-01 1.154627e-01 1.298537e-01 1.443685e-01 1.569151e-01 1.670911e-01 1.715695e-01 1.660547e-01 1.470681e-01 1.161505e-01 1.057372e-01 1.497515e-01 2.125222e-01 2.605657e-01 2.787332e-01 2.731883e-01 2.474753e-01 2.053044e-01 1.622285e-01 1.250962e-01 9.390936e-02 6.858362e-02 4.915355e-02 3.468705e-02 2.434905e-02 1.729532e-02 1.239635e-02 8.957390e-03 6.378394e-03 4.364367e-03 2.751786e-03 1.362099e-03 5.365642e-04 1.440452e-03 2.594534e-03 3.760312e-03 4.919905e-03 6.054169e-03 7.160251e-03 8.245255e-03 9.318427e-03 1.039197e-02 1.147381e-02 1.257083e-02 1.369614e-02 1.485717e-02 1.605665e-02 1.729508e-02 1.857299e-02 1.989163e-02 2.125317e-02 2.266334e-02 2.413107e-02 2.567179e-02 2.728252e-02 2.893100e-02 3.065295e-02 3.246681e-02 3.437427e-02 3.636238e-02 3.840769e-02 4.050422e-02 4.267551e-02 4.497120e-02 4.748081e-02 5.034627e-02 5.355434e-02 5.732982e-02 6.196669e-02 6.763840e-02 7.449343e-02 8.265788e-02 9.215054e-02 1.030272e-01 1.154446e-01 1.296877e-01 1.456308e-01 1.630725e-01 1.818108e-01 2.004390e-01 2.158766e-01 2.241505e-01 2.180165e-01 1.956322e-01 1.606503e-01 1.353998e-01 1.729746e-01 2.399087e-01 3.055551e-01 3.667142e-01 4.055815e-01 4.026773e-01 3.496688e-01 2.750949e-01 2.075141e-01 1.527774e-01 1.111992e-01 8.084305e-02 5.981098e-02 4.628562e-02 3.839425e-02 3.426077e-02 3.241410e-02 3.177685e-02 3.177049e-02 3.205752e-02 3.248134e-02 3.297684e-02 3.350196e-02 3.403273e-02 3.456395e-02 3.509061e-02 3.560631e-02 3.610517e-02 3.658580e-02 3.704686e-02 3.748628e-02 3.790155e-02 3.829012e-02 3.865624e-02 3.900721e-02 3.935062e-02 3.969320e-02 4.004036e-02 4.039758e-02 4.077053e-02 4.116626e-02 4.159653e-02 4.206238e-02 4.257002e-02 4.314515e-02 4.380726e-02 4.457115e-02 4.544641e-02 4.644374e-02 4.757573e-02 4.886267e-02 5.033897e-02 5.205886e-02 5.394105e-02 5.589787e-02 5.819939e-02 6.105066e-02 6.459507e-02 6.895941e-02 7.432862e-02 8.101954e-02 8.944398e-02 9.969348e-02 1.118379e-01 1.260937e-01 1.429603e-01 1.625623e-01 1.847846e-01 2.090309e-01 2.337753e-01 2.576520e-01 2.777458e-01 2.871084e-01 2.773707e-01 2.463550e-01 1.998273e-01 1.745788e-01 2.314653e-01 3.358070e-01 4.347431e-01 4.913286e-01 4.884401e-01 4.414071e-01 3.728838e-01 2.984963e-01 2.294218e-01 1.723164e-01 1.284275e-01 9.573622e-02 7.197011e-02 5.488861e-02 4.302515e-02 3.529518e-02 3.076505e-02 2.850493e-02 2.769333e-02 2.779408e-02 2.840905e-02 2.932010e-02 3.043228e-02 3.167863e-02 3.301403e-02 3.442113e-02 3.589319e-02 3.742117e-02 3.899630e-02 4.061995e-02 4.230076e-02 4.404744e-02 4.586740e-02 4.776864e-02 4.976054e-02 5.185346e-02 5.401304e-02 5.624313e-02 5.859594e-02 6.111527e-02 6.383438e-02 6.678067e-02 6.997333e-02 7.342581e-02 7.714775e-02 8.114520e-02 8.542645e-02 9.000282e-02 9.489320e-02 1.001338e-01 1.058039e-01 1.120320e-01 1.189992e-01 1.269577e-01 1.362409e-01 1.468838e-01 1.592840e-01 1.739541e-01 1.913493e-01 2.119463e-01 2.361620e-01 2.643759e-01 2.970459e-01 3.347651e-01 3.781768e-01 4.272908e-01 4.821960e-01 5.415401e-01 6.010170e-01 6.532502e-01 6.875585e-01 6.878042e-01 6.394296e-01 5.406604e-01 4.336520e-01 4.634407e-01 6.755360e-01 9.196377e-01 1.095616e+00 1.158095e+00 1.103401e+00 9.695962e-01 8.007826e-01 6.308729e-01 4.814567e-01 3.589562e-01 2.640337e-01 1.933325e-01 1.422974e-01 1.065423e-01 8.239575e-02 6.682189e-02 5.738314e-02 5.208273e-02 4.933935e-02 4.813522e-02 4.778329e-02 4.789225e-02 4.826763e-02 4.879113e-02 4.939104e-02 5.003476e-02 5.070632e-02 5.139337e-02 5.208614e-02 5.277841e-02 5.346869e-02 5.415932e-02 5.485449e-02 5.556162e-02 5.628843e-02 5.704352e-02 5.777670e-02 5.849644e-02 5.925378e-02 6.009074e-02 6.104200e-02 6.213582e-02 6.339031e-02 6.482124e-02 6.643838e-02 6.824815e-02 7.025591e-02 7.246934e-02 7.490201e-02 7.757888e-02 8.054340e-02 8.386765e-02 8.765379e-02 9.203450e-02 9.719498e-02 1.034009e-01 1.106543e-01 1.191450e-01 1.293629e-01 1.419453e-01 1.574310e-01 1.760698e-01 1.981431e-01 2.241508e-01 2.547511e-01 2.903017e-01 3.293700e-01 3.709801e-01 4.141601e-01 4.562910e-01 4.908165e-01 5.056766e-01 4.884183e-01 4.325206e-01 3.490016e-01 3.084498e-01
0.000000e+00 3.097423e-04 4.499956e-04 3.588169e-04 1.024746e-04 5.532008e-04 1.317426e-03 2.289556e-03 3.458470e-03 4.780347e-03 6.217447e-03 7.760665e-03 9.390764e-03 1.108725e-02 1.287394e-02 1.461660e-02 1.638880e-02 1.848699e-02 2.113787e-02 2.442279e-02 2.831678e-02 3.248465e-02 3.652280e-02 4.027549e-02 4.387138e-02 4.730558e-02 5.069872e-02 5.465425e-02 5.911921e-02 6.312224e-02 6.624807e-02 6.727468e-02 6.488812e-02 5.726149e-02 4.363823e-02 4.001714e-02 5.362393e-02 7.269164e-02 8.641418e-02 9.412793e-02 9.593175e-02 8.738993e-02 7.329370e-02 5.942113e-02 4.737354e-02 3.640973e-02 2.683745e-02 1.936404e-02 1.372385e-02 9.727672e-03 7.071324e-03 5.321318e-03 4.458508e-03 4.384521e-03 4.896048e-03 5.762937e-03 6.800995e-03 7.930168e-03 9.102175e-03 1.027811e-02 1.145223e-02 1.263059e-02 1.381831e-02 1.501596e-02 1.622820e-02 1.746805e-02 1.874323e-02 2.005932e-02 2.142088e-02 2.283321e-02 2.430214e-02 2.574656e-02 2.718329e-02 2.868455e-02 3.030224e-02 3.206897e-02 3.399957e-02 3.609217e-02 3.833150e-02 4.069102e-02 4.313615e-02 4.562876e-02 4.814684e-02 5.070662e-02 5.335796e-02 5.619232e-02 5.936531e-02 6.312277e-02 6.781979e-02 7.348984e-02 8.024689e-02 8.835123e-02 9.803200e-02 1.093854e-01 1.224958e-01 1.375079e-01 1.546861e-01 1.743613e-01 1.957582e-01 2.181932e-01 2.415243e-01 2.627079e-01 2.762526e-01 2.736296e-01 2.524241e-01 2.129660e-01 1.718062e-01 1.933927e-01 2.847489e-01 3.759159e-01 4.460585e-01 4.773200e-01 4.587218e-01 3.982634e-01 3.226132e-01 2.489016e-01 1.840658e-01 1.336724e-01 9.720538e-02 7.068013e-02 5.233335e-02 4.027921e-02 3.296744e-02 2.888864e-02 2.690133e-02 2.609092e-02 2.590238e-02 2.604553e-02 2.634070e-02 2.670432e-02 2.710284e-02 2.751175e-02 2.791259e-02 2.829898e-02 2.866853e-02 2.901680e-02 2.933907e-02 2.963011e-02 2.988809e-02 3.011176e-02 3.030314e-02 3.046678e-02 3.060685e-02 3.072856e-02 3.083744e-02 3.092576e-02 3.100732e-02 3.109579e-02 3.120065e-02 3.132796e-02 3.147939e-02 3.165577e-02 3.185702e-02 3.208560e-02 3.234868e-02 3.266020e-02 3.304747e-02 3.346832e-02 3.385623e-02 3.436023e-02 3.509095e-02 3.610862e-02 3.741493e-02 3.898289e-02 4.077360e-02 4.277984e-02 4.510100e-02 4.801887e-02 5.202962e-02 5.743821e-02 6.447790e-02 7.301283e-02 8.308888e-02 9.469825e-02 1.076901e-01 1.218896e-01 1.368806e-01 1.531623e-01 1.655614e-01 1.694201e-01 1.612854e-01 1.400927e-01 1.126835e-01 1.028191e-01 1.397019e-01 2.039500e-01 2.606998e-01 2.900660e-01 2.852178e-01 2.510720e-01 2.101140e-01 1.690413e-01 1.291885e-01 9.722862e-02 7.291756e-02 5.492461e-02 4.189921e-02 3.255742e-02 2.595869e-02 2.173408e-02 1.937969e-02 1.839152e-02 1.831590e-02 1.875241e-02 1.950795e-02 2.046439e-02 2.154078e-02 2.270291e-02 2.393922e-02 2.523643e-02 2.657840e-02 2.795536e-02 2.936650e-02 3.081539e-02 3.230829e-02 3.385065e-02 3.544836e-02 3.711192e-02 3.884982e-02 4.067017e-02 4.258050e-02 4.458895e-02 4.670523e-02 4.894064e-02 5.131229e-02 5.383917e-02 5.651728e-02 5.937479e-02 6.244160e-02 6.574155e-02 6.929222e-02 7.310838e-02 7.720575e-02 8.160478e-02 8.636284e-02 9.157878e-02 9.739264e-02 1.038074e-01 1.110424e-01 1.194903e-01 1.295305e-01 1.414851e-01 1.556310e-01 1.722841e-01 1.917697e-01 2.143808e-01 2.405152e-01 2.707394e-01 3.058115e-01 3.455219e-01 3.890781e-01 4.362298e-01 4.846755e-01 5.276831e-01 5.556779e-01 5.563543e-01 5.173141e-01 4.358195e-01 3.481822e-01 3.778926e-01 5.526011e-01 7.533582e-01 8.942698e-01 9.361730e-01 8.861055e-01 7.734722e-01 6.313688e-01 4.939617e-01 3.756549e-01 2.793570e-01 2.052148e-01 1.499816e-01 1.102853e-01 8.256567e-02 6.399659e-02 5.211232e-02 4.503100e-02 4.111538e-02 3.915494e-02 3.835163e-02 3.816684e-02 3.832022e-02 3.866566e-02 3.910916e-02 3.959781e-02 4.011102e-02 4.063535e-02 4.116027e-02 4.167614e-02 4.217870e-02 4.266624e-02 4.313832e-02 4.359943e-02 4.405462e-02 4.451034e-02 4.496605e-02 4.540229e-02 4.584725e-02 4.632707e-02 4.686338e-02 4.747203e-02 4.816356e-02 4.894556e-02 4.982118e-02 5.079423e-02 5.186953e-02 5.305573e-02 5.436968e-02 5.583818e-02 5.750770e-02 5.944884e-02 6.175579e-02 6.432471e-02 6.725840e-02 7.073174e-02 7.487399e-02 7.979164e-02 8.561742e-02 9.258804e-02 1.011301e-01 1.117220e-01 1.245666e-01 1.399397e-01 1.583521e-01 1.802244e-01 2.050372e-01 2.324219e-01 2.622129e-01 2.936604e-01 3.240529e-01 3.493040e-01 3.596872e-01 3.454890e-01 3.025844e-01 2.420197e-01 2.192743e-01 2.996179e-01 4.342801e-01 5.508611e-01 6.069018e-01 5.973958e-01 5.349680e-01 4.457449e-01 3.561066e-01 2.735676e-01 2.058435e-01 1.535336e-01 1.142609e-01 8.558252e-02 6.486934e-02 5.047153e-02 4.098063e-02 3.530046e-02 3.228527e-02 3.105505e-02 3.092374e-02 3.140840e-02 3.227413e-02 3.338069e-02 3.463445e-02 3.599103e-02 3.743472e-02 3.895071e-02 4.052462e-02 4.214771e-02 4.382893e-02 4.557421e-02 4.739164e-02 4.928834e-02 5.127276e-02 5.335421e-02 5.554306e-02 5.785603e-02 6.030812e-02 6.291287e-02 6.568463e-02 6.863463e-02 7.178018e-02 7.514093e-02 7.874222e-02 8.261767e-02 8.681144e-02 9.130934e-02 9.616119e-02 1.014547e-01 1.072686e-01 1.136939e-01 1.208389e-01 1.288313e-01 1.378372e-01 1.480855e-01 1.598989e-01 1.737040e-01 1.899720e-01 2.090984e-01 2.316329e-01 2.580878e-01 2.889540e-01 3.247893e-01 3.662746e-01
0.000000e+00 9.154940e-04 1.861438e-03 2.930753e-03 4.201433e-03 5.698799e-03 7.398151e-03 9.300520e-03 1.144291e-02 1.385745e-02 1.659644e-02 1.974068e-02 2.337596e-02 2.757305e-02 3.227299e-02 3.717618e-02 4.263955e-02 4.887488e-02 5.614367e-02 6.484614e-02 7.514188e-02 8.675545e-02 9.912182e-02 1.120255e-01 1.253383e-01 1.392473e-01 1.537567e-01 1.656280e-01 1.720436e-01 1.688640e-01 1.524855e-01 1.238081e-01 1.027651e-01 1.332181e-01 1.933164e-01 2.480584e-01 2.757556e-01 2.751450e-01 2.516706e-01 2.124164e-01 1.694183e-01 1.308046e-01 9.880249e-02 7.241157e-02 5.193162e-02 3.652529e-02 2.539826e-02 1.775387e-02 1.253366e-02 8.855398e-03 6.225067e-03 4.196656e-03 2.629635e-03 1.598458e-03 1.501076e-03 2.302876e-03 3.367448e-03 4.487839e-03 5.631554e-03 6.784909e-03 7.930982e-03 9.058465e-03 1.017140e-02 1.127983e-02 1.239396e-02 1.352198e-02 1.467100e-02 1.584724e-02 1.704926e-02 1.829252e-02 1.959039e-02 2.095026e-02 2.237501e-02 2.386360e-02 2.541213e-02 2.701664e-02 2.867257e-02 3.037776e-02 3.213460e-02 3.395151e-02 3.584665e-02 3.785029e-02 3.996964e-02 4.197070e-02 4.400487e-02 4.626419e-02 4.888374e-02 5.195670e-02 5.555467e-02 5.975779e-02 6.467281e-02 7.038927e-02 7.700138e-02 8.470026e-02 9.373221e-02 1.043732e-01 1.169692e-01 1.313658e-01 1.475228e-01 1.653146e-01 1.848532e-01 2.062661e-01 2.279118e-01 2.452941e-01 2.512970e-01 2.403435e-01 2.099097e-01 1.677166e-01 1.532390e-01 2.119421e-01 3.050842e-01 3.831708e-01 4.187420e-01 4.092744e-01 3.610760e-01 2.975386e-01 2.362709e-01 1.799019e-01 1.338097e-01 9.811120e-02 7.117102e-02 5.167786e-02 3.823498e-02 2.947008e-02 2.413326e-02 2.120641e-02 1.976496e-02 1.921487e-02 1.911923e-02 1.924352e-02 1.948422e-02 1.977232e-02 2.006717e-02 2.035718e-02 2.063452e-02 2.089043e-02 2.111633e-02 2.130825e-02 2.146419e-02 2.158067e-02 2.165302e-02 2.167976e-02 2.166332e-02 2.160555e-02 2.151351e-02 2.139283e-02 2.124800e-02 2.107964e-02 2.088758e-02 2.067197e-02 2.043287e-02 2.017372e-02 1.990044e-02 1.959570e-02 1.926227e-02 1.892734e-02 1.860559e-02 1.829828e-02 1.799796e-02 1.769082e-02 1.736116e-02 1.700121e-02 1.661661e-02 1.621927e-02 1.579458e-02 1.519965e-02 1.456602e-02 1.402500e-02 1.371401e-02 1.382492e-02 1.453821e-02 1.582192e-02 1.762923e-02 2.002084e-02 2.317146e-02 2.680272e-02 3.084513e-02 3.442808e-02 3.763015e-02 4.106395e-02 4.371909e-02 4.206514e-02 3.742275e-02 3.140348e-02 2.687023e-02 3.284117e-02 3.543509e-02 4.760645e-02 8.241570e-02 1.215030e-01 1.371816e-01 1.164880e-01 9.134092e-02 6.625158e-02 4.548381e-02 3.318291e-02 2.616908e-02 2.231871e-02 2.048170e-02 1.976662e-02 1.976319e-02 2.024568e-02 2.102065e-02 2.195316e-02 2.299777e-02 2.411578e-02 2.529052e-02 2.652886e-02 2.782817e-02 2.917837e-02 3.057702e-02 3.202479e-02 3.351853e-02 3.504937e-02 3.661418e-02 3.822257e-02 3.988314e-02 4.160399e-02 4.339244e-02 4.525752e-02 4.720911e-02 4.923461e-02 5.135153e-02 5.359077e-02 5.597828e-02 5.853425e-02 6.127381e-02 6.420945e-02 6.734952e-02 7.070362e-02 7.428335e-02 7.810444e-02 8.219109e-02 8.657625e-02 9.131118e-02 9.647473e-02 1.022037e-01 1.084786e-01 1.154135e-01 1.233278e-01 1.325259e-01 1.433243e-01 1.560555e-01 1.710090e-01 1.885134e-01 2.089881e-01 2.328476e-01 2.605869e-01 2.928700e-01 3.304766e-01 3.735102e-01 4.215805e-01 4.746451e-01 5.318812e-01 5.881612e-01 6.354333e-01 6.613780e-01 6.490478e-01 5.864489e-01 4.795237e-01 3.995161e-01 4.917823e-01 7.191288e-01 9.422973e-01 1.077026e+00 1.094902e+00 1.013688e+00 8.676618e-01 7.016124e-01 5.470515e-01 4.137978e-01 3.071795e-01 2.254811e-01 1.651188e-01 1.218979e-01 9.189840e-02 7.186434e-02 5.912973e-02 5.157024e-02 4.738598e-02 4.532203e-02 4.446691e-02 4.427691e-02 4.446863e-02 4.486665e-02 4.537004e-02 4.593499e-02 4.653685e-02 4.715633e-02 4.778040e-02 4.840308e-02 4.902186e-02 4.963457e-02 5.024201e-02 5.085021e-02 5.146596e-02 5.209409e-02 5.274670e-02 5.343543e-02 5.417024e-02 5.495937e-02 5.581145e-02 5.673682e-02 5.774669e-02 5.885784e-02 6.009359e-02 6.147265e-02 6.299192e-02 6.470854e-02 6.667771e-02 6.894477e-02 7.154997e-02 7.453484e-02 7.794683e-02 8.184584e-02 8.629408e-02 9.139054e-02 9.730033e-02 1.041036e-01 1.120559e-01 1.217038e-01 1.337197e-01 1.485317e-01 1.663508e-01 1.874513e-01 2.123563e-01 2.414182e-01 2.745390e-01 3.113216e-01 3.509807e-01 3.915753e-01 4.284254e-01 4.549037e-01 4.608738e-01 4.334439e-01 3.715428e-01 2.975910e-01 2.951521e-01 4.259543e-01 5.821068e-01 7.027383e-01 7.732175e-01 7.840291e-01 7.348750e-01 6.312608e-01 4.954973e-01 3.754506e-01 2.795204e-01 2.062351e-01 1.527443e-01 1.148330e-01 8.876473e-02 7.193106e-02 6.183881e-02 5.646755e-02 5.405012e-02 5.340711e-02 5.377048e-02 5.469105e-02 5.596018e-02 5.745343e-02 5.909463e-02 6.085254e-02 6.271317e-02 6.466389e-02 6.669392e-02 6.880207e-02 7.099921e-02 7.329474e-02 7.569803e-02 7.821962e-02 8.087201e-02 8.366928e-02 8.663005e-02 8.977304e-02 9.311813e-02 9.668314e-02 1.004911e-01 1.045678e-01 1.089447e-01 1.136593e-01 1.187598e-01 1.242784e-01 1.302588e-01 1.367825e-01 1.439285e-01 1.517716e-01 1.604131e-01 1.699902e-01 1.806756e-01 1.926922e-01 2.063355e-01 2.220011e-01 2.401784e-01 2.613646e-01 2.861609e-01 3.152361e-01 3.493344e-01 3.891876e-01 4.356496e-01
0.000000e+00 1.560797e-03 3.345991e-03 4.959787e-03 6.075889e-03 6.759624e-03 7.175636e-03 7.715852e-03 8.481790e-03 9.299081e-03 9.932837e-03 1.026733e-02 1.035571e-02 1.037715e-02 1.053108e-02 1.091853e-02 1.158062e-02 1.250103e-02 1.363136e-02 1.490688e-02 1.625360e-02 1.764161e-02 1.903053e-02 2.036896e-02 2.159910e-02 2.268517e-02 2.366647e-02 2.461539e-02 2.554020e-02 2.664197e-02 2.812283e-02 3.007866e-02 3.253023e-02 3.551907e-02 3.901873e-02 4.298516e-02 4.863824e-02 5.622080e-02 6.262695e-02 6.640879e-02 6.856183e-02 7.161666e-02 7.622010e-02 8.073092e-02 8.027276e-02 7.094013e-02 5.928849e-02 5.222082e-02 6.636691e-02 9.594766e-02 1.229306e-01 1.443370e-01 1.485661e-01 1.341883e-01 1.128966e-01 8.918629e-02 6.747887e-02 4.935274e-02 3.548066e-02 2.543741e-02 1.820604e-02 1.375827e-02 1.142842e-02 1.052318e-02 1.035365e-02 1.050946e-02 1.078610e-02 1.108968e-02 1.139453e-02 1.168711e-02 1.195726e-02 1.220244e-02 1.242194e-02 1.261122e-02 1.276308e-02 1.287473e-02 1.294433e-02 1.296804e-02 1.294095e-02 1.285801e-02 1.271568e-02 1.251667e-02 1.226522e-02 1.196336e-02 1.161310e-02 1.121537e-02 1.077088e-02 1.027999e-02 9.734481e-03 9.129261e-03 8.475604e-03 7.779057e-03 7.038826e-03 6.249030e-03 5.402986e-03 4.496310e-03 3.539893e-03 2.592264e-03 1.874551e-03 1.981402e-03 3.381029e-03 5.363310e-03 7.528376e-03 9.789046e-03 1.218408e-02 1.482493e-02 1.784519e-02 2.131316e-02 2.515275e-02 2.913959e-02 3.338578e-02 3.807097e-02 4.320500e-02 4.841278e-02 5.403248e-02 6.112557e-02 6.937667e-02 7.742069e-02 8.425126e-02 8.945075e-02 9.074555e-02 8.642745e-02 7.596280e-02 6.045958e-02 5.551751e-02 8.102262e-02 1.113589e-01 1.323384e-01 1.399495e-01 1.344612e-01 1.233500e-01 1.058548e-01 8.332356e-02 6.503805e-02 4.886606e-02 3.518298e-02 2.454373e-02 1.658048e-02 1.099711e-02 7.331308e-03 4.911471e-03 3.404995e-03 2.824714e-03 3.016532e-03 3.703729e-03 4.607101e-03 5.609230e-03 6.678917e-03 7.786497e-03 8.917508e-03 1.007170e-02 1.124370e-02 1.242077e-02 1.359103e-02 1.476509e-02 1.595315e-02 1.716357e-02 1.840150e-02 1.967349e-02 2.098728e-02 2.233798e-02 2.372096e-02 2.516310e-02 2.668465e-02 2.829676e-02 3.000513e-02 3.180989e-02 3.370709e-02 3.569086e-02 3.775336e-02 3.989107e-02 4.210479e-02 4.440336e-02 4.680864e-02 4.935858e-02 5.213394e-02 5.500830e-02 5.809031e-02 6.160751e-02 6.574109e-02 7.065873e-02 7.653440e-02 8.350351e-02 9.167950e-02 1.012421e-01 1.124060e-01 1.253854e-01 1.405382e-01 1.581232e-01 1.779888e-01 1.998887e-01 2.238780e-01 2.501698e-01 2.765639e-01 2.988763e-01 3.093503e-01 3.001943e-01 2.667521e-01 2.147557e-01 1.860636e-01 2.452632e-01 3.576378e-01 4.595544e-01 5.121894e-01 5.095129e-01 4.588791e-01 3.816820e-01 3.046629e-01 2.338912e-01 1.746578e-01 1.285932e-01 9.358117e-02 6.810451e-02 5.024081e-02 3.835971e-02 3.084843e-02 2.651015e-02 2.421678e-02 2.317382e-02 2.283555e-02 2.284380e-02 2.303731e-02 2.332473e-02 2.364558e-02 2.397224e-02 2.429529e-02 2.460573e-02 2.489481e-02 2.515457e-02 2.538300e-02 2.557736e-02 2.573377e-02 2.585062e-02 2.593046e-02 2.597685e-02 2.599001e-02 2.597968e-02 2.595506e-02 2.591958e-02 2.587551e-02 2.582339e-02 2.576321e-02 2.569629e-02 2.562474e-02 2.555597e-02 2.550284e-02 2.543267e-02 2.536060e-02 2.533058e-02 2.536939e-02 2.548623e-02 2.567805e-02 2.593561e-02 2.624683e-02 2.659259e-02 2.696057e-02 2.737818e-02 2.793095e-02 2.860024e-02 2.958328e-02 3.125151e-02 3.393962e-02 3.764966e-02 4.234875e-02 4.812815e-02 5.522019e-02 6.335850e-02 7.222479e-02 8.161945e-02 9.031301e-02 9.815977e-02 1.043054e-01 1.045108e-01 9.413709e-02 7.950275e-02 6.599427e-02 7.092289e-02 1.049819e-01 1.441334e-01 1.747205e-01 1.836381e-01 1.728787e-01 1.511651e-01 1.245813e-01 9.738563e-02 7.344820e-02 5.515919e-02 4.177721e-02 3.209807e-02 2.522267e-02 2.023478e-02 1.687830e-02 1.492908e-02 1.414616e-02 1.411275e-02 1.456369e-02 1.531040e-02 1.621553e-02 1.723197e-02 1.834063e-02 1.951583e-02 2.073709e-02 2.200245e-02 2.330794e-02 2.464589e-02 2.600932e-02 2.740200e-02 2.883502e-02 3.031430e-02 3.184707e-02 3.343949e-02 3.509921e-02 3.683635e-02 3.865408e-02 4.055780e-02 4.257016e-02 4.470820e-02 4.698475e-02 4.940751e-02 5.198357e-02 5.471871e-02 5.762075e-02 6.070239e-02 6.398344e-02 6.749456e-02 7.128341e-02 7.531567e-02 7.951899e-02 8.415244e-02 8.944513e-02 9.559312e-02 1.027825e-01 1.112159e-01 1.211191e-01 1.326853e-01 1.461509e-01 1.618442e-01 1.801141e-01 2.013880e-01 2.262771e-01 2.552385e-01 2.881604e-01 3.246784e-01 3.648365e-01 4.080812e-01 4.498475e-01 4.838521e-01 4.985071e-01 4.816329e-01 4.260084e-01 3.422493e-01 3.017975e-01 4.038436e-01 5.845219e-01 7.435672e-01 8.242979e-01 8.169872e-01 7.376257e-01 6.174601e-01 4.941865e-01 3.807854e-01 2.856510e-01 2.110100e-01 1.542575e-01 1.128331e-01 8.348779e-02 6.350808e-02 5.043934e-02 4.244220e-02 3.787641e-02 3.551243e-02 3.446358e-02 3.412218e-02 3.417742e-02 3.444933e-02 3.482678e-02 3.525413e-02 3.570916e-02 3.617420e-02 3.663547e-02 3.708379e-02 3.751680e-02 3.793124e-02 3.832377e-02 3.869525e-02 3.905138e-02 3.939450e-02 3.973181e-02 4.007370e-02 4.042870e-02 4.080243e-02 4.119956e-02 4.162507e-02 4.208509e-02 4.258876e-02 4.315073e-02 4.378779e-02 4.451180e-02 4.533534e-02 4.627601e-02
0.000000e+00 8.457488e-04 1.523060e-03 2.028766e-03 2.364798e-03 2.536967e-03 2.552935e-03 2.423045e-03 2.166109e-03 1.808919e-03 1.426741e-03 1.276660e-03 1.674765e-03 2.408147e-03 3.203268e-03 3.987681e-03 4.756405e-03 5.533202e-03 6.304498e-03 7.077373e-03 7.801977e-03 8.431801e-03 9.115485e-03 1.021938e-02 1.210530e-02 1.492970e-02 1.809604e-02 2.118795e-02 2.419247e-02 2.627340e-02 2.738343e-02 2.776543e-02 2.742157e-02 2.600217e-02 2.631801e-02 2.979708e-02 3.534355e-02 4.521569e-02 5.884372e-02 6.906697e-02 7.324681e-02 7.085513e-02 6.271964e-02 5.321057e-02 4.569742e-02 3.775536e-02 2.955109e-02 2.329079e-02 1.895334e-02 1.595437e-02 1.389530e-02 1.270361e-02 1.240703e-02 1.271698e-02 1.336520e-02 1.420143e-02 1.515375e-02 1.619480e-02 1.731323e-02 1.849406e-02 1.972590e-02 2.101253e-02 2.235603e-02 2.375349e-02 2.520208e-02 2.670826e-02 2.828183e-02 2.992893e-02 3.165445e-02 3.346351e-02 3.536298e-02 3.735198e-02 3.945119e-02 4.167902e-02 4.404545e-02 4.655550e-02 4.921001e-02 5.201082e-02 5.496415e-02 5.808661e-02 6.143424e-02 6.480616e-02 6.833533e-02 7.237288e-02 7.720455e-02 8.307478e-02 9.021199e-02 9.877656e-02 1.088834e-01 1.206950e-01 1.343599e-01 1.500072e-01 1.678775e-01 1.883773e-01 2.120456e-01 2.389348e-01 2.684866e-01 2.997395e-01 3.305952e-01 3.560924e-01 3.685916e-01 3.588616e-01 3.221949e-01 2.624820e-01 2.229915e-01 2.880623e-01 4.191124e-01 5.429403e-01 6.137722e-01 6.138421e-01 5.582805e-01 4.721442e-01 3.780640e-01 2.912686e-01 2.180452e-01 1.607053e-01 1.172119e-01 8.548513e-02 6.316745e-02 4.815631e-02 3.855505e-02 3.285336e-02 2.976201e-02 2.825144e-02 2.767518e-02 2.758497e-02 2.774234e-02 2.803629e-02 2.839479e-02 2.877398e-02 2.915762e-02 2.953751e-02 2.990427e-02 3.025003e-02 3.056988e-02 3.086160e-02 3.112263e-02 3.135141e-02 3.155181e-02 3.172896e-02 3.188397e-02 3.200768e-02 3.211803e-02 3.223140e-02 3.235914e-02 3.250724e-02 3.267977e-02 3.287673e-02 3.309735e-02 3.334191e-02 3.361160e-02 3.391377e-02 3.426217e-02 3.468351e-02 3.520311e-02 3.568540e-02 3.622843e-02 3.696729e-02 3.799362e-02 3.933996e-02 4.099298e-02 4.292142e-02 4.509939e-02 4.756492e-02 5.049840e-02 5.430889e-02 5.945558e-02 6.619454e-02 7.468528e-02 8.477428e-02 9.656898e-02 1.099402e-01 1.247542e-01 1.407133e-01 1.577361e-01 1.742866e-01 1.843282e-01 1.834082e-01 1.682196e-01 1.404351e-01 1.137914e-01 1.241042e-01 1.826351e-01 2.534123e-01 3.032578e-01 3.190409e-01 2.982662e-01 2.544885e-01 2.103743e-01 1.650673e-01 1.248377e-01 9.379593e-02 7.024779e-02 5.307046e-02 4.063760e-02 3.175925e-02 2.568173e-02 2.198929e-02 2.005840e-02 1.939606e-02 1.951205e-02 2.007018e-02 2.091259e-02 2.192791e-02 2.304828e-02 2.425267e-02 2.552869e-02 2.686145e-02 2.823422e-02 2.964259e-02 3.108746e-02 3.257523e-02 3.411165e-02 3.570145e-02 3.735236e-02 3.907510e-02 4.087870e-02 4.277126e-02 4.475963e-02 4.685302e-02 4.906225e-02 5.140085e-02 5.388816e-02 5.653818e-02 5.935059e-02 6.236022e-02 6.559734e-02 6.908540e-02 7.284076e-02 7.688022e-02 8.122133e-02 8.589841e-02 9.098996e-02 9.661093e-02 1.029015e-01 1.098611e-01 1.178267e-01 1.272066e-01 1.383803e-01 1.516528e-01 1.673268e-01 1.857529e-01 2.072327e-01 2.320989e-01 2.608225e-01 2.940602e-01 3.324268e-01 3.752036e-01 4.218236e-01 4.715216e-01 5.197623e-01 5.583209e-01 5.760538e-01 5.595695e-01 4.989901e-01 4.030723e-01 3.486985e-01 4.581660e-01 6.638672e-01 8.504444e-01 9.521199e-01 9.494390e-01 8.658170e-01 7.325496e-01 5.846662e-01 4.516048e-01 3.396965e-01 2.509907e-01 1.838128e-01 1.345343e-01 9.957100e-02 7.553632e-02 5.973164e-02 4.987509e-02 4.419028e-02 4.114515e-02 3.971761e-02 3.920948e-02 3.918559e-02 3.943625e-02 3.983868e-02 4.031591e-02 4.082934e-02 4.136235e-02 4.190320e-02 4.244174e-02 4.297033e-02 4.348635e-02 4.398776e-02 4.447669e-02 4.495879e-02 4.543969e-02 4.592715e-02 4.639718e-02 4.682633e-02 4.725916e-02 4.773303e-02 4.827840e-02 4.891660e-02 4.966352e-02 5.052873e-02 5.151651e-02 5.262793e-02 5.386070e-02 5.521515e-02 5.669530e-02 5.831423e-02 6.010069e-02 6.210341e-02 6.440531e-02 6.712371e-02 7.040838e-02 7.429592e-02 7.866629e-02 8.380688e-02 9.003696e-02 9.776233e-02 1.075281e-01 1.196297e-01 1.341791e-01 1.513646e-01 1.716352e-01 1.952679e-01 2.222526e-01 2.519539e-01 2.830665e-01 3.143501e-01 3.430175e-01 3.622500e-01 3.619318e-01 3.354815e-01 2.830215e-01 2.274453e-01 2.484891e-01 3.648963e-01 4.994695e-01 5.977342e-01 6.275009e-01 5.904319e-01 5.141985e-01 4.216253e-01 3.298388e-01 2.503681e-01 1.870663e-01 1.390903e-01 1.036542e-01 7.802650e-02 5.982262e-02 4.755577e-02 3.982723e-02 3.549794e-02 3.342723e-02 3.279903e-02 3.303502e-02 3.375137e-02 3.476799e-02 3.598129e-02 3.732288e-02 3.875466e-02 4.026528e-02 4.184465e-02 4.348190e-02 4.517395e-02 4.692747e-02 4.875153e-02 5.065503e-02 5.264427e-02 5.472931e-02 5.692099e-02 5.922104e-02 6.161952e-02 6.415434e-02 6.686021e-02 6.976589e-02 7.289454e-02 7.626662e-02 7.989538e-02 8.379693e-02 8.798776e-02 9.248761e-02 9.732371e-02 1.025338e-01 1.081727e-01 1.143348e-01 1.211706e-01 1.288696e-01 1.372955e-01 1.467546e-01 1.577553e-01 1.707939e-01 1.863197e-01 2.047233e-01 2.264265e-01 2.518699e-01 2.814434e-01 3.156273e-01 3.550356e-01 4.004710e-01 4.523340e-01 5.106499e-01
0.000000e+00 7.445716e-04 2.267683e-03 3.979489e-03 5.564847e-03 7.066187e-03 8.515091e-03 1.019148e-02 1.121880e-02 1.105167e-02 1.063642e-02 1.208042e-02 1.601130e-02 1.945484e-02 2.280497e-02 2.977106e-02 4.022036e-02 4.468391e-02 4.189884e-02 3.423243e-02 2.387189e-02 1.844362e-02 1.405108e-02 9.284593e-03 7.106427e-03 6.679229e-03 6.921485e-03 7.448040e-03 8.077190e-03 8.764612e-03 9.568296e-03 1.045447e-02 1.140126e-02 1.241163e-02 1.347408e-02 1.458600e-02 1.575201e-02 1.696103e-02 1.819366e-02 1.944676e-02 2.072667e-02 2.203745e-02 2.337948e-02 2.475564e-02 2.617729e-02 2.765220e-02 2.918698e-02 3.078724e-02 3.245993e-02 3.421280e-02 3.602998e-02 3.793400e-02 3.995540e-02 4.211499e-02 4.442504e-02 4.689114e-02 4.951389e-02 5.229159e-02 5.522344e-02 5.831247e-02 6.157057e-02 6.503490e-02 6.879392e-02 7.296137e-02 7.745025e-02 8.248851e-02 8.838543e-02 9.542970e-02 1.038822e-01 1.139282e-01 1.257657e-01 1.396403e-01 1.557485e-01 1.743441e-01 1.958253e-01 2.208299e-01 2.492823e-01 2.803590e-01 3.140973e-01 3.499951e-01 3.834585e-01 4.074813e-01 4.132266e-01 3.908638e-01 3.360217e-01 2.665022e-01 2.642438e-01 3.798755e-01 5.323454e-01 6.496471e-01 6.937990e-01 6.665674e-01 5.870844e-01 4.811538e-01 3.781811e-01 2.880365e-01 2.142600e-01 1.573668e-01 1.147002e-01 8.398875e-02 6.257778e-02 4.832984e-02 3.929806e-02 3.401858e-02 3.117300e-02 2.981444e-02 2.931781e-02 2.926371e-02 2.944702e-02 2.976002e-02 3.013196e-02 3.052384e-02 3.092212e-02 3.131666e-02 3.169895e-02 3.206013e-02 3.239677e-02 3.270637e-02 3.298653e-02 3.323904e-02 3.346812e-02 3.367921e-02 3.386795e-02 3.402594e-02 3.417692e-02 3.433896e-02 3.452577e-02 3.474511e-02 3.500113e-02 3.529521e-02 3.562583e-02 3.599247e-02 3.639572e-02 3.684136e-02 3.734317e-02 3.792584e-02 3.863302e-02 3.944023e-02 4.018711e-02 4.107773e-02 4.227972e-02 4.388398e-02 4.592664e-02 4.841183e-02 5.134133e-02 5.478796e-02 5.897524e-02 6.431291e-02 7.100379e-02 7.917783e-02 8.912566e-02 1.014663e-01 1.159427e-01 1.317216e-01 1.485892e-01 1.665815e-01 1.846961e-01 2.003040e-01 2.088244e-01 2.039029e-01 1.816193e-01 1.466566e-01 1.261691e-01 1.622830e-01 2.392793e-01 3.138124e-01 3.551425e-01 3.565245e-01 3.226880e-01 2.692828e-01 2.166904e-01 1.668972e-01 1.254562e-01 9.399042e-02 7.037821e-02 5.327790e-02 4.089211e-02 3.218701e-02 2.643069e-02 2.309265e-02 2.147309e-02 2.101178e-02 2.127180e-02 2.192692e-02 2.282882e-02 2.389770e-02 2.507257e-02 2.632058e-02 2.763506e-02 2.900658e-02 3.042380e-02 3.187485e-02 3.336462e-02 3.490214e-02 3.649357e-02 3.814577e-02 3.986598e-02 4.166233e-02 4.354085e-02 4.551477e-02 4.760044e-02 4.981070e-02 5.215652e-02 5.464613e-02 5.728945e-02 6.009788e-02 6.308599e-02 6.627460e-02 6.969183e-02 7.337826e-02 7.733617e-02 8.153654e-02 8.609023e-02 9.110432e-02 9.668777e-02 1.029459e-01 1.099961e-01 1.179891e-01 1.271322e-01 1.377226e-01 1.501066e-01 1.646884e-01 1.820007e-01 2.023861e-01 2.261875e-01 2.538177e-01 2.857816e-01 3.226849e-01 3.645979e-01 4.112347e-01 4.622203e-01 5.149547e-01 5.612683e-01 5.923955e-01 5.966918e-01 5.603455e-01 4.755085e-01 3.799127e-01 3.884943e-01 5.600588e-01 7.793446e-01 9.380889e-01 9.965270e-01 9.536114e-01 8.423927e-01 6.986390e-01 5.521853e-01 4.221688e-01 3.150946e-01 2.317871e-01 1.695965e-01 1.245368e-01 9.287041e-02 7.137688e-02 5.743218e-02 4.891704e-02 4.410780e-02 4.159684e-02 4.048004e-02 4.013854e-02 4.020768e-02 4.051320e-02 4.094854e-02 4.144648e-02 4.197551e-02 4.252173e-02 4.307390e-02 4.362338e-02 4.416233e-02 4.468873e-02 4.520235e-02 4.570786e-02 4.621133e-02 4.671807e-02 4.723619e-02 4.776287e-02 4.828447e-02 4.883180e-02 4.943141e-02 5.010461e-02 5.086729e-02 5.173055e-02 5.270273e-02 5.378878e-02 5.499541e-02 5.633208e-02 5.781384e-02 5.946805e-02 6.133498e-02 6.348071e-02 6.600315e-02 6.889543e-02 7.213325e-02 7.591871e-02 8.041275e-02 8.574870e-02 9.207787e-02 9.965357e-02 1.089026e-01 1.203287e-01 1.341475e-01 1.506282e-01 1.702568e-01 1.936691e-01 2.203872e-01 2.499253e-01 2.820572e-01 3.161146e-01 3.493937e-01 3.774402e-01 3.909522e-01 3.790218e-01 3.359824e-01 2.705767e-01 2.362316e-01 3.119319e-01 4.559830e-01 5.872753e-01 6.562200e-01 6.532150e-01 5.914591e-01 4.966754e-01 3.979556e-01 3.070328e-01 2.314083e-01 1.726762e-01 1.283724e-01 9.592894e-02 7.244244e-02 5.603703e-02 4.512682e-02 3.847386e-02 3.484624e-02 3.323719e-02 3.289803e-02 3.327820e-02 3.408884e-02 3.517379e-02 3.642763e-02 3.779353e-02 3.925207e-02 4.078840e-02 4.238800e-02 4.404061e-02 4.575223e-02 4.753204e-02 4.938561e-02 5.132136e-02 5.334752e-02 5.547436e-02 5.771006e-02 6.007151e-02 6.257611e-02 6.523927e-02 6.807542e-02 7.110008e-02 7.432663e-02 7.777534e-02 8.146966e-02 8.544119e-02 8.973192e-02 9.438296e-02 9.937048e-02 1.047842e-01 1.107259e-01 1.173103e-01 1.246546e-01 1.328951e-01 1.421980e-01 1.527850e-01 1.649620e-01 1.791341e-01 1.957535e-01 2.153583e-01 2.383998e-01 2.654260e-01 2.969732e-01 3.336440e-01 3.761466e-01 4.251303e-01 4.805689e-01 5.422748e-01 6.092772e-01 6.768765e-01 7.350759e-01 7.718484e-01 7.715983e-01 7.174858e-01 6.035242e-01 4.853453e-01 5.188618e-01 7.511833e-01 1.027645e+00 1.221669e+00 1.288016e+00 1.228738e+00 1.083689e+00 8.993325e-01 7.109972e-01 5.438045e-01
0.000000e+00 1.396032e-03 2.497986e-03 3.233911e-03 3.293295e-03 2.978013e-03 2.571545e-03 1.845547e-03 9.320290e-04 7.478248e-04 1.148538e-03 1.044628e-03 6.044062e-04 1.185993e-03 2.227332e-03 2.959199e-03 3.684075e-03 4.428336e-03 5.198909e-03 6.038479e-03 6.963084e-03 7.955818e-03 9.017701e-03 1.020660e-02 1.155310e-02 1.307322e-02 1.480076e-02 1.677239e-02 1.902206e-02 2.157773e-02 2.445156e-02 2.783196e-02 3.184225e-02 3.642829e-02 4.162731e-02 4.752105e-02 5.413144e-02 6.134935e-02 6.908855e-02 7.758220e-02 8.709825e-02 9.777535e-02 1.097695e-01 1.231701e-01 1.382991e-01 1.543568e-01 1.689270e-01 1.795411e-01 1.842287e-01 1.778923e-01 1.578896e-01 1.275926e-01 1.122297e-01 1.527451e-01 2.178048e-01 2.696613e-01 2.959795e-01 2.926389e-01 2.672063e-01 2.277361e-01 1.825802e-01 1.424906e-01 1.085316e-01 8.038382e-02 5.836457e-02 4.179068e-02 2.969813e-02 2.127803e-02 1.541043e-02 1.121021e-02 8.155139e-03 5.773404e-03 3.850928e-03 2.254991e-03 8.221755e-04 5.649237e-04 1.813305e-03 3.006558e-03 4.168649e-03 5.304825e-03 6.405964e-03 7.467022e-03 8.513051e-03 9.559850e-03 1.061687e-02 1.169053e-02 1.278674e-02 1.391298e-02 1.505247e-02 1.620723e-02 1.740610e-02 1.866852e-02 2.000432e-02 2.141460e-02 2.289482e-02 2.443347e-02 2.601662e-02 2.762940e-02 2.925720e-02 3.089068e-02 3.252693e-02 3.417549e-02 3.586715e-02 3.768750e-02 3.961356e-02 4.154476e-02 4.373132e-02 4.637121e-02 4.963002e-02 5.365224e-02 5.850189e-02 6.422967e-02 7.093855e-02 7.870317e-02 8.761577e-02 9.790056e-02 1.099386e-01 1.233297e-01 1.375497e-01 1.529715e-01 1.700751e-01 1.861976e-01 1.974364e-01 1.989035e-01 1.859983e-01 1.573678e-01 1.249245e-01 1.321183e-01 1.932471e-01 2.674253e-01 3.210490e-01 3.365575e-01 3.181680e-01 2.730547e-01 2.184172e-01 1.702604e-01 1.277635e-01 9.399962e-02 6.841736e-02 4.937300e-02 3.592114e-02 2.696280e-02 2.143519e-02 1.833355e-02 1.683978e-02 1.623789e-02 1.613355e-02 1.626523e-02 1.649250e-02 1.676633e-02 1.705309e-02 1.732917e-02 1.758473e-02 1.781747e-02 1.802278e-02 1.819403e-02 1.832538e-02 1.841449e-02 1.845868e-02 1.845388e-02 1.839923e-02 1.829799e-02 1.815350e-02 1.794956e-02 1.769378e-02 1.740488e-02 1.709375e-02 1.676623e-02 1.642370e-02 1.606173e-02 1.567455e-02 1.525395e-02 1.479168e-02 1.428183e-02 1.372035e-02 1.311104e-02 1.246600e-02 1.177953e-02 1.088739e-02 9.900577e-03 8.939261e-03 8.057130e-03 7.246256e-03 6.468644e-03 5.688601e-03 4.942781e-03 4.438924e-03 4.475694e-03 4.923394e-03 5.403731e-03 5.767468e-03 5.807170e-03 5.662179e-03 5.678245e-03 6.059666e-03 6.567253e-03 6.859619e-03 6.662578e-03 5.792652e-03 6.128738e-03 8.221580e-03 1.193226e-02 1.405985e-02 1.087308e-02 5.928097e-03 3.455539e-03 2.633102e-03 2.391478e-03 3.536387e-03 9.473675e-03 1.157524e-02 8.731261e-03 7.971428e-03 6.513094e-03 4.146311e-03 1.940097e-03 1.158599e-03 2.366463e-03 3.429862e-03 4.322842e-03 5.189753e-03 6.064311e-03 6.980756e-03 7.924420e-03 8.897427e-03 9.917948e-03 1.098553e-02 1.208868e-02 1.323066e-02 1.441196e-02 1.562356e-02 1.685084e-02 1.808885e-02 1.934149e-02 2.061699e-02 2.192208e-02 2.326251e-02 2.464515e-02 2.607739e-02 2.756948e-02 2.912931e-02 3.076187e-02 3.247210e-02 3.426296e-02 3.614005e-02 3.811104e-02 4.018774e-02 4.238808e-02 4.473294e-02 4.718662e-02 4.977683e-02 5.255056e-02 5.553461e-02 5.873698e-02 6.217097e-02 6.587269e-02 6.989519e-02 7.432327e-02 7.928874e-02 8.500420e-02 9.174345e-02 9.964038e-02 1.090065e-01 1.201572e-01 1.333923e-01 1.488955e-01 1.668605e-01 1.875708e-01 2.114344e-01 2.385475e-01 2.684608e-01 3.012493e-01 3.350295e-01 3.646266e-01 3.844965e-01 3.863380e-01 3.590425e-01 3.039126e-01 2.438419e-01 2.570288e-01 3.778339e-01 5.167535e-01 6.166864e-01 6.502506e-01 6.147144e-01 5.368555e-01 4.408182e-01 3.454455e-01 2.621438e-01 1.946794e-01 1.427168e-01 1.039586e-01 7.622135e-02 5.702531e-02 4.436640e-02 3.644892e-02 3.190340e-02 2.951527e-02 2.841157e-02 2.805029e-02 2.806716e-02 2.827874e-02 2.859828e-02 2.896636e-02 2.934750e-02 2.972867e-02 3.010244e-02 3.046158e-02 3.079819e-02 3.110717e-02 3.138690e-02 3.163516e-02 3.185493e-02 3.204953e-02 3.222406e-02 3.238427e-02 3.251789e-02 3.262649e-02 3.273373e-02 3.285805e-02 3.301186e-02 3.320209e-02 3.343120e-02 3.369867e-02 3.400212e-02 3.434070e-02 3.471301e-02 3.512730e-02 3.560071e-02 3.616591e-02 3.687768e-02 3.758111e-02 3.823090e-02 3.907452e-02 4.026561e-02 4.189260e-02 4.398751e-02 4.657261e-02 4.972729e-02 5.366328e-02 5.873450e-02 6.502724e-02 7.257184e-02 8.154474e-02 9.244263e-02 1.055108e-01 1.203028e-01 1.356703e-01 1.513937e-01 1.670839e-01 1.802917e-01 1.857328e-01 1.792520e-01 1.582952e-01 1.274215e-01 1.141374e-01 1.535211e-01 2.235354e-01 2.890190e-01 3.226445e-01 3.186836e-01 2.867019e-01 2.382072e-01 1.876006e-01 1.436569e-01 1.075986e-01 8.045842e-02 6.044463e-02 4.601396e-02 3.561873e-02 2.836933e-02 2.370099e-02 2.111273e-02 2.000637e-02 1.983391e-02 2.025735e-02 2.101237e-02 2.195944e-02 2.304779e-02 2.423644e-02 2.549238e-02 2.680322e-02 2.816602e-02 2.957335e-02 3.101667e-02 3.249659e-02 3.402049e-02 3.559769e-02 3.723508e-02 3.893971e-02 4.071928e-02 4.258336e-02 4.454346e-02 4.660996e-02 4.879449e-02 5.110941e-02 5.356454e-02 5.617403e-02 5.895406e-02 6.192539e-02
0.000000e+00 3.921980e-04 9.828648e-04 1.784034e-03 2.799743e-03 4.003029e-03 5.348553e-03 6.810176e-03 8.397434e-03 1.015268e-02 1.198153e-02 1.387670e-02 1.589789e-02 1.813177e-02 2.064935e-02 2.343690e-02 2.644593e-02 2.941881e-02 3.202025e-02 3.429973e-02 3.673144e-02 3.975154e-02 4.335362e-02 4.764026e-02 5.218810e-02 5.589589e-02 5.853426e-02 6.085625e-02 5.912811e-02 5.121712e-02 3.992733e-02 3.421101e-02 4.758886e-02 6.199250e-02 6.671048e-02 6.842846e-02 7.077067e-02 6.772844e-02 5.907412e-02 4.886235e-02 4.026270e-02 3.211816e-02 2.433139e-02 1.794530e-02 1.319646e-02 9.903914e-03 8.002430e-03 7.080432e-03 6.913167e-03 7.296551e-03 8.007871e-03 8.935099e-03 9.992836e-03 1.113076e-02 1.232111e-02 1.353454e-02 1.475210e-02 1.598139e-02 1.723021e-02 1.850162e-02 1.979723e-02 2.112428e-02 2.249344e-02 2.391190e-02 2.538511e-02 2.691858e-02 2.851883e-02 3.019452e-02 3.191468e-02 3.368063e-02 3.554468e-02 3.754167e-02 3.969222e-02 4.200285e-02 4.446916e-02 4.707869e-02 4.981373e-02 5.265656e-02 5.561226e-02 5.872647e-02 6.208026e-02 6.580361e-02 7.009774e-02 7.507340e-02 8.082351e-02 8.772487e-02 9.604157e-02 1.060116e-01 1.178482e-01 1.316611e-01 1.475798e-01 1.658321e-01 1.867790e-01 2.104044e-01 2.366943e-01 2.647222e-01 2.931044e-01 3.179699e-01 3.336823e-01 3.306099e-01 3.035465e-01 2.541493e-01 2.057027e-01 2.355362e-01 3.435632e-01 4.510597e-01 5.358300e-01 5.781536e-01 5.634327e-01 4.935330e-01 3.986340e-01 3.072011e-01 2.278602e-01 1.662599e-01 1.211663e-01 8.842688e-02 6.589429e-02 5.118031e-02 4.227295e-02 3.731309e-02 3.487689e-02 3.384993e-02 3.359497e-02 3.374381e-02 3.408328e-02 3.452331e-02 3.501672e-02 3.552984e-02 3.604513e-02 3.655802e-02 3.706309e-02 3.755548e-02 3.802935e-02 3.848267e-02 3.891427e-02 3.932265e-02 3.971168e-02 4.008657e-02 4.045369e-02 4.079892e-02 4.107385e-02 4.132175e-02 4.158341e-02 4.189155e-02 4.227071e-02 4.273710e-02 4.330077e-02 4.396390e-02 4.472437e-02 4.557533e-02 4.650752e-02 4.751300e-02 4.858728e-02 4.973605e-02 5.098007e-02 5.236205e-02 5.395911e-02 5.587574e-02 5.825599e-02 6.125708e-02 6.468584e-02 6.872465e-02 7.368903e-02 7.999686e-02 8.813955e-02 9.827451e-02 1.104767e-01 1.249219e-01 1.420422e-01 1.620455e-01 1.843833e-01 2.079841e-01 2.324955e-01 2.569124e-01 2.776148e-01 2.871127e-01 2.790041e-01 2.493075e-01 2.024626e-01 1.748641e-01 2.299989e-01 3.268988e-01 4.248984e-01 4.974881e-01 5.186246e-01 4.783387e-01 4.022772e-01 3.204557e-01 2.446363e-01 1.830871e-01 1.357918e-01 1.010035e-01 7.607476e-02 5.878347e-02 4.719450e-02 4.009986e-02 3.624080e-02 3.455575e-02 3.419718e-02 3.457788e-02 3.540464e-02 3.649581e-02 3.774676e-02 3.911733e-02 4.058485e-02 4.212940e-02 4.373545e-02 4.539989e-02 4.712036e-02 4.890165e-02 5.074918e-02 5.266936e-02 5.467325e-02 5.677086e-02 5.897297e-02 6.128973e-02 6.373321e-02 6.631795e-02 6.906059e-02 7.198150e-02 7.509035e-02 7.841687e-02 8.199239e-02 8.584286e-02 8.999528e-02 9.447668e-02 9.931795e-02 1.045576e-01 1.102423e-01 1.164402e-01 1.232620e-01 1.306612e-01 1.388466e-01 1.481704e-01 1.589751e-01 1.716142e-01 1.864729e-01 2.039157e-01 2.243151e-01 2.481444e-01 2.759102e-01 3.081565e-01 3.455962e-01 3.891564e-01 4.398210e-01 4.973175e-01 5.612411e-01 6.310973e-01 7.032325e-01 7.692320e-01 8.172495e-01 8.300098e-01 7.877306e-01 6.815696e-01 5.439267e-01 5.212279e-01 7.289345e-01 1.024283e+00 1.262434e+00 1.372190e+00 1.342858e+00 1.207931e+00 1.012710e+00 8.080575e-01 6.238613e-01 4.690077e-01 3.470124e-01 2.546961e-01 1.871852e-01 1.391625e-01 1.060863e-01 8.416747e-02 7.038992e-02 6.228388e-02 5.784589e-02 5.568244e-02 5.480970e-02 5.466128e-02 5.493150e-02 5.543266e-02 5.605934e-02 5.676503e-02 5.752175e-02 5.830871e-02 5.911258e-02 5.992820e-02 6.075332e-02 6.158874e-02 6.243943e-02 6.331266e-02 6.421725e-02 6.516022e-02 6.615705e-02 6.722073e-02 6.836424e-02 6.959965e-02 7.093994e-02 7.240082e-02 7.399983e-02 7.576172e-02 7.771944e-02 7.989601e-02 8.230582e-02 8.502254e-02 8.811599e-02 9.165027e-02 9.568862e-02 1.003016e-01 1.055700e-01 1.115787e-01 1.184381e-01 1.263152e-01 1.354631e-01 1.460637e-01 1.586032e-01 1.738597e-01 1.925208e-01 2.149522e-01 2.415378e-01 2.728465e-01 3.095245e-01 3.517096e-01 3.992462e-01 4.514829e-01 5.067611e-01 5.609677e-01 6.059944e-01 6.305996e-01 6.199546e-01 5.609746e-01 4.615257e-01 3.839353e-01 4.646277e-01 6.831576e-01 8.821592e-01 1.008564e+00 1.053652e+00 1.020418e+00 9.209879e-01 7.676748e-01 5.954189e-01 4.491036e-01 3.333871e-01 2.458576e-01 1.821568e-01 1.369812e-01 1.062325e-01 8.649377e-02 7.472470e-02 6.842627e-02 6.553472e-02 6.469125e-02 6.500034e-02 6.596507e-02 6.733765e-02 6.896781e-02 7.076879e-02 7.270803e-02 7.476568e-02 7.692596e-02 7.917978e-02 8.153412e-02 8.399858e-02 8.658314e-02 8.929851e-02 9.215785e-02 9.517411e-02 9.836644e-02 1.017554e-01 1.053622e-01 1.092089e-01 1.133201e-01 1.177238e-01 1.224532e-01 1.275481e-01 1.330587e-01 1.390297e-01 1.455028e-01 1.525619e-01 1.602917e-01 1.687791e-01 1.781266e-01 1.884779e-01 2.000137e-01 2.129644e-01 2.276315e-01 2.444052e-01 2.637347e-01 2.859936e-01 3.119718e-01 3.425146e-01 3.785085e-01 4.207771e-01 4.701724e-01 5.276602e-01 5.943769e-01 6.712925e-01 7.588044e-01 8.572010e-01 9.653263e-01
0.000000e+00 1.446906e-03 3.043500e-03 4.805773e-03 6.758182e-03 8.962777e-03 1.149388e-02 1.451952e-02 1.808508e-02 2.209676e-02 2.642444e-02 3.082730e-02 3.518113e-02 3.976134e-02 4.482061e-02 5.043291e-02 5.654690e-02 6.342538e-02 7.126489e-02 8.059303e-02 8.982277e-02 9.665739e-02 1.006472e-01 1.012063e-01 9.234262e-02 7.453200e-02 6.039118e-02 7.374228e-02 1.141897e-01 1.444759e-01 1.544189e-01 1.529006e-01 1.420408e-01 1.223389e-01 9.884819e-02 7.719547e-02 5.928634e-02 4.365524e-02 3.112756e-02 2.146831e-02 1.437091e-02 9.610155e-03 6.503599e-03 4.623312e-03 3.681439e-03 3.631732e-03 4.161504e-03 4.971015e-03 5.925419e-03 6.954579e-03 8.041000e-03 9.173529e-03 1.033209e-02 1.150315e-02 1.268613e-02 1.387681e-02 1.507164e-02 1.627532e-02 1.749483e-02 1.874210e-02 2.002386e-02 2.134455e-02 2.270868e-02 2.412160e-02 2.559034e-02 2.712520e-02 2.873604e-02 3.041792e-02 3.218710e-02 3.405749e-02 3.603619e-02 3.812478e-02 4.032253e-02 4.262818e-02 4.504264e-02 4.757363e-02 5.023809e-02 5.306380e-02 5.585692e-02 5.877926e-02 6.210337e-02 6.603931e-02 7.076002e-02 7.642703e-02 8.319942e-02 9.117287e-02 1.004577e-01 1.112377e-01 1.236723e-01 1.379787e-01 1.545287e-01 1.739159e-01 1.961500e-01 2.202719e-01 2.463022e-01 2.742880e-01 3.007975e-01 3.198127e-01 3.244806e-01 3.071506e-01 2.643093e-01 2.096609e-01 2.072536e-01 2.979659e-01 4.186028e-01 5.116467e-01 5.459754e-01 5.242009e-01 4.597334e-01 3.748875e-01 2.946130e-01 2.237434e-01 1.660605e-01 1.217576e-01 8.851549e-02 6.465423e-02 4.814417e-02 3.730869e-02 3.058049e-02 2.678234e-02 2.482136e-02 2.396734e-02 2.372798e-02 2.378882e-02 2.400978e-02 2.431208e-02 2.464357e-02 2.497728e-02 2.530545e-02 2.562025e-02 2.591325e-02 2.617757e-02 2.640976e-02 2.660768e-02 2.676811e-02 2.689101e-02 2.698063e-02 2.704126e-02 2.706459e-02 2.705343e-02 2.702641e-02 2.699704e-02 2.697228e-02 2.695612e-02 2.694897e-02 2.694816e-02 2.695071e-02 2.695378e-02 2.695782e-02 2.696866e-02 2.699943e-02 2.707762e-02 2.716188e-02 2.715829e-02 2.721147e-02 2.742895e-02 2.787033e-02 2.853120e-02 2.937112e-02 3.033350e-02 3.137489e-02 3.253721e-02 3.402155e-02 3.625405e-02 3.956016e-02 4.416369e-02 5.000668e-02 5.695663e-02 6.501561e-02 7.403040e-02 8.390995e-02 9.429459e-02 1.060452e-01 1.156977e-01 1.191662e-01 1.139273e-01 9.903760e-02 7.970145e-02 7.154636e-02 9.464172e-02 1.391813e-01 1.812728e-01 2.049910e-01 2.041085e-01 1.798192e-01 1.498974e-01 1.216967e-01 9.312526e-02 6.992525e-02 5.263855e-02 3.994229e-02 3.086420e-02 2.438599e-02 1.977555e-02 1.683600e-02 1.529831e-02 1.477967e-02 1.496274e-02 1.553403e-02 1.634065e-02 1.730680e-02 1.837284e-02 1.950842e-02 2.070812e-02 2.196372e-02 2.326174e-02 2.458932e-02 2.594523e-02 2.733196e-02 2.875655e-02 3.022439e-02 3.174111e-02 3.331549e-02 3.495703e-02 3.667388e-02 3.847304e-02 4.036120e-02 4.234652e-02 4.443753e-02 4.664789e-02 4.899525e-02 5.149474e-02 5.413922e-02 5.696199e-02 5.999380e-02 6.325504e-02 6.676015e-02 7.052023e-02 7.454536e-02 7.887209e-02 8.357686e-02 8.877271e-02 9.461205e-02 1.010826e-01 1.084997e-01 1.172869e-01 1.278069e-01 1.403420e-01 1.551810e-01 1.726274e-01 1.929131e-01 2.163334e-01 2.433190e-01 2.744584e-01 3.101023e-01 3.495243e-01 3.920044e-01 4.360797e-01 4.763814e-01 5.044572e-01 5.087423e-01 4.786495e-01 4.097179e-01 3.258325e-01 3.310058e-01 4.789847e-01 6.644391e-01 8.044250e-01 8.564575e-01 8.192241e-01 7.226164e-01 5.948225e-01 4.652963e-01 3.545859e-01 2.640478e-01 1.938875e-01 1.416274e-01 1.039190e-01 7.758851e-02 5.990166e-02 4.859589e-02 4.183972e-02 3.813498e-02 3.627494e-02 3.551613e-02 3.535644e-02 3.550545e-02 3.583052e-02 3.624892e-02 3.670890e-02 3.718507e-02 3.766723e-02 3.814711e-02 3.861638e-02 3.906873e-02 3.950136e-02 3.991368e-02 4.030993e-02 4.069424e-02 4.107269e-02 4.145188e-02 4.183727e-02 4.221899e-02 4.261514e-02 4.304663e-02 4.352893e-02 4.407306e-02 4.468695e-02 4.537481e-02 4.614191e-02 4.699480e-02 4.794406e-02 4.900878e-02 5.021803e-02 5.162065e-02 5.322097e-02 5.487489e-02 5.679054e-02 5.914847e-02 6.206184e-02 6.559928e-02 6.980566e-02 7.474305e-02 8.056793e-02 8.761530e-02 9.636356e-02 1.070241e-01 1.198306e-01 1.352089e-01 1.538471e-01 1.753141e-01 1.989362e-01 2.244903e-01 2.516420e-01 2.784614e-01 3.012044e-01 3.127235e-01 3.040444e-01 2.701783e-01 2.179772e-01 1.888622e-01 2.467026e-01 3.621547e-01 4.695306e-01 5.270017e-01 5.261630e-01 4.761509e-01 3.991636e-01 3.206044e-01 2.471705e-01 1.862007e-01 1.391287e-01 1.036550e-01 7.774936e-02 5.897723e-02 4.583036e-02 3.708939e-02 3.182699e-02 2.903412e-02 2.790370e-02 2.781248e-02 2.830286e-02 2.914947e-02 3.022484e-02 3.144113e-02 3.275385e-02 3.414769e-02 3.561052e-02 3.712841e-02 3.869080e-02 4.030378e-02 4.197584e-02 4.371366e-02 4.552429e-02 4.741561e-02 4.939761e-02 5.147675e-02 5.366980e-02 5.599232e-02 5.845750e-02 6.107702e-02 6.386346e-02 6.683031e-02 6.999420e-02 7.337642e-02 7.700727e-02 8.092324e-02 8.514784e-02 8.966408e-02 9.456415e-02 9.993170e-02 1.058595e-01 1.124498e-01 1.198171e-01 1.281060e-01 1.375152e-01 1.483172e-01 1.608946e-01 1.756810e-01 1.931800e-01 2.138464e-01 2.380579e-01 2.661704e-01 2.986461e-01 3.361160e-01 3.793130e-01 4.283753e-01 4.833100e-01 5.434783e-01 6.044692e-01
0.000000e+00 1.708700e-03 4.289765e-03 7.328378e-03 1.040383e-02 1.293404e-02 1.470656e-02 1.620200e-02 1.782851e-02 1.971293e-02 2.188531e-02 2.431704e-02 2.696630e-02 2.985824e-02 3.320296e-02 3.722514e-02 4.213725e-02 4.821919e-02 5.566491e-02 6.450239e-02 7.453123e-02 8.575909e-02 9.860718e-02 1.116338e-01 1.241474e-01 1.346788e-01 1.395210e-01 1.368029e-01 1.228821e-01 9.421210e-02 8.023647e-02 1.100854e-01 1.628481e-01 2.055585e-01 2.258691e-01 2.213544e-01 1.975864e-01 1.657930e-01 1.324171e-01 1.025094e-01 7.783827e-02 5.825115e-02 4.363104e-02 3.279366e-02 2.477304e-02 1.873236e-02 1.422744e-02 1.077882e-02 8.196495e-03 6.240699e-03 4.700168e-03 3.532795e-03 2.648867e-03 1.937233e-03 1.377094e-03 9.874713e-04 7.312730e-04 5.672584e-04 4.654363e-04 3.907460e-04 3.126505e-04 2.787414e-04 4.056671e-04 6.937378e-04 1.103520e-03 1.619292e-03 2.229439e-03 2.922663e-03 3.697534e-03 4.549571e-03 5.474923e-03 6.477035e-03 7.563625e-03 8.745669e-03 1.003694e-02 1.145183e-02 1.300493e-02 1.470806e-02 1.656863e-02 1.861828e-02 2.097337e-02 2.358389e-02 2.642066e-02 2.950111e-02 3.288168e-02 3.665522e-02 4.095344e-02 4.595110e-02 5.183147e-02 5.875475e-02 6.681955e-02 7.596823e-02 8.614594e-02 9.735326e-02 1.098797e-01 1.241428e-01 1.404367e-01 1.587503e-01 1.793663e-01 2.020872e-01 2.269451e-01 2.527352e-01 2.749167e-01 2.875804e-01 2.873223e-01 2.677055e-01 2.210683e-01 1.756387e-01 2.027670e-01 3.010335e-01 4.032707e-01 4.658316e-01 4.781889e-01 4.441930e-01 3.837035e-01 3.121627e-01 2.430640e-01 1.852214e-01 1.378203e-01 1.006764e-01 7.264575e-02 5.213401e-02 3.769530e-02 2.784276e-02 2.112765e-02 1.647144e-02 1.324518e-02 1.090714e-02 9.131295e-03 7.750480e-03 6.621822e-03 5.671469e-03 4.893708e-03 4.295269e-03 3.893466e-03 3.719545e-03 3.777601e-03 4.027247e-03 4.417581e-03 4.926412e-03 5.530986e-03 6.207285e-03 6.939768e-03 7.718246e-03 8.539297e-03 9.404174e-03 1.031899e-02 1.127248e-02 1.226464e-02 1.329746e-02 1.436600e-02 1.546206e-02 1.657247e-02 1.768339e-02 1.878272e-02 1.985988e-02 2.091332e-02 2.195036e-02 2.281851e-02 2.342153e-02 2.401124e-02 2.475579e-02 2.575132e-02 2.704677e-02 2.867086e-02 3.066174e-02 3.301734e-02 3.571299e-02 3.880171e-02 4.236647e-02 4.649896e-02 5.143565e-02 5.723953e-02 6.348705e-02 6.989171e-02 7.678322e-02 8.497160e-02 9.347090e-02 9.982038e-02 1.007603e-01 9.398930e-02 7.920651e-02 6.294572e-02 6.587569e-02 9.635394e-02 1.344130e-01 1.621838e-01 1.706977e-01 1.610840e-01 1.346594e-01 1.058991e-01 8.192302e-02 6.042508e-02 4.379500e-02 3.141023e-02 2.229271e-02 1.601156e-02 1.223783e-02 1.032959e-02 9.608200e-03 9.507630e-03 9.663716e-03 9.927735e-03 1.021545e-02 1.049693e-02 1.076575e-02 1.101414e-02 1.123369e-02 1.142188e-02 1.157810e-02 1.169797e-02 1.177511e-02 1.180508e-02 1.178515e-02 1.171210e-02 1.158137e-02 1.139008e-02 1.114174e-02 1.083456e-02 1.046731e-02 1.004986e-02 9.588644e-03 9.085823e-03 8.538945e-03 7.945282e-03 7.300503e-03 6.600948e-03 5.845124e-03 5.032652e-03 4.169212e-03 3.258220e-03 2.363664e-03 1.815260e-03 2.099951e-03 3.088375e-03 4.424658e-03 6.005316e-03 7.841599e-03 1.000806e-02 1.259528e-02 1.567172e-02 1.924979e-02 2.324194e-02 2.765108e-02 3.226382e-02 3.688285e-02 4.173748e-02 4.706141e-02 5.294419e-02 5.930765e-02 6.658813e-02 7.449406e-02 8.387623e-02 9.388739e-02 1.018849e-01 1.057241e-01 1.071596e-01 1.009765e-01 8.156209e-02 6.371237e-02 7.558581e-02 1.128730e-01 1.489900e-01 1.690774e-01 1.715644e-01 1.583341e-01 1.366309e-01 1.100256e-01 8.575747e-02 6.604621e-02 4.871285e-02 3.479832e-02 2.412220e-02 1.636452e-02 1.103314e-02 7.486917e-03 5.014247e-03 3.276484e-03 2.249191e-03 2.027755e-03 2.583988e-03 3.482166e-03 4.502269e-03 5.590113e-03 6.708277e-03 7.838140e-03 8.981973e-03 1.013589e-02 1.128822e-02 1.243109e-02 1.357632e-02 1.473605e-02 1.591788e-02 1.712630e-02 1.836759e-02 1.964840e-02 2.097737e-02 2.235465e-02 2.378781e-02 2.529112e-02 2.687234e-02 2.853466e-02 3.027826e-02 3.209966e-02 3.399671e-02 3.596922e-02 3.802149e-02 4.016624e-02 4.242492e-02 4.477479e-02 4.705017e-02 4.944213e-02 5.213074e-02 5.524316e-02 5.887615e-02 6.311612e-02 6.806824e-02 7.386415e-02 8.060168e-02 8.842648e-02 9.759149e-02 1.083664e-01 1.211044e-01 1.359686e-01 1.528139e-01 1.717452e-01 1.926099e-01 2.155888e-01 2.401924e-01 2.643412e-01 2.810510e-01 2.830236e-01 2.647469e-01 2.251258e-01 1.793122e-01 1.832012e-01 2.665855e-01 3.716471e-01 4.485902e-01 4.753268e-01 4.516287e-01 3.903982e-01 3.193754e-01 2.508764e-01 1.897572e-01 1.408403e-01 1.030222e-01 7.479705e-02 5.453832e-02 4.070337e-02 3.169591e-02 2.625726e-02 2.325643e-02 2.178277e-02 2.121340e-02 2.110056e-02 2.122489e-02 2.147308e-02 2.176961e-02 2.207762e-02 2.238553e-02 2.268282e-02 2.295937e-02 2.320676e-02 2.342311e-02 2.360602e-02 2.375023e-02 2.385233e-02 2.391234e-02 2.393315e-02 2.391888e-02 2.387679e-02 2.381179e-02 2.372712e-02 2.362344e-02 2.350257e-02 2.336355e-02 2.321061e-02 2.305013e-02 2.287562e-02 2.268000e-02 2.249087e-02 2.232481e-02 2.218761e-02 2.207613e-02 2.198313e-02 2.189532e-02 2.180968e-02 2.173450e-02 2.169548e-02 2.170452e-02 2.165398e-02 2.162859e-02 2.171399e-02 2.200040e-02 2.265402e-02 2.396967e-02 2.610131e-02 2.901102e-02 3.272441e-02
0.000000e+00 1.552496e-03 2.408125e-03 3.484008e-03 3.951702e-03 3.580395e-03 2.882319e-03 2.213015e-03 2.167648e-03 2.712724e-03 3.457671e-03 4.308012e-03 5.210042e-03 6.089264e-03 6.941115e-03 7.792712e-03 8.675935e-03 9.584226e-03 1.049806e-02 1.140938e-02 1.231611e-02 1.321822e-02 1.411661e-02 1.499321e-02 1.581493e-02 1.659822e-02 1.733408e-02 1.799691e-02 1.857749e-02 1.907462e-02 1.950075e-02 1.989918e-02 2.036519e-02 2.098191e-02 2.180846e-02 2.297335e-02 2.451920e-02 2.648639e-02 2.884944e-02 3.152163e-02 3.448612e-02 3.785199e-02 4.178959e-02 4.586130e-02 5.019711e-02 5.501493e-02 5.935486e-02 6.206138e-02 6.160028e-02 5.454404e-02 4.585167e-02 3.856126e-02 4.362600e-02 6.485968e-02 8.529072e-02 1.012874e-01 1.037480e-01 9.524341e-02 8.115759e-02 6.369574e-02 4.740217e-02 3.428352e-02 2.427005e-02 1.713723e-02 1.193469e-02 8.838281e-03 7.407648e-03 7.046572e-03 7.165181e-03 7.446994e-03 7.763572e-03 8.072033e-03 8.361879e-03 8.630661e-03 8.875364e-03 9.093686e-03 9.284763e-03 9.444628e-03 9.566090e-03 9.645756e-03 9.681403e-03 9.669085e-03 9.603965e-03 9.479978e-03 9.293531e-03 9.044036e-03 8.735588e-03 8.370847e-03 7.951121e-03 7.478697e-03 6.954075e-03 6.377395e-03 5.737947e-03 5.035904e-03 4.284014e-03 3.491458e-03 2.676684e-03 1.900688e-03 1.408306e-03 1.703211e-03 2.682877e-03 3.988159e-03 5.493532e-03 7.270908e-03 9.504180e-03 1.199189e-02 1.461161e-02 1.736083e-02 2.032606e-02 2.365318e-02 2.752081e-02 3.207386e-02 3.733888e-02 4.314219e-02 4.935009e-02 5.612389e-02 6.350341e-02 7.138383e-02 8.036491e-02 9.101280e-02 1.030191e-01 1.153658e-01 1.271178e-01 1.363337e-01 1.409907e-01 1.384793e-01 1.267647e-01 1.046974e-01 8.495791e-02 1.068523e-01 1.567898e-01 2.011176e-01 2.245063e-01 2.242926e-01 2.095205e-01 1.819861e-01 1.454477e-01 1.132959e-01 8.615460e-02 6.336285e-02 4.548569e-02 3.198598e-02 2.218343e-02 1.544655e-02 1.084058e-02 7.573552e-03 5.222083e-03 3.403644e-03 2.067500e-03 1.500898e-03 1.959797e-03 2.930633e-03 4.027207e-03 5.154597e-03 6.299469e-03 7.451788e-03 8.595231e-03 9.718321e-03 1.083046e-02 1.194431e-02 1.306855e-02 1.421073e-02 1.537725e-02 1.657496e-02 1.780570e-02 1.908340e-02 2.041783e-02 2.181402e-02 2.327359e-02 2.479414e-02 2.637343e-02 2.800854e-02 2.969845e-02 3.144599e-02 3.325855e-02 3.515314e-02 3.715775e-02 3.923488e-02 4.125065e-02 4.334529e-02 4.565053e-02 4.825766e-02 5.122779e-02 5.461146e-02 5.846849e-02 6.290309e-02 6.805813e-02 7.406788e-02 8.114769e-02 8.963662e-02 9.985041e-02 1.117105e-01 1.251670e-01 1.404636e-01 1.578291e-01 1.770397e-01 1.979303e-01 2.205785e-01 2.403013e-01 2.521697e-01 2.518551e-01 2.341691e-01 1.952727e-01 1.566799e-01 1.711548e-01 2.518630e-01 3.467654e-01 4.091465e-01 4.254464e-01 3.969759e-01 3.423909e-01 2.796863e-01 2.178648e-01 1.644320e-01 1.215788e-01 8.871258e-02 6.427830e-02 4.692397e-02 3.520986e-02 2.770404e-02 2.329004e-02 2.091982e-02 1.984768e-02 1.946963e-02 1.945434e-02 1.963179e-02 1.989075e-02 2.017730e-02 2.047301e-02 2.076318e-02 2.103425e-02 2.127806e-02 2.149309e-02 2.167513e-02 2.182012e-02 2.192323e-02 2.198017e-02 2.199332e-02 2.196691e-02 2.190556e-02 2.181205e-02 2.168951e-02 2.154035e-02 2.136598e-02 2.117060e-02 2.094622e-02 2.069675e-02 2.043784e-02 2.017603e-02 1.991363e-02 1.964756e-02 1.937163e-02 1.908023e-02 1.876824e-02 1.844014e-02 1.811221e-02 1.768605e-02 1.704604e-02 1.640245e-02 1.587495e-02 1.550448e-02 1.527612e-02 1.514821e-02 1.510390e-02 1.521736e-02 1.569834e-02 1.662184e-02 1.796477e-02 1.978540e-02 2.242404e-02 2.613000e-02 3.012565e-02 3.364167e-02 3.711602e-02 4.109673e-02 4.452797e-02 4.546753e-02 4.327727e-02 3.711181e-02 2.958476e-02 3.014898e-02 4.089361e-02 5.946189e-02 7.942450e-02 8.876153e-02 8.733148e-02 7.629397e-02 5.960434e-02 4.566045e-02 3.403219e-02 2.483924e-02 1.912422e-02 1.529559e-02 1.288139e-02 1.119132e-02 1.006762e-02 9.534185e-03 9.593450e-03 1.004467e-02 1.073476e-02 1.159016e-02 1.253737e-02 1.354993e-02 1.463051e-02 1.576968e-02 1.694913e-02 1.816456e-02 1.941667e-02 2.069827e-02 2.200029e-02 2.332113e-02 2.467134e-02 2.605955e-02 2.749117e-02 2.897286e-02 3.051126e-02 3.211501e-02 3.379153e-02 3.553897e-02 3.737801e-02 3.932539e-02 4.139340e-02 4.358961e-02 4.591898e-02 4.838494e-02 5.099352e-02 5.374995e-02 5.666962e-02 5.977571e-02 6.310424e-02 6.667522e-02 7.033058e-02 7.426658e-02 7.871216e-02 8.385449e-02 8.986008e-02 9.689090e-02 1.051442e-01 1.148071e-01 1.260546e-01 1.391474e-01 1.544165e-01 1.722042e-01 1.930029e-01 2.173365e-01 2.452317e-01 2.764286e-01 3.107939e-01 3.483993e-01 3.871790e-01 4.217811e-01 4.438755e-01 4.418156e-01 4.068112e-01 3.390706e-01 2.730792e-01 3.080046e-01 4.536219e-01 6.132068e-01 7.185867e-01 7.442728e-01 6.964152e-01 5.986447e-01 4.865327e-01 3.803265e-01 2.876666e-01 2.135876e-01 1.565008e-01 1.141850e-01 8.387042e-02 6.295472e-02 4.909356e-02 4.042646e-02 3.539517e-02 3.270808e-02 3.146992e-02 3.102057e-02 3.099914e-02 3.121621e-02 3.155063e-02 3.193640e-02 3.234889e-02 3.277083e-02 3.318821e-02 3.359076e-02 3.397537e-02 3.433780e-02 3.467507e-02 3.498502e-02 3.527102e-02 3.553800e-02 3.579033e-02 3.603660e-02 3.628461e-02 3.653907e-02 3.680501e-02 3.708480e-02 3.738458e-02 3.771284e-02 3.808187e-02
0.000000e+00 6.145034e-04 1.645545e-03 2.748573e-03 3.675877e-03 4.300349e-03 4.649677e-03 5.251538e-03 4.877593e-03 3.207625e-03 2.189249e-03 2.385452e-03 3.985502e-04 2.830716e-03 1.585784e-03 1.560480e-03 3.276772e-03 3.461464e-03 8.533998e-03 3.949239e-03 1.235472e-02 1.399870e-02 8.264936e-03 7.208203e-03 8.728073e-03 9.597905e-03 9.751892e-03 9.407461e-03 9.281904e-03 9.143642e-03 9.076898e-03 9.053488e-03 9.149238e-03 9.312047e-03 9.569851e-03 9.878444e-03 1.021016e-02 1.056550e-02 1.092286e-02 1.127130e-02 1.160910e-02 1.193231e-02 1.223657e-02 1.251900e-02 1.277623e-02 1.300331e-02 1.319626e-02 1.335249e-02 1.346791e-02 1.353868e-02 1.356068e-02 1.353019e-02 1.344443e-02 1.329719e-02 1.309342e-02 1.283960e-02 1.253936e-02 1.219488e-02 1.180655e-02 1.137342e-02 1.089386e-02 1.036629e-02 9.789654e-03 9.164001e-03 8.482452e-03 7.729372e-03 6.922368e-03 6.070760e-03 5.175368e-03 4.234264e-03 3.258740e-03 2.328398e-03 1.798852e-03 2.304014e-03 3.613716e-03 5.373469e-03 7.675049e-03 1.034903e-02 1.332252e-02 1.658224e-02 2.007085e-02 2.361406e-02 2.703343e-02 3.057276e-02 3.447416e-02 3.881733e-02 4.341171e-02 4.830072e-02 5.458264e-02 6.201515e-02 6.905827e-02 7.447109e-02 7.863721e-02 7.907179e-02 7.361797e-02 6.237192e-02 4.925846e-02 5.202613e-02 7.954546e-02 1.027480e-01 1.145157e-01 1.184762e-01 1.124494e-01 9.976369e-02 8.166438e-02 6.436472e-02 5.035270e-02 3.736409e-02 2.663009e-02 1.820004e-02 1.201824e-02 7.839301e-03 5.342021e-03 4.033744e-03 3.759659e-03 4.166233e-03 4.900235e-03 5.797525e-03 6.774914e-03 7.814500e-03 8.905841e-03 1.002917e-02 1.118198e-02 1.236276e-02 1.356292e-02 1.476782e-02 1.597348e-02 1.719097e-02 1.842892e-02 1.969412e-02 2.099257e-02 2.233149e-02 2.371244e-02 2.511750e-02 2.657267e-02 2.810304e-02 2.972635e-02 3.145237e-02 3.328514e-02 3.522434e-02 3.726472e-02 3.940091e-02 4.162648e-02 4.393958e-02 4.634396e-02 4.885183e-02 5.148950e-02 5.430623e-02 5.740373e-02 6.066869e-02 6.418931e-02 6.821741e-02 7.296224e-02 7.862063e-02 8.538970e-02 9.340599e-02 1.028092e-01 1.138087e-01 1.266079e-01 1.414436e-01 1.587063e-01 1.787796e-01 2.014315e-01 2.262610e-01 2.534157e-01 2.828853e-01 3.112579e-01 3.335359e-01 3.413380e-01 3.262958e-01 2.842239e-01 2.261047e-01 2.105956e-01 2.947141e-01 4.210370e-01 5.248509e-01 5.699410e-01 5.550963e-01 4.920967e-01 4.050207e-01 3.208463e-01 2.448397e-01 1.823364e-01 1.339935e-01 9.751055e-02 7.115375e-02 5.278457e-02 4.061100e-02 3.294864e-02 2.853568e-02 2.619936e-02 2.513688e-02 2.478844e-02 2.479579e-02 2.499630e-02 2.529521e-02 2.563139e-02 2.597672e-02 2.632132e-02 2.665497e-02 2.696879e-02 2.725532e-02 2.751289e-02 2.773784e-02 2.792696e-02 2.807992e-02 2.820050e-02 2.829297e-02 2.835479e-02 2.839764e-02 2.843158e-02 2.846254e-02 2.849358e-02 2.852541e-02 2.855853e-02 2.859382e-02 2.863405e-02 2.868633e-02 2.876231e-02 2.886762e-02 2.895772e-02 2.908757e-02 2.930672e-02 2.964186e-02 3.010417e-02 3.069230e-02 3.139643e-02 3.218786e-02 3.304355e-02 3.398033e-02 3.508220e-02 3.653689e-02 3.849059e-02 4.135778e-02 4.542702e-02 5.069688e-02 5.718030e-02 6.507850e-02 7.454132e-02 8.521679e-02 9.691945e-02 1.091369e-01 1.204408e-01 1.303461e-01 1.371162e-01 1.351713e-01 1.198468e-01 9.974307e-02 8.414025e-02 9.868260e-02 1.477868e-01 1.976426e-01 2.309328e-01 2.356654e-01 2.183307e-01 1.879980e-01 1.532742e-01 1.190234e-01 8.946238e-02 6.685563e-02 5.038925e-02 3.847146e-02 2.993124e-02 2.375056e-02 1.966002e-02 1.726555e-02 1.622049e-02 1.606585e-02 1.644234e-02 1.715937e-02 1.806996e-02 1.909702e-02 2.022014e-02 2.141864e-02 2.267119e-02 2.396428e-02 2.529652e-02 2.666325e-02 2.806245e-02 2.949781e-02 3.097486e-02 3.250381e-02 3.409250e-02 3.574640e-02 3.747276e-02 3.927970e-02 4.117721e-02 4.317914e-02 4.528881e-02 4.751884e-02 4.989138e-02 5.242375e-02 5.512894e-02 5.801585e-02 6.109470e-02 6.437773e-02 6.788188e-02 7.163388e-02 7.567196e-02 8.002012e-02 8.456291e-02 8.955100e-02 9.525196e-02 1.018950e-01 1.097020e-01 1.189095e-01 1.297551e-01 1.424424e-01 1.572267e-01 1.744491e-01 1.944385e-01 2.176357e-01 2.446759e-01 2.762188e-01 3.119579e-01 3.513855e-01 3.945249e-01 4.402329e-01 4.827366e-01 5.146773e-01 5.239388e-01 4.979600e-01 4.309434e-01 3.426177e-01 3.283394e-01 4.646989e-01 6.568733e-01 8.095138e-01 8.738555e-01 8.476770e-01 7.528108e-01 6.225920e-01 4.937719e-01 3.780474e-01 2.824970e-01 2.081435e-01 1.520960e-01 1.114725e-01 8.287264e-02 6.353617e-02 5.099935e-02 4.341532e-02 3.913710e-02 3.695726e-02 3.601772e-02 3.574328e-02 3.584105e-02 3.614355e-02 3.654620e-02 3.699734e-02 3.747531e-02 3.796351e-02 3.844916e-02 3.892313e-02 3.938290e-02 3.982623e-02 4.024919e-02 4.065485e-02 4.104856e-02 4.143533e-02 4.181837e-02 4.221059e-02 4.262227e-02 4.306070e-02 4.353138e-02 4.404101e-02 4.459347e-02 4.519780e-02 4.586580e-02 4.661547e-02 4.746656e-02 4.839473e-02 4.944994e-02 5.068719e-02 5.214738e-02 5.386230e-02 5.585371e-02 5.815024e-02 6.077788e-02 6.376177e-02 6.716169e-02 7.109924e-02 7.573859e-02 8.121662e-02 8.801673e-02 9.673664e-02 1.076214e-01 1.207937e-01 1.364469e-01 1.550237e-01 1.766211e-01 2.009285e-01 2.275343e-01 2.559557e-01 2.831072e-01 3.058650e-01 3.191468e-01 3.144052e-01 2.842907e-01 2.332126e-01
0.000000e+00 2.180652e-03 2.772824e-03 3.548635e-03 4.542008e-03 4.817628e-03 4.596560e-03 4.127356e-03 3.717541e-03 3.580438e-03 3.693967e-03 4.011258e-03 4.510263e-03 5.086385e-03 5.666768e-03 6.233669e-03 6.796455e-03 7.364944e-03 7.911054e-03 8.405185e-03 8.822596e-03 9.137154e-03 9.320748e-03 9.345279e-03 9.209205e-03 8.778500e-03 8.011573e-03 7.131138e-03 6.276525e-03 5.525562e-03 4.922515e-03 4.468170e-03 4.062841e-03 3.612897e-03 3.083136e-03 2.384767e-03 1.498420e-03 7.240086e-04 9.510716e-04 2.697624e-03 5.336337e-03 7.544598e-03 8.252382e-03 9.035191e-03 1.025718e-02 1.161921e-02 1.291532e-02 1.395185e-02 1.275175e-02 9.527886e-03 8.835543e-03 9.916331e-03 1.385831e-02 1.718620e-02 2.187257e-02 2.699227e-02 2.557901e-02 2.239194e-02 1.933410e-02 1.582574e-02 1.299751e-02 1.089294e-02 9.240964e-03 7.827226e-03 6.725569e-03 5.855148e-03 5.289397e-03 4.948840e-03 4.773659e-03 4.752472e-03 4.807894e-03 4.896991e-03 5.001792e-03 5.099638e-03 5.172310e-03 5.210894e-03 5.207367e-03 5.152066e-03 5.038976e-03 4.864379e-03 4.623869e-03 4.312809e-03 3.933191e-03 3.490653e-03 2.971370e-03 2.351844e-03 1.694516e-03 1.126402e-03 1.005639e-03 1.526392e-03 2.338380e-03 3.279362e-03 4.322119e-03 5.477077e-03 6.767622e-03 8.225858e-03 9.885862e-03 1.178061e-02 1.393813e-02 1.637282e-02 1.908292e-02 2.203829e-02 2.517716e-02 2.879227e-02 3.302473e-02 3.781169e-02 4.319197e-02 4.927859e-02 5.617770e-02 6.391060e-02 7.236315e-02 8.169054e-02 9.226554e-02 1.043565e-01 1.179480e-01 1.329265e-01 1.502766e-01 1.698019e-01 1.895117e-01 2.068569e-01 2.196984e-01 2.225230e-01 2.099867e-01 1.809862e-01 1.435255e-01 1.406892e-01 2.057725e-01 2.844620e-01 3.406265e-01 3.608842e-01 3.456827e-01 3.067797e-01 2.541067e-01 2.003703e-01 1.542425e-01 1.156690e-01 8.465796e-02 6.094580e-02 4.336216e-02 3.076685e-02 2.212082e-02 1.609840e-02 1.187874e-02 8.787971e-03 6.412357e-03 4.551326e-03 2.977486e-03 1.572668e-03 4.308915e-04 1.056475e-03 2.201283e-03 3.345539e-03 4.462765e-03 5.537583e-03 6.580514e-03 7.605597e-03 8.627849e-03 9.656128e-03 1.069821e-02 1.176151e-02 1.285543e-02 1.398809e-02 1.516411e-02 1.638471e-02 1.764755e-02 1.895022e-02 2.028961e-02 2.166376e-02 2.307387e-02 2.452301e-02 2.602218e-02 2.759014e-02 2.923067e-02 3.082362e-02 3.243417e-02 3.412641e-02 3.594017e-02 3.790617e-02 4.004174e-02 4.236090e-02 4.490049e-02 4.774293e-02 5.104519e-02 5.501158e-02 5.987756e-02 6.584293e-02 7.292957e-02 8.115377e-02 9.056497e-02 1.013051e-01 1.136563e-01 1.274824e-01 1.425550e-01 1.591136e-01 1.750709e-01 1.874967e-01 1.937308e-01 1.883902e-01 1.650036e-01 1.344398e-01 1.171573e-01 1.514926e-01 2.239324e-01 2.864172e-01 3.199334e-01 3.166856e-01 2.859388e-01 2.409390e-01 1.918696e-01 1.469671e-01 1.093458e-01 8.012228e-02 5.799421e-02 4.188339e-02 3.074842e-02 2.354282e-02 1.921930e-02 1.691616e-02 1.587055e-02 1.550307e-02 1.550829e-02 1.568042e-02 1.591797e-02 1.618506e-02 1.645575e-02 1.670989e-02 1.694003e-02 1.714463e-02 1.731816e-02 1.745485e-02 1.754902e-02 1.759807e-02 1.759944e-02 1.754939e-02 1.745031e-02 1.730516e-02 1.711749e-02 1.687890e-02 1.657560e-02 1.622969e-02 1.585696e-02 1.546674e-02 1.506301e-02 1.464266e-02 1.419940e-02 1.372324e-02 1.320275e-02 1.262759e-02 1.198874e-02 1.128448e-02 1.052092e-02 9.715582e-03 8.828226e-03 7.680431e-03 6.504010e-03 5.492655e-03 4.762858e-03 4.398487e-03 4.483301e-03 5.081190e-03 6.128118e-03 7.371884e-03 8.497855e-03 9.647946e-03 1.096895e-02 1.239682e-02 1.353687e-02 1.433553e-02 1.575616e-02 1.820626e-02 2.058963e-02 2.191177e-02 2.312085e-02 2.413164e-02 2.361956e-02 2.142264e-02 1.723393e-02 1.272664e-02 1.892913e-02 2.358391e-02 2.427598e-02 2.602229e-02 2.644288e-02 2.594955e-02 2.182484e-02 1.750765e-02 1.484896e-02 1.102809e-02 7.328271e-03 4.283204e-03 2.669092e-03 2.918873e-03 3.845750e-03 4.808598e-03 5.754169e-03 6.695935e-03 7.656631e-03 8.636248e-03 9.645266e-03 1.070021e-02 1.179987e-02 1.293258e-02 1.410192e-02 1.530612e-02 1.653660e-02 1.777956e-02 1.903198e-02 2.030334e-02 2.160085e-02 2.293126e-02 2.430062e-02 2.571600e-02 2.718148e-02 2.870442e-02 3.030056e-02 3.198036e-02 3.375065e-02 3.561588e-02 3.757749e-02 3.963839e-02 4.180252e-02 4.407678e-02 4.647408e-02 4.901529e-02 5.173280e-02 5.462075e-02 5.758003e-02 6.073020e-02 6.419181e-02 6.806400e-02 7.242813e-02 7.736327e-02 8.296844e-02 8.939051e-02 9.684316e-02 1.055567e-01 1.158150e-01 1.280579e-01 1.426453e-01 1.596087e-01 1.791233e-01 2.015277e-01 2.272384e-01 2.560835e-01 2.877577e-01 3.221601e-01 3.554960e-01 3.809609e-01 3.921866e-01 3.808498e-01 3.377802e-01 2.712809e-01 2.374485e-01 3.120049e-01 4.554959e-01 5.831786e-01 6.486312e-01 6.434171e-01 5.805232e-01 4.910030e-01 3.935333e-01 3.030154e-01 2.274855e-01 1.677737e-01 1.225110e-01 8.930441e-02 6.597338e-02 5.010768e-02 3.985519e-02 3.363692e-02 3.017397e-02 2.845783e-02 2.771884e-02 2.753906e-02 2.765653e-02 2.791436e-02 2.824329e-02 2.860876e-02 2.898446e-02 2.935218e-02 2.970526e-02 3.003990e-02 3.035123e-02 3.063455e-02 3.088514e-02 3.110365e-02 3.129431e-02 3.146289e-02 3.161428e-02 3.175282e-02 3.188289e-02 3.200918e-02 3.213787e-02 3.227420e-02 3.242335e-02 3.259370e-02 3.278919e-02 3.301660e-02 3.328321e-02 3.359961e-02
0.000000e+00 3.857799e-03 7.693575e-03 1.133941e-02 1.458320e-02 1.719147e-02 1.908914e-02 2.098426e-02 2.254847e-02 2.286988e-02 2.164364e-02 1.932363e-02 1.722167e-02 1.655922e-02 1.718353e-02 1.813213e-02 1.846278e-02 1.782257e-02 1.653971e-02 1.472516e-02 1.266108e-02 1.069877e-02 9.139149e-03 8.160979e-03 7.792456e-03 7.876181e-03 8.154999e-03 8.624091e-03 9.319037e-03 1.017500e-02 1.112100e-02 1.207651e-02 1.295544e-02 1.367560e-02 1.416808e-02 1.438851e-02 1.435458e-02 1.422193e-02 1.399032e-02 1.378625e-02 1.368518e-02 1.370702e-02 1.386756e-02 1.409706e-02 1.435755e-02 1.471264e-02 1.535636e-02 1.619733e-02 1.668740e-02 1.745140e-02 1.863160e-02 1.894503e-02 1.834967e-02 1.592866e-02 1.246548e-02 1.224350e-02 1.476941e-02 2.306668e-02 2.923832e-02 3.396382e-02 3.574478e-02 3.142597e-02 2.619605e-02 1.942719e-02 1.269327e-02 8.142591e-03 5.049314e-03 3.811258e-03 3.687635e-03 4.104162e-03 4.493338e-03 4.741100e-03 4.900961e-03 5.002339e-03 5.121055e-03 5.237801e-03 5.374345e-03 5.528497e-03 5.675566e-03 5.809409e-03 5.921403e-03 6.000293e-03 6.041008e-03 6.037954e-03 5.983214e-03 5.869546e-03 5.694309e-03 5.454078e-03 5.145020e-03 4.769697e-03 4.332378e-03 3.834360e-03 3.274437e-03 2.665086e-03 2.026552e-03 1.411332e-03 1.028842e-03 1.293257e-03 2.072474e-03 3.082103e-03 4.239154e-03 5.519723e-03 6.912476e-03 8.512139e-03 1.032036e-02 1.228270e-02 1.438622e-02 1.665718e-02 1.915111e-02 2.194643e-02 2.515412e-02 2.891180e-02 3.335058e-02 3.856272e-02 4.455578e-02 5.124250e-02 5.862599e-02 6.653324e-02 7.517997e-02 8.489177e-02 9.589469e-02 1.081425e-01 1.219850e-01 1.371694e-01 1.542746e-01 1.723275e-01 1.877994e-01 1.966670e-01 1.981338e-01 1.865618e-01 1.545954e-01 1.210569e-01 1.356633e-01 2.016768e-01 2.725478e-01 3.165462e-01 3.258960e-01 3.040922e-01 2.640471e-01 2.150548e-01 1.678374e-01 1.287116e-01 9.585629e-02 6.966954e-02 4.982628e-02 3.528295e-02 2.505611e-02 1.810824e-02 1.330060e-02 9.865905e-03 7.369977e-03 5.405565e-03 3.784586e-03 2.419090e-03 1.221410e-03 6.444431e-04 1.491244e-03 2.554054e-03 3.630750e-03 4.703751e-03 5.759623e-03 6.785836e-03 7.794709e-03 8.806896e-03 9.829413e-03 1.086844e-02 1.192875e-02 1.301592e-02 1.413785e-02 1.529990e-02 1.650093e-02 1.775145e-02 1.905734e-02 2.041983e-02 2.183463e-02 2.329667e-02 2.479916e-02 2.633673e-02 2.790870e-02 2.951873e-02 3.118229e-02 3.286941e-02 3.439344e-02 3.592742e-02 3.763658e-02 3.962949e-02 4.197330e-02 4.471627e-02 4.791721e-02 5.166165e-02 5.601783e-02 6.106422e-02 6.698292e-02 7.400806e-02 8.240293e-02 9.221918e-02 1.031997e-01 1.154793e-01 1.290065e-01 1.439019e-01 1.601800e-01 1.774013e-01 1.897187e-01 1.918977e-01 1.804181e-01 1.545768e-01 1.232647e-01 1.206013e-01 1.731855e-01 2.448679e-01 2.999418e-01 3.215941e-01 3.079628e-01 2.655981e-01 2.172535e-01 1.708129e-01 1.288307e-01 9.530182e-02 6.946046e-02 5.014572e-02 3.629638e-02 2.701388e-02 2.118241e-02 1.788191e-02 1.623865e-02 1.556643e-02 1.543069e-02 1.553515e-02 1.575338e-02 1.602382e-02 1.630335e-02 1.657102e-02 1.682332e-02 1.705333e-02 1.725391e-02 1.741783e-02 1.754333e-02 1.762795e-02 1.766708e-02 1.765630e-02 1.759375e-02 1.748166e-02 1.732388e-02 1.712568e-02 1.689139e-02 1.662325e-02 1.632091e-02 1.598353e-02 1.560929e-02 1.519941e-02 1.475664e-02 1.426967e-02 1.373126e-02 1.316252e-02 1.257447e-02 1.196658e-02 1.132914e-02 1.064671e-02 9.900041e-03 9.075903e-03 8.172917e-03 7.208717e-03 6.183575e-03 5.029734e-03 4.056809e-03 3.736612e-03 4.343723e-03 5.521954e-03 6.668926e-03 7.460695e-03 8.094769e-03 8.747607e-03 9.379922e-03 9.828962e-03 1.010675e-02 1.121186e-02 1.318184e-02 1.476859e-02 1.523798e-02 1.625963e-02 1.715281e-02 1.658876e-02 1.446868e-02 1.129172e-02 8.961585e-03 1.559035e-02 1.564265e-02 1.192989e-02 1.269206e-02 1.379985e-02 1.405394e-02 1.161217e-02 9.925946e-03 8.939448e-03 6.418732e-03 4.029422e-03 2.562470e-03 2.942390e-03 3.978803e-03 4.963401e-03 5.906192e-03 6.836332e-03 7.774029e-03 8.740507e-03 9.732151e-03 1.075578e-02 1.182776e-02 1.294763e-02 1.410056e-02 1.528748e-02 1.650818e-02 1.775573e-02 1.901838e-02 2.029130e-02 2.158602e-02 2.291060e-02 2.427150e-02 2.567526e-02 2.712781e-02 2.863460e-02 3.014896e-02 3.169337e-02 3.331176e-02 3.503696e-02 3.689261e-02 3.889365e-02 4.104376e-02 4.334259e-02 4.578328e-02 4.835559e-02 5.104896e-02 5.385423e-02 5.676821e-02 5.979744e-02 6.297252e-02 6.637755e-02 7.013699e-02 7.443787e-02 7.940111e-02 8.492983e-02 9.141231e-02 9.922084e-02 1.086177e-01 1.198315e-01 1.331062e-01 1.486053e-01 1.664820e-01 1.870008e-01 2.105745e-01 2.374953e-01 2.676893e-01 3.002580e-01 3.342747e-01 3.662285e-01 3.900794e-01 3.962389e-01 3.763489e-01 3.269107e-01 2.608161e-01 2.497572e-01 3.551020e-01 5.001441e-01 6.179911e-01 6.692313e-01 6.461058e-01 5.727542e-01 4.747977e-01 3.750176e-01 2.859152e-01 2.127412e-01 1.562458e-01 1.138479e-01 8.333430e-02 6.209692e-02 4.801213e-02 3.913533e-02 3.398411e-02 3.124045e-02 2.994996e-02 2.949850e-02 2.947579e-02 2.967945e-02 3.000725e-02 3.039163e-02 3.079432e-02 3.120311e-02 3.160724e-02 3.199869e-02 3.236975e-02 3.271639e-02 3.303658e-02 3.332762e-02 3.359088e-02 3.383075e-02 3.405243e-02 3.426296e-02 3.446648e-02 3.466948e-02 3.487659e-02 3.509346e-02
0.000000e+00 1.807142e-03 3.436072e-03 4.764248e-03 5.712666e-03 6.275328e-03 6.453350e-03 6.281955e-03 5.832679e-03 5.221082e-03 4.614473e-03 4.211258e-03 4.108536e-03 4.291957e-03 4.650783e-03 5.010840e-03 5.184492e-03 4.998677e-03 4.393863e-03 3.457329e-03 2.380056e-03 1.407169e-03 1.001434e-03 1.720195e-03 2.900393e-03 4.392576e-03 6.214658e-03 8.315787e-03 1.071020e-02 1.323064e-02 1.674077e-02 1.996206e-02 2.235049e-02 2.404926e-02 2.777206e-02 3.038644e-02 2.476271e-02 1.566544e-02 1.245552e-02 1.493491e-02 2.336964e-02 3.068049e-02 3.704450e-02 3.826271e-02 3.694650e-02 3.355049e-02 2.873845e-02 2.457873e-02 2.032177e-02 1.629857e-02 1.332380e-02 1.093602e-02 9.001104e-03 7.362695e-03 6.090076e-03 5.082462e-03 4.360338e-03 3.918996e-03 3.651459e-03 3.529828e-03 3.511653e-03 3.526928e-03 3.543684e-03 3.543035e-03 3.505208e-03 3.417934e-03 3.274097e-03 3.067158e-03 2.790042e-03 2.437819e-03 2.015173e-03 1.535958e-03 1.032435e-03 6.529144e-04 8.413483e-04 1.486668e-03 2.296199e-03 3.203723e-03 4.215105e-03 5.331421e-03 6.541830e-03 7.848399e-03 9.263093e-03 1.080725e-02 1.250853e-02 1.439931e-02 1.651251e-02 1.887685e-02 2.151281e-02 2.445476e-02 2.791400e-02 3.182739e-02 3.617701e-02 4.103975e-02 4.656154e-02 5.292944e-02 6.028843e-02 6.866260e-02 7.790563e-02 8.811080e-02 9.953810e-02 1.122780e-01 1.268476e-01 1.437095e-01 1.627739e-01 1.831994e-01 2.037667e-01 2.220023e-01 2.344900e-01 2.367190e-01 2.240215e-01 1.939189e-01 1.532930e-01 1.527433e-01 2.232447e-01 3.087696e-01 3.700807e-01 3.886704e-01 3.724383e-01 3.328454e-01 2.752305e-01 2.164256e-01 1.662461e-01 1.244241e-01 9.102465e-02 6.560116e-02 4.683010e-02 3.343914e-02 2.427153e-02 1.792159e-02 1.351012e-02 1.033371e-02 7.939323e-03 6.102357e-03 4.600806e-03 3.322839e-03 2.286417e-03 1.642746e-03 1.701101e-03 2.361195e-03 3.240694e-03 4.161458e-03 5.082271e-03 6.003669e-03 6.933248e-03 7.875817e-03 8.836231e-03 9.819590e-03 1.082596e-02 1.185883e-02 1.293197e-02 1.405382e-02 1.522627e-02 1.644693e-02 1.770994e-02 1.900602e-02 2.032578e-02 2.165933e-02 2.299983e-02 2.434552e-02 2.570090e-02 2.708128e-02 2.851561e-02 2.996508e-02 3.112990e-02 3.225024e-02 3.355700e-02 3.520123e-02 3.727741e-02 3.984841e-02 4.297917e-02 4.669981e-02 5.099550e-02 5.590789e-02 6.151893e-02 6.789325e-02 7.521178e-02 8.384421e-02 9.405218e-02 1.049592e-01 1.162862e-01 1.288419e-01 1.423085e-01 1.528236e-01 1.571565e-01 1.516122e-01 1.337435e-01 1.069878e-01 9.627424e-02 1.314769e-01 1.900582e-01 2.414543e-01 2.650082e-01 2.603181e-01 2.302204e-01 1.865618e-01 1.461921e-01 1.107463e-01 8.146147e-02 5.934258e-02 4.268783e-02 3.076541e-02 2.273583e-02 1.782925e-02 1.511352e-02 1.387222e-02 1.343267e-02 1.340946e-02 1.358510e-02 1.383077e-02 1.410186e-02 1.437737e-02 1.463901e-02 1.487469e-02 1.508363e-02 1.526285e-02 1.540703e-02 1.550992e-02 1.556741e-02 1.557739e-02 1.553620e-02 1.544057e-02 1.529288e-02 1.509591e-02 1.484096e-02 1.451728e-02 1.414614e-02 1.374211e-02 1.331280e-02 1.286114e-02 1.238493e-02 1.187787e-02 1.133149e-02 1.073441e-02 1.007767e-02 9.354237e-03 8.561959e-03 7.705870e-03 6.795717e-03 5.803073e-03 4.655813e-03 3.650650e-03 3.146263e-03 3.361820e-03 4.195221e-03 5.478139e-03 7.183849e-03 9.351917e-03 1.195183e-02 1.478356e-02 1.756325e-02 2.037786e-02 2.325832e-02 2.600534e-02 2.860269e-02 3.197250e-02 3.632599e-02 4.103330e-02 4.532278e-02 4.893503e-02 5.112659e-02 5.171227e-02 5.030773e-02 4.554044e-02 3.557637e-02 3.168854e-02 4.598538e-02 6.198760e-02 7.338114e-02 7.611786e-02 7.517286e-02 7.214929e-02 5.983514e-02 4.713340e-02 3.715767e-02 2.747662e-02 1.929848e-02 1.279235e-02 8.016546e-03 4.868501e-03 3.246447e-03 2.812061e-03 3.239766e-03 4.011048e-03 4.904379e-03 5.856527e-03 6.849037e-03 7.890003e-03 8.973639e-03 1.008625e-02 1.123122e-02 1.240625e-02 1.360095e-02 1.479959e-02 1.600128e-02 1.721589e-02 1.845153e-02 1.971529e-02 2.101223e-02 2.234971e-02 2.373009e-02 2.516295e-02 2.666289e-02 2.823846e-02 2.989534e-02 3.163603e-02 3.346128e-02 3.537226e-02 3.736957e-02 3.945847e-02 4.164964e-02 4.396106e-02 4.642283e-02 4.903428e-02 5.167013e-02 5.444387e-02 5.748423e-02 6.089281e-02 6.474499e-02 6.911131e-02 7.407621e-02 7.976687e-02 8.637024e-02 9.407917e-02 1.031452e-01 1.139655e-01 1.269162e-01 1.420026e-01 1.592998e-01 1.790888e-01 2.017509e-01 2.271097e-01 2.549049e-01 2.850572e-01 3.139966e-01 3.352810e-01 3.432287e-01 3.306565e-01 2.899712e-01 2.312556e-01 2.097492e-01 2.854167e-01 4.132252e-01 5.206792e-01 5.710319e-01 5.593259e-01 4.991727e-01 4.189743e-01 3.337020e-01 2.557091e-01 1.913067e-01 1.407248e-01 1.025553e-01 7.469705e-02 5.529043e-02 4.222964e-02 3.394758e-02 2.904119e-02 2.640864e-02 2.517304e-02 2.469630e-02 2.464924e-02 2.482317e-02 2.509463e-02 2.541413e-02 2.575576e-02 2.609723e-02 2.642365e-02 2.672997e-02 2.701303e-02 2.726816e-02 2.749080e-02 2.767626e-02 2.782430e-02 2.794031e-02 2.803054e-02 2.809703e-02 2.814478e-02 2.817745e-02 2.819850e-02 2.821288e-02 2.822062e-02 2.821885e-02 2.822602e-02 2.825463e-02 2.831236e-02 2.839947e-02 2.851637e-02 2.866215e-02 2.883867e-02 2.905499e-02 2.933247e-02 2.970154e-02 3.015479e-02 3.073763e-02 3.146542e-02 3.232427e-02 3.330853e-02 3.444143e-02 3.583875e-02
0.000000e+00 6.364048e-04 1.251835e-03 1.825090e-03 2.429188e-03 2.987347e-03 3.351387e-03 3.543682e-03 3.385407e-03 2.766384e-03 1.798304e-03 8.571798e-04 5.120461e-04 1.112007e-03 1.938651e-03 2.786172e-03 3.739337e-03 4.867795e-03 6.211421e-03 7.781698e-03 9.560326e-03 1.149608e-02 1.349766e-02 1.551646e-02 1.782898e-02 2.040669e-02 2.323905e-02 2.639548e-02 3.000819e-02 3.423315e-02 3.922121e-02 4.506102e-02 5.167125e-02 5.876480e-02 6.630215e-02 7.463064e-02 8.402839e-02 9.454720e-02 1.061984e-01 1.193013e-01 1.334077e-01 1.483812e-01 1.632865e-01 1.744590e-01 1.779387e-01 1.730642e-01 1.562661e-01 1.235618e-01 1.091246e-01 1.493626e-01 2.135679e-01 2.665737e-01 2.909393e-01 2.881974e-01 2.600663e-01 2.193798e-01 1.750420e-01 1.356108e-01 1.029113e-01 7.585149e-02 5.495356e-02 3.918773e-02 2.780575e-02 1.993641e-02 1.449454e-02 1.065523e-02 7.793511e-03 5.622713e-03 3.869502e-03 2.343693e-03 1.001917e-03 4.123046e-04 1.535363e-03 2.706987e-03 3.843589e-03 4.935196e-03 5.998177e-03 7.038931e-03 8.070511e-03 9.101189e-03 1.013799e-02 1.119537e-02 1.228045e-02 1.339460e-02 1.453938e-02 1.571631e-02 1.692869e-02 1.818258e-02 1.948686e-02 2.084979e-02 2.225044e-02 2.370679e-02 2.523221e-02 2.682807e-02 2.848714e-02 3.019441e-02 3.193249e-02 3.368508e-02 3.544515e-02 3.724988e-02 3.917294e-02 4.111935e-02 4.319032e-02 4.564530e-02 4.869318e-02 5.250795e-02 5.717814e-02 6.275093e-02 6.931699e-02 7.693307e-02 8.564150e-02 9.560225e-02 1.072063e-01 1.204455e-01 1.344502e-01 1.493787e-01 1.659371e-01 1.821477e-01 1.934456e-01 1.958640e-01 1.849431e-01 1.585357e-01 1.254853e-01 1.267153e-01 1.831049e-01 2.563254e-01 3.127914e-01 3.315476e-01 3.167095e-01 2.750932e-01 2.209180e-01 1.716472e-01 1.292173e-01 9.501753e-02 6.920921e-02 4.992399e-02 3.628119e-02 2.713616e-02 2.148627e-02 1.828907e-02 1.674487e-02 1.612211e-02 1.600020e-02 1.612889e-02 1.635679e-02 1.662817e-02 1.691468e-02 1.719324e-02 1.744997e-02 1.768335e-02 1.788914e-02 1.806226e-02 1.819606e-02 1.828697e-02 1.833294e-02 1.833005e-02 1.827718e-02 1.817734e-02 1.803401e-02 1.783825e-02 1.753691e-02 1.716228e-02 1.674894e-02 1.632151e-02 1.589479e-02 1.547633e-02 1.506571e-02 1.465469e-02 1.422902e-02 1.376771e-02 1.324752e-02 1.264531e-02 1.194122e-02 1.112542e-02 1.019988e-02 9.188625e-03 8.136779e-03 7.103793e-03 6.136626e-03 5.221083e-03 4.644259e-03 4.765451e-03 5.633350e-03 6.898351e-03 8.054875e-03 8.886641e-03 9.611579e-03 1.038962e-02 1.112990e-02 1.146801e-02 1.217559e-02 1.402698e-02 1.627664e-02 1.771846e-02 1.852059e-02 2.000968e-02 2.033556e-02 1.934583e-02 1.713684e-02 1.372566e-02 1.224629e-02 2.793445e-02 2.354023e-02 7.206890e-03 2.091344e-02 1.753301e-02 1.163682e-02 7.894077e-03 7.031319e-03 7.952721e-03 8.499266e-03 8.874399e-03 9.506801e-03 1.041294e-02 1.141004e-02 1.240768e-02 1.340743e-02 1.441722e-02 1.544883e-02 1.650514e-02 1.759436e-02 1.872834e-02 1.990894e-02 2.113291e-02 2.240479e-02 2.372313e-02 2.507982e-02 2.646525e-02 2.787709e-02 2.931769e-02 3.079408e-02 3.231274e-02 3.388058e-02 3.550537e-02 3.719876e-02 3.896933e-02 4.082470e-02 4.277262e-02 4.482020e-02 4.697779e-02 4.925872e-02 5.168040e-02 5.426569e-02 5.700667e-02 5.992938e-02 6.306869e-02 6.645010e-02 7.009267e-02 7.400952e-02 7.821590e-02 8.274365e-02 8.766609e-02 9.309332e-02 9.918161e-02 1.059640e-01 1.136634e-01 1.227229e-01 1.335426e-01 1.464289e-01 1.616896e-01 1.796599e-01 2.006050e-01 2.248317e-01 2.527642e-01 2.850087e-01 3.220526e-01 3.634352e-01 4.083075e-01 4.555489e-01 5.003694e-01 5.347459e-01 5.468813e-01 5.248060e-01 4.609014e-01 3.688366e-01 3.363988e-01 4.641374e-01 6.625931e-01 8.302985e-01 9.119127e-01 8.943010e-01 8.050014e-01 6.742921e-01 5.337654e-01 4.094893e-01 3.067729e-01 2.259932e-01 1.652964e-01 1.210553e-01 8.987397e-02 6.861951e-02 5.479899e-02 4.631600e-02 4.152213e-02 3.901675e-02 3.789405e-02 3.754864e-02 3.760763e-02 3.789357e-02 3.830549e-02 3.877803e-02 3.927694e-02 3.978958e-02 4.030504e-02 4.081510e-02 4.131259e-02 4.179390e-02 4.225863e-02 4.270874e-02 4.315000e-02 4.358805e-02 4.402975e-02 4.448061e-02 4.492381e-02 4.538089e-02 4.587687e-02 4.643091e-02 4.705768e-02 4.776588e-02 4.856272e-02 4.945341e-02 5.044317e-02 5.154032e-02 5.275906e-02 5.412401e-02 5.567611e-02 5.747402e-02 5.956422e-02 6.172137e-02 6.415466e-02 6.710099e-02 7.073096e-02 7.516792e-02 8.051824e-02 8.694604e-02 9.475061e-02 1.043844e-01 1.160585e-01 1.298896e-01 1.461348e-01 1.653765e-01 1.879780e-01 2.139474e-01 2.422225e-01 2.717175e-01 3.012387e-01 3.276300e-01 3.435987e-01 3.402482e-01 3.113003e-01 2.583990e-01 2.108091e-01 2.471227e-01 3.646902e-01 4.909230e-01 5.737456e-01 5.886818e-01 5.481179e-01 4.715537e-01 3.801637e-01 2.947564e-01 2.231907e-01 1.666147e-01 1.239989e-01 9.259813e-02 6.987694e-02 5.373960e-02 4.289179e-02 3.610327e-02 3.235767e-02 3.062249e-02 3.017383e-02 3.049660e-02 3.124807e-02 3.226933e-02 3.347206e-02 3.479259e-02 3.619632e-02 3.767305e-02 3.921368e-02 4.080865e-02 4.245595e-02 4.416138e-02 4.593438e-02 4.778300e-02 4.971589e-02 5.174011e-02 5.386686e-02 5.610870e-02 5.847429e-02 6.098239e-02 6.365231e-02 6.650091e-02 6.954432e-02 7.279852e-02 7.628228e-02 8.001505e-02 8.402672e-02 8.835521e-02 9.305122e-02


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.460653e-03 1.088799e-03
3.000000e+00 2.946108e-03 2.235246e-03
4.000000e+00 4.455851e-03 3.480839e-03
5.000000e+00 5.879943e-03 4.784408e-03
6.000000e+00 7.140376e-03 6.091629e-03
7.000000e+00 8.214746e-03 7.388296e-03
8.000000e+00 9.197327e-03 8.690651e-03
9.000000e+00 1.003065e-02 9.948772e-03
1.000000e+01 1.086242e-02 1.100482e-02
1.100000e+01 1.169692e-02 1.206808e-02
1.200000e+01 1.223273e-02 1.307303e-02
1.300000e+01 1.362181e-02 1.325833e-02
1.400000e+01 1.480285e-02 1.333636e-02
1.500000e+01 1.531495e-02 1.425893e-02
1.600000e+01 1.758133e-02 1.486215e-02
1.700000e+01 2.044228e-02 1.670399e-02
1.800000e+01 2.282338e-02 1.916135e-02
1.900000e+01 2.475416e-02 2.093674e-02
2.000000e+01 2.557090e-02 2.267809e-02
2.100000e+01 2.701457e-02 2.476909e-02
2.200000e+01 2.860327e-02 2.774622e-02
2.300000e+01 2.998549e-02 3.121327e-02
2.400000e+01 3.156456e-02 3.443692e-02
2.500000e+01 3.289613e-02 3.680017e-02
2.600000e+01 3.357449e-02 3.884642e-02
2.700000e+01 3.416168e-02 4.098844e-02
2.800000e+01 3.585435e-02 4.292595e-02
2.900000e+01 3.832974e-02 4.478338e-02
3.000000e+01 3.890277e-02 4.477454e-02
3.100000e+01 3.850390e-02 4.263900e-02
3.200000e+01 3.940786e-02 4.075188e-02
3.300000e+01 4.187799e-02 4.338817e-02
3.400000e+01 4.553965e-02 5.041009e-02
3.500000e+01 4.887733e-02 5.859392e-02
3.600000e+01 5.128494e-02 6.494222e-02
3.700000e+01 5.228008e-02 6.656218e-02
3.800000e+01 5.184487e-02 6.398455e-02
3.900000e+01 5.042900e-02 5.833639e-02
4.000000e+01 4.841533e-02 5.135737e-02
4.100000e+01 4.652553e-02 4.546153e-02
4.200000e+01 4.454297e-02 4.206197e-02
4.300000e+01 4.276005e-02 4.149899e-02
4.400000e+01 4.118215e-02 4.281194e-02
4.500000e+01 3.974354e-02 4.435520e-02
4.600000e+01 3.793219e-02 4.521255e-02
4.700000e+01 3.570523e-02 4.482738e-02
4.800000e+01 3.316251e-02 4.282436e-02
4.900000e+01 3.240646e-02 4.303646e-02
5.000000e+01 3.449524e-02 4.798861e-02
5.100000e+01 3.730528e-02 5.642235e-02
5.200000e+01 3.908325e-02 6.443302e-02
5.300000e+01 4.023243e-02 6.822314e-02
5.400000e+01 4.274338e-02 6.952386e-02
5.500000e+01 4.500172e-02 7.061185e-02
5.600000e+01 4.593647e-02 7.168026e-02
5.700000e+01 4.472325e-02 7.074372e-02
5.800000e+01 4.217832e-02 6.611064e-02
5.900000e+01 3.877560e-02 5.845072e-02
6.000000e+01 3.497445e-02 4.883487e-02
6.100000e+01 3.138407e-02 3.901082e-02
6.200000e+01 2.844126e-02 3.120256e-02
6.300000e+01 2.637284e-02 2.585685e-02
6.400000e+01 2.505952e-02 2.311442e-02
6.500000e+01 2.435532e-02 2.278742e-02
6.600000e+01 2.427269e-02 2.405495e-02
6.700000e+01 2.478289e-02 2.623342e-02
6.800000e+01 2.567529e-02 2.861789e-02
6.900000e+01 2.649718e-02 3.075011e-02
7.000000e+01 2.708773e-02 3.249609e-02
7.100000e+01 2.733730e-02 3.351118e-02
7.200000e+01 2.774287e-02 3.395539e-02
7.300000e+01 2.942630e-02 3.551709e-02
7.400000e+01 3.225456e-02 3.913206e-02
7.500000e+01 3.682582e-02 4.551345e-02
7.600000e+01 4.218123e-02 5.419616e-02
7.700000e+01 4.681334e-02 6.232818e-02
7.800000e+01 5.009232e-02 6.875992e-02
7.900000e+01 5.209880e-02 7.353922e-02
8.000000e+01 5.378069e-02 7.827416e-02
8.100000e+01 5.521648e-02 8.323542e-02
8.200000e+01 5.641221e-02 8.734466e-02
8.300000e+01 5.727705e-02 8.866706e-02
8.400000e+01 5.742422e-02 8.513256e-02
8.500000e+01 5.670897e-02 7.642577e-02
8.600000e+01 5.605295e-02 6.735623e-02
8.700000e+01 5.952222e-02 7.088272e-02
8.800000e+01 6.962247e-02 9.302962e-02
8.900000e+01 8.229783e-02 1.232113e-01
9.000000e+01 9.372916e-02 1.477613e-01
9.100000e+01 1.017110e-01 1.583620e-01
9.200000e+01 1.058579e-01 1.551271e-01
9.300000e+01 1.064799e-01 1.417827e-01
9.400000e+01 1.041489e-01 1.236288e-01
9.500000e+01 1.005938e-01 1.079609e-01
9.600000e+01 9.919510e-02 1.003312e-01
9.700000e+01 1.057506e-01 1.050692e-01
9.800000e+01 1.192957e-01 1.219354e-01
9.900000e+01 1.334355e-01 1.415379e-01
1.000000e+02 1.425137e-01 1.544068e-01
1.010000e+02 1.444460e-01 1.554478e-01
1.020000e+02 1.396119e-01 1.454069e-01
1.030000e+02 1.329175e-01 1.312205e-01
1.040000e+02 1.314787e-01 1.223460e-01
1.050000e+02 1.348314e-01 1.296906e-01
1.060000e+02 1.404667e-01 1.475959e-01
1.070000e+02 1.442837e-01 1.665170e-01
1.080000e+02 1.465144e-01 1.804959e-01
1.090000e+02 1.504491e-01 1.841697e-01
1.100000e+02 1.547546e-01 1.786329e-01
1.110000e+02 1.562335e-01 1.730700e-01
1.120000e+02 1.520118e-01 1.678317e-01
1.130000e+02 1.416578e-01 1.571355e-01
1.140000e+02 1.291000e-01 1.384732e-01
1.150000e+02 1.185596e-01 1.168813e-01
1.160000e+02 1.098647e-01 1.012244e-01
1.170000e+02 1.026865e-01 9.391138e-02
1.180000e+02 9.642972e-02 8.969474e-02
1.190000e+02 9.108066e-02 8.520333e-02
1.200000e+02 8.639189e-02 7.980008e-02
1.210000e+02 8.174383e-02 7.328421e-02
1.220000e+02 7.691445e-02 6.728319e-02
1.230000e+02 7.198101e-02 6.232543e-02
1.240000e+02 6.832691e-02 5.885182e-02
1.250000e+02 6.765561e-02 5.945319e-02
1.260000e+02 7.080497e-02 6.695690e-02
1.270000e+02 7.664133e-02 7.944653e-02
1.280000e+02 8.244060e-02 9.092136e-02
1.290000e+02 8.762050e-02 9.873737e-02
1.300000e+02 9.143979e-02 1.018826e-01
1.310000e+02 9.225309e-02 1.009400e-01
1.320000e+02 8.985353e-02 9.703317e-02
1.330000e+02 8.682779e-02 9.059046e-02
1.340000e+02 8.473925e-02 8.513726e-02
1.350000e+02 8.291888e-02 8.535249e-02
1.360000e+02 8.062810e-02 8.870107e-02
1.370000e+02 7.762503e-02 9.157741e-02
1.380000e+02 7.479298e-02 9.398313e-02
1.390000e+02 7.263028e-02 9.750927e-02
1.400000e+02 7.114099e-02 1.027936e-01
1.410000e+02 7.022958e-02 1.088761e-01
1.420000e+02 6.939758e-02 1.133573e-01
1.430000e+02 6.740640e-02 1.125293e-01
1.440000e+02 6.314359e-02 1.031961e-01
1.450000e+02 5.664479e-02 8.584994e-02
1.460000e+02 5.044049e-02 6.877795e-02
1.470000e+02 5.313955e-02 7.747653e-02
1.480000e+02 6.583646e-02 1.152254e-01
1.490000e+02 7.847430e-02 1.532823e-01
1.500000e+02 8.832685e-02 1.824579e-01
1.510000e+02 9.499780e-02 1.974343e-01
1.520000e+02 9.692700e-02 1.945092e-01
1.530000e+02 9.296439e-02 1.741366e-01
1.540000e+02 8.463383e-02 1.425189e-01
1.550000e+02 7.528251e-02 1.103967e-01
1.560000e+02 6.737138e-02 8.425074e-02
1.570000e+02 6.151473e-02 6.622954e-02
1.580000e+02 5.724518e-02 5.596735e-02
1.590000e+02 5.457634e-02 5.163925e-02
1.600000e+02 5.293571e-02 4.987871e-02
1.610000e+02 5.183059e-02 4.854767e-02
1.620000e+02 5.135658e-02 4.838946e-02
1.630000e+02 5.263734e-02 5.204255e-02
1.640000e+02 5.755075e-02 6.090292e-02
1.650000e+02 6.512004e-02 7.466493e-02
1.660000e+02 7.296973e-02 8.934763e-02
1.670000e+02 7.912639e-02 9.925213e-02
1.680000e+02 8.251304e-02 1.018840e-01
1.690000e+02 8.271703e-02 9.720275e-02
1.700000e+02 8.006499e-02 8.706769e-02
1.710000e+02 7.637447e-02 7.487877e-02
1.720000e+02 7.522749e-02 6.661945e-02
1.730000e+02 7.961418e-02 7.179376e-02
1.740000e+02 9.170629e-02 9.081640e-02
1.750000e+02 1.068332e-01 1.172785e-01
1.760000e+02 1.187177e-01 1.390107e-01
1.770000e+02 1.228210e-01 1.461203e-01
1.780000e+02 1.184236e-01 1.371202e-01
1.790000e+02 1.082158e-01 1.169650e-01
1.800000e+02 9.803489e-02 9.390572e-02
1.810000e+02 9.325730e-02 7.948365e-02
1.820000e+02 9.248662e-02 8.097590e-02
1.830000e+02 9.455191e-02 9.538922e-02
1.840000e+02 9.805610e-02 1.113476e-01
1.850000e+02 1.016590e-01 1.183207e-01
1.860000e+02 1.031725e-01 1.142596e-01
1.870000e+02 1.004432e-01 1.040548e-01
1.880000e+02 9.477999e-02 9.163112e-02
1.890000e+02 8.966695e-02 7.870582e-02
1.900000e+02 8.626377e-02 6.741313e-02
1.910000e+02 8.410424e-02 6.366670e-02
1.920000e+02 8.172936e-02 6.604549e-02
1.930000e+02 7.931733e-02 7.044733e-02
1.940000e+02 7.717834e-02 7.436160e-02
1.950000e+02 7.515518e-02 7.667667e-02
1.960000e+02 7.330623e-02 7.739282e-02
1.970000e+02 7.145160e-02 7.647366e-02
1.980000e+02 6.887886e-02 7.282374e-02
1.990000e+02 6.515376e-02 6.713255e-02
2.000000e+02 6.267182e-02 6.473861e-02
2.010000e+02 6.546506e-02 7.166688e-02
2.020000e+02 7.408232e-02 8.802322e-02
2.030000e+02 8.206467e-02 1.073495e-01
2.040000e+02 8.603281e-02 1.204002e-01
2.050000e+02 8.944645e-02 1.225187e-01
2.060000e+02 9.076058e-02 1.171885e-01
2.070000e+02 9.005838e-02 1.113789e-01
2.080000e+02 8.893923e-02 1.073291e-01
2.090000e+02 8.897042e-02 1.027248e-01
2.100000e+02 8.923637e-02 9.794806e-02
2.110000e+02 8.862396e-02 9.466154e-02
2.120000e+02 8.714321e-02 9.232253e-02
2.130000e+02 8.540891e-02 9.006762e-02
2.140000e+02 8.384975e-02 8.952239e-02
2.150000e+02 8.354404e-02 9.362211e-02
2.160000e+02 8.463138e-02 1.018136e-01
2.170000e+02 8.690488e-02 1.123571e-01
2.180000e+02 8.993949e-02 1.228148e-01
2.190000e+02 9.243301e-02 1.297386e-01
2.200000e+02 9.289702e-02 1.296905e-01
2.210000e+02 9.026188e-02 1.208430e-01
2.220000e+02 8.452877e-02 1.046775e-01
2.230000e+02 7.952143e-02 9.097392e-02
2.240000e+02 8.482033e-02 1.006443e-01
2.250000e+02 1.000203e-01 1.391458e-01
2.260000e+02 1.189935e-01 1.838553e-01
2.270000e+02 1.365966e-01 2.148323e-01
2.280000e+02 1.472626e-01 2.254313e-01
2.290000e+02 1.494246e-01 2.174863e-01
2.300000e+02 1.449790e-01 1.980303e-01
2.310000e+02 1.371860e-01 1.751448e-01
2.320000e+02 1.282685e-01 1.546130e-01
2.330000e+02 1.202256e-01 1.409859e-01
2.340000e+02 1.141286e-01 1.342494e-01
2.350000e+02 1.094158e-01 1.294647e-01
2.360000e+02 1.053483e-01 1.215299e-01
2.370000e+02 1.013099e-01 1.083458e-01
2.380000e+02 9.890763e-02 9.825562e-02
2.390000e+02 1.036735e-01 1.068036e-01
2.400000e+02 1.183391e-01 1.397383e-01
2.410000e+02 1.369119e-01 1.832877e-01
2.420000e+02 1.536241e-01 2.174750e-01
2.430000e+02 1.658878e-01 2.332633e-01
2.440000e+02 1.728098e-01 2.303291e-01
2.450000e+02 1.748592e-01 2.152919e-01
2.460000e+02 1.728657e-01 1.961238e-01
2.470000e+02 1.685109e-01 1.816381e-01
2.480000e+02 1.675727e-01 1.805861e-01
2.490000e+02 1.796742e-01 1.957715e-01
2.500000e+02 2.027242e-01 2.246636e-01
2.510000e+02 2.268530e-01 2.565530e-01
2.520000e+02 2.427018e-01 2.769183e-01
2.530000e+02 2.452003e-01 2.771350e-01
2.540000e+02 2.346566e-01 2.594512e-01
2.550000e+02 2.193128e-01 2.342087e-01
2.560000e+02 2.116361e-01 2.224024e-01
2.570000e+02 2.171236e-01 2.434044e-01
2.580000e+02 2.302574e-01 2.886367e-01
2.590000e+02 2.396941e-01 3.333097e-01
2.600000e+02 2.431830e-01 3.583203e-01
2.610000e+02 2.444407e-01 3.598700e-01
2.620000e+02 2.463272e-01 3.467027e-01
2.630000e+02 2.459639e-01 3.323402e-01
2.640000e+02 2.385485e-01 3.218631e-01
2.650000e+02 2.232682e-01 3.082259e-01
2.660000e+02 2.026774e-01 2.838629e-01
2.670000e+02 1.804936e-01 2.485787e-01
2.680000e+02 1.591040e-01 2.090893e-01
2.690000e+02 1.409300e-01 1.741493e-01
2.700000e+02 1.267026e-01 1.498386e-01
2.710000e+02 1.160576e-01 1.363699e-01
2.720000e+02 1.080633e-01 1.297493e-01
2.730000e+02 1.008378e-01 1.239882e-01
2.740000e+02 9.329481e-02 1.147504e-01
2.750000e+02 8.568127e-02 1.033725e-01
2.760000e+02 8.160743e-02 9.999946e-02
2.770000e+02 8.595354e-02 1.160089e-01
2.780000e+02 9.458511e-02 1.475632e-01
2.790000e+02 1.026893e-01 1.786269e-01
2.800000e+02 1.102252e-01 1.968531e-01
2.810000e+02 1.178507e-01 2.003165e-01
2.820000e+02 1.227921e-01 1.957807e-01
2.830000e+02 1.238851e-01 1.870310e-01
2.840000e+02 1.213667e-01 1.747428e-01
2.850000e+02 1.160030e-01 1.595093e-01
2.860000e+02 1.102295e-01 1.446870e-01
2.870000e+02 1.048704e-01 1.355215e-01
2.880000e+02 1.010184e-01 1.355364e-01
2.890000e+02 9.990788e-02 1.444370e-01
2.900000e+02 1.013243e-01 1.600891e-01
2.910000e+02 1.049831e-01 1.800481e-01
2.920000e+02 1.101461e-01 2.015052e-01
2.930000e+02 1.157322e-01 2.210846e-01
2.940000e+02 1.203480e-01 2.351254e-01
2.950000e+02 1.218289e-01 2.381517e-01
2.960000e+02 1.181794e-01 2.244300e-01
2.970000e+02 1.085874e-01 1.920275e-01
2.980000e+02 9.644576e-02 1.518790e-01
2.990000e+02 9.631532e-02 1.477099e-01
3.000000e+02 1.187721e-01 2.110593e-01
3.010000e+02 1.493578e-01 2.983794e-01
3.020000e+02 1.748502e-01 3.675372e-01
3.030000e+02 1.894046e-01 3.985255e-01
3.040000e+02 1.913044e-01 3.881510e-01
3.050000e+02 1.826718e-01 3.463623e-01
3.060000e+02 1.678793e-01 2.885401e-01
3.070000e+02 1.515230e-01 2.293726e-01
3.080000e+02 1.365554e-01 1.781889e-01
3.090000e+02 1.248348e-01 1.398025e-01
3.100000e+02 1.168316e-01 1.161693e-01
3.110000e+02 1.117153e-01 1.050324e-01
3.120000e+02 1.087859e-01 1.009999e-01
3.130000e+02 1.073337e-01 1.002622e-01
3.140000e+02 1.073461e-01 1.034665e-01
3.150000e+02 1.111235e-01 1.140162e-01
3.160000e+02 1.222516e-01 1.331131e-01
3.170000e+02 1.382278e-01 1.593763e-01
3.180000e+02 1.543633e-01 1.854657e-01
3.190000e+02 1.671251e-01 2.021181e-01
3.200000e+02 1.746446e-01 2.047907e-01
3.210000e+02 1.758887e-01 1.928928e-01
3.220000e+02 1.708761e-01 1.692727e-01
3.230000e+02 1.629042e-01 1.435761e-01
3.240000e+02 1.616012e-01 1.365686e-01
3.250000e+02 1.770282e-01 1.673364e-01
3.260000e+02 2.079483e-01 2.193775e-01
3.270000e+02 2.403881e-01 2.685514e-01
3.280000e+02 2.628743e-01 2.972173e-01
3.290000e+02 2.696420e-01 2.970791e-01
3.300000e+02 2.609837e-01 2.720393e-01
3.310000e+02 2.427975e-01 2.323799e-01
3.320000e+02 2.247432e-01 1.909762e-01
3.330000e+02 2.158094e-01 1.677026e-01
3.340000e+02 2.165550e-01 1.782634e-01
3.350000e+02 2.191522e-01 2.062232e-01
3.360000e+02 2.217221e-01 2.303042e-01
3.370000e+02 2.267422e-01 2.415084e-01
3.380000e+02 2.319148e-01 2.413926e-01
3.390000e+02 2.353969e-01 2.336199e-01
3.400000e+02 2.310850e-01 2.215509e-01
3.410000e+02 2.215009e-01 2.075780e-01
3.420000e+02 2.131785e-01 1.944902e-01
3.430000e+02 2.066040e-01 1.853927e-01
3.440000e+02 1.998745e-01 1.789569e-01
3.450000e+02 1.915246e-01 1.698517e-01
3.460000e+02 1.822362e-01 1.584436e-01
3.470000e+02 1.739334e-01 1.499803e-01
3.480000e+02 1.665724e-01 1.446362e-01
3.490000e+02 1.589851e-01 1.390866e-01
3.500000e+02 1.500065e-01 1.305825e-01
3.510000e+02 1.391557e-01 1.197976e-01
3.520000e+02 1.307121e-01 1.146971e-01
3.530000e+02 1.351395e-01 1.264411e-01
3.540000e+02 1.517827e-01 1.580521e-01
3.550000e+02 1.696631e-01 1.968857e-01
3.560000e+02 1.814872e-01 2.243144e-01
3.570000e+02 1.893901e-01 2.299147e-01
3.580000e+02 1.935188e-01 2.194001e-01
3.590000e+02 1.910987e-01 2.052740e-01
3.600000e+02 1.854509e-01 1.934738e-01
3.610000e+02 1.807164e-01 1.821690e-01
3.620000e+02 1.754421e-01 1.740326e-01
3.630000e+02 1.686768e-01 1.695501e-01
3.640000e+02 1.608870e-01 1.654423e-01
3.650000e+02 1.528410e-01 1.582987e-01
3.660000e+02 1.458067e-01 1.512314e-01
3.670000e+02 1.409646e-01 1.492047e-01
3.680000e+02 1.387649e-01 1.548260e-01
3.690000e+02 1.390154e-01 1.664445e-01
3.700000e+02 1.408214e-01 1.797869e-01
3.710000e+02 1.424896e-01 1.893142e-01
3.720000e+02 1.416821e-01 1.893098e-01
3.730000e+02 1.367343e-01 1.767708e-01
3.740000e+02 1.275028e-01 1.534942e-01
3.750000e+02 1.197766e-01 1.334906e-01
3.760000e+02 1.275854e-01 1.474045e-01
3.770000e+02 1.492291e-01 2.024457e-01
3.780000e+02 1.762372e-01 2.655827e-01
3.790000e+02 2.019350e-01 3.103041e-01
3.800000e+02 2.167763e-01 3.255194e-01
3.810000e+02 2.199829e-01 3.148908e-01
3.820000e+02 2.151341e-01 2.896205e-01
3.830000e+02 2.052919e-01 2.583272e-01
3.840000e+02 1.937416e-01 2.285945e-01
3.850000e+02 1.821973e-01 2.034666e-01
3.860000e+02 1.716532e-01 1.845660e-01
3.870000e+02 1.634788e-01 1.714681e-01
3.880000e+02 1.568287e-01 1.576111e-01
3.890000e+02 1.510430e-01 1.404983e-01
3.900000e+02 1.485779e-01 1.311298e-01
3.910000e+02 1.568006e-01 1.469919e-01
3.920000e+02 1.776629e-01 1.912744e-01
3.930000e+02 2.030097e-01 2.462619e-01
3.940000e+02 2.258941e-01 2.888176e-01
3.950000e+02 2.430569e-01 3.087177e-01
3.960000e+02 2.531953e-01 3.061438e-01
3.970000e+02 2.566008e-01 2.890033e-01
3.980000e+02 2.542366e-01 2.674957e-01
3.990000e+02 2.483573e-01 2.531651e-01
4.000000e+02 2.476044e-01 2.579110e-01


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_test_pred_epiidx14.txt <==
-1.985784e+00 9.828959e-01
-1.942204e+00 8.246420e-01
-1.904634e+00 7.128354e-01
-1.871265e+00 6.336840e-01
-1.840935e+00 5.779908e-01
-1.812794e+00 5.391277e-01
-1.786208e+00 5.124228e-01
-1.760698e+00 4.945645e-01
-1.735910e+00 4.831255e-01
-1.711578e+00 4.764797e-01
-1.687498e+00 4.735368e-01
-1.663512e+00 4.735284e-01
-1.639488e+00 4.759064e-01
-1.615322e+00 4.802796e-01
-1.590922e+00 4.863706e-01
-1.566208e+00 4.939862e-01
-1.541110e+00 5.029979e-01
-1.515559e+00 5.133274e-01
-1.489493e+00 5.249361e-01
-1.462847e+00 5.378194e-01
-1.435557e+00 5.520016e-01
-1.407558e+00 5.675332e-01
-1.378781e+00 5.844893e-01
-1.349151e+00 6.029706e-01
-1.318588e+00 6.231024e-01
-1.287006e+00 6.450383e-01
-1.254307e+00 6.689619e-01
-1.220385e+00 6.950987e-01
-1.185118e+00 7.237515e-01
-1.148368e+00 7.552902e-01
-1.109974e+00 7.901565e-01
-1.069750e+00 8.288823e-01
-1.027478e+00 8.721118e-01
-9.829019e-01 9.206323e-01
-9.357219e-01 9.753900e-01
-8.855880e-01 1.037421e+00
-8.320968e-01 1.107903e+00
-7.747830e-01 1.188255e+00
-7.131126e-01 1.280059e+00
-6.464818e-01 1.385063e+00
-5.742042e-01 1.505330e+00
-4.954923e-01 1.643289e+00
-4.094385e-01 1.801644e+00
-3.150293e-01 1.982619e+00
-2.111122e-01 2.188426e+00
-9.635721e-02 2.420755e+00
3.059556e-02 2.677451e+00
1.708858e-01 2.950769e+00
3.252658e-01 3.227181e+00
4.935445e-01 3.484030e+00
6.739991e-01 3.689320e+00
8.628901e-01 3.803069e+00
1.053886e+00 3.783613e+00
1.238576e+00 3.606960e+00
1.410569e+00 3.278608e+00
1.563755e+00 2.831483e+00
1.692189e+00 2.323004e+00
1.795066e+00 1.813289e+00
1.873946e+00 1.348897e+00
1.931334e+00 9.539568e-01
1.970430e+00 6.353873e-01
1.995287e+00 3.883677e-01
2.009601e+00 2.013271e-01
2.015894e+00 6.206955e-02
2.016081e+00 -4.040798e-02
2.011750e+00 -1.157800e-01
2.004114e+00 -1.715087e-01
1.994053e+00 -2.130546e-01
1.982200e+00 -2.443916e-01
1.969004e+00 -2.684010e-01
1.954785e+00 -2.871646e-01
1.939769e+00 -3.021828e-01
1.924117e+00 -3.145362e-01
1.907942e+00 -3.250039e-01
1.891325e+00 -3.341462e-01
1.874320e+00 -3.423690e-01
1.856965e+00 -3.499682e-01
1.839285e+00 -3.571612e-01
1.821295e+00 -3.641103e-01
1.803003e+00 -3.709380e-01
1.784413e+00 -3.777392e-01
1.765523e+00 -3.845882e-01
1.746329e+00 -3.915462e-01
1.726823e+00 -3.986641e-01
1.706995e+00 -4.059871e-01
1.686834e+00 -4.135636e-01
1.666326e+00 -4.214523e-01
1.645452e+00 -4.297099e-01
1.624194e+00 -4.383905e-01
1.602529e+00 -4.475490e-01
1.580430e+00 -4.572403e-01
1.557870e+00 -4.675184e-01
1.534816e+00 -4.784408e-01
1.511235e+00 -4.900703e-01
1.487088e+00 -5.024773e-01
1.462332e+00 -5.157396e-01
1.436921e+00 -5.299454e-01
1.410804e+00 -5.451952e-01
1.383923e+00 -5.616024e-01
1.356214e+00 -5.792961e-01
1.327607e+00 -5.984241e-01
1.298020e+00 -6.191580e-01
1.267365e+00 -6.416954e-01
1.235539e+00 -6.662676e-01
1.202428e+00 -6.931456e-01
1.167902e+00 -7.226486e-01
1.131810e+00 -7.551519e-01
1.093984e+00 -7.910641e-01
1.054229e+00 -8.308641e-01
1.012324e+00 -8.751378e-01
9.680136e-01 -9.246079e-01
9.209992e-01 -9.802054e-01
8.709266e-01 -1.043157e+00
8.173652e-01 -1.115061e+00
7.597978e-01 -1.197602e+00
6.976386e-01 -1.292280e+00
6.302311e-01 -1.400891e+00
5.568407e-01 -1.525683e+00
4.766361e-01 -1.669244e+00
3.886963e-01 -1.833811e+00
2.920001e-01 -2.021529e+00
1.854141e-01 -2.234256e+00
6.768347e-02 -2.472538e+00
-6.246813e-02 -2.733835e+00
-2.060773e-01 -3.010090e+00
-3.635246e-01 -3.285181e+00
-5.341917e-01 -3.533423e+00
-7.161550e-01 -3.721793e+00
-9.057645e-01 -3.810670e+00
-1.096883e+00 -3.760484e+00
-1.281330e+00 -3.549492e+00
-1.451214e+00 -3.187005e+00
-1.599604e+00 -2.715790e+00
-1.722448e+00 -2.198472e+00
-1.819467e+00 -1.694040e+00
-1.893505e+00 -1.242934e+00
-1.947238e+00 -8.641243e-01
-1.982964e+00 -5.634468e-01
-2.004591e+00 -3.324504e-01
-2.015972e+00 -1.576759e-01
-2.019800e+00 -2.768148e-02
-2.018002e+00 6.820737e-02
-2.012006e+00 1.385637e-01
-2.002928e+00 1.900640e-01
-1.991601e+00 2.280660e-01
-1.978620e+00 2.565738e-01
-1.964401e+00 2.784197e-01
-1.949231e+00 2.956003e-01
-1.933311e+00 3.095249e-01
-1.916779e+00 3.211908e-01
-1.899733e+00 3.313042e-01
-1.882236e+00 3.403695e-01
-1.864332e+00 3.487419e-01
-1.846051e+00 3.566703e-01
-1.827408e+00 3.643360e-01
-1.808415e+00 3.718739e-01
-1.789075e+00 3.793856e-01
-1.769388e+00 3.869489e-01
-1.749349e+00 3.946370e-01
-1.728951e+00 4.025255e-01
-1.708184e+00 4.106800e-01
-1.687032e+00 4.191599e-01
-1.665478e+00 4.280190e-01
-1.643502e+00 4.373105e-01
-1.621083e+00 4.470861e-01
-1.598196e+00 4.573991e-01
-1.574811e+00 4.683057e-01
-1.550899e+00 4.798654e-01
-1.526425e+00 4.921432e-01
-1.501352e+00 5.052094e-01
-1.475639e+00 5.191426e-01
-1.449240e+00 5.340297e-01
-1.422105e+00 5.499682e-01
-1.394179e+00 5.670682e-01
-1.365401e+00 5.854531e-01
-1.335702e+00 6.052642e-01
-1.305005e+00 6.266624e-01
-1.273226e+00 6.498322e-01
-1.240268e+00 6.749861e-01
-1.206024e+00 7.023826e-01
-1.170370e+00 7.323610e-01
-1.133163e+00 7.653260e-01
-1.094235e+00 8.017577e-01
-1.053390e+00 8.422326e-01
-1.010401e+00 8.874473e-01
-9.649977e-01 9.382527e-01
-9.168628e-01 9.956422e-01
-8.656289e-01 1.060690e+00
-8.108711e-01 1.134658e+00
-7.521018e-01 1.219044e+00
-6.887628e-01 1.315469e+00
-6.202223e-01 1.425787e+00
-5.457605e-01 1.552187e+00
-4.645472e-01 1.697241e+00
-3.756375e-01 1.863538e+00
-2.779753e-01 2.053202e+00
-1.703453e-01 2.268439e+00
-5.137258e-02 2.510093e+00
8.023445e-02 2.773777e+00
2.255106e-01 3.050036e+00
3.849373e-01 3.322251e+00
5.578326e-01 3.564374e+00
7.417989e-01 3.741255e+00
9.322230e-01 3.811119e+00
1.121831e+00 3.735994e+00
1.302337e+00 3.502589e+00
1.468349e+00 3.126353e+00
1.612877e+00 2.650041e+00
1.731960e+00 2.135021e+00
1.825861e+00 1.638089e+00
1.896659e+00 1.197199e+00
1.946997e+00 8.300756e-01
1.980475e+00 5.384455e-01
2.001157e+00 3.146323e-01
2.012336e+00 1.462251e-01
2.016224e+00 2.145883e-02
2.014620e+00 -7.023572e-02
2.008979e+00 -1.377903e-01
2.000383e+00 -1.878755e-01
1.989615e+00 -2.253609e-01
1.977234e+00 -2.537853e-01
1.963637e+00 -2.757111e-01
1.949107e+00 -2.929889e-01
1.933845e+00 -3.069505e-01
1.917991e+00 -3.185571e-01
1.901647e+00 -3.285003e-01
1.884882e+00 -3.372788e-01
1.867744e+00 -3.452547e-01
1.850265e+00 -3.526921e-01
1.832468e+00 -3.597871e-01
1.814365e+00 -3.666859e-01
1.795961e+00 -3.735002e-01
1.777258e+00 -3.803168e-01
1.758254e+00 -3.872046e-01
1.738943e+00 -3.942208e-01
1.719316e+00 -4.014140e-01
1.699364e+00 -4.088286e-01
1.679072e+00 -4.165185e-01
1.658427e+00 -4.245422e-01
1.637411e+00 -4.329551e-01
1.616001e+00 -4.418117e-01
1.594174e+00 -4.511670e-01
1.571903e+00 -4.610758e-01
1.549159e+00 -4.715923e-01
1.525909e+00 -4.827761e-01
1.502118e+00 -4.946929e-01
1.477744e+00 -5.074158e-01
1.452744e+00 -5.210265e-01
1.427071e+00 -5.356171e-01
1.400671e+00 -5.512930e-01
1.373483e+00 -5.681735e-01
1.345442e+00 -5.863941e-01
1.316471e+00 -6.061119e-01
1.286489e+00 -6.275067e-01
1.255402e+00 -6.507890e-01
1.223102e+00 -6.762040e-01
1.189469e+00 -7.040397e-01
1.154365e+00 -7.346380e-01
1.117635e+00 -7.683873e-01
1.079099e+00 -8.057168e-01
1.038554e+00 -8.471428e-01
9.957668e-01 -8.932987e-01
9.504651e-01 -9.449760e-01
9.023330e-01 -1.003208e+00
8.509887e-01 -1.069355e+00
7.959687e-01 -1.145130e+00
7.367275e-01 -1.232098e+00
6.726519e-01 -1.331847e+00
6.030609e-01 -1.446309e+00
5.271804e-01 -1.577960e+00
4.441491e-01 -1.729258e+00
3.530035e-01 -1.902381e+00
2.526845e-01 -2.099434e+00
1.420116e-01 -2.321948e+00
1.970099e-02 -2.569517e+00
-1.154734e-01 -2.837846e+00
-2.643512e-01 -3.116054e+00
-4.269623e-01 -3.384453e+00
-6.022409e-01 -3.614140e+00
-7.876455e-01 -3.769655e+00
-9.787498e-01 -3.809689e+00
-1.168274e+00 -3.699471e+00
-1.348096e+00 -3.427749e+00
-1.510500e+00 -3.017390e+00
-1.649447e+00 -2.520859e+00
-1.762296e+00 -2.002367e+00
-1.850165e+00 -1.514775e+00
-1.916248e+00 -1.089710e+00
-1.962777e+00 -7.407190e-01
-1.992624e+00 -4.681943e-01
-2.009969e+00 -2.600250e-01
-2.018211e+00 -1.035681e-01
-2.019707e+00 1.229156e-02
-2.016162e+00 9.757745e-02
-2.008878e+00 1.600572e-01
-1.998861e+00 2.058610e-01
-1.986846e+00 2.398512e-01
-1.973353e+00 2.655433e-01
-1.958744e+00 2.854151e-01
-1.943268e+00 3.012163e-01
-1.927102e+00 3.141820e-01
-1.910366e+00 3.251863e-01
-1.893142e+00 3.348505e-01
-1.875486e+00 3.436168e-01
-1.857436e+00 3.517949e-01
-1.839016e+00 3.596047e-01
-1.820240e+00 3.672075e-01
-1.801115e+00 3.747248e-01
-1.781643e+00 3.822474e-01
-1.761823e+00 3.898487e-01
-1.741649e+00 3.976043e-01
-1.721113e+00 4.055866e-01
-1.700201e+00 4.138581e-01
-1.678898e+00 4.224755e-01
-1.657187e+00 4.314926e-01
-1.635046e+00 4.409614e-01
-1.612452e+00 4.509346e-01
-1.589379e+00 4.614664e-01
-1.565798e+00 4.726136e-01
-1.541677e+00 4.844380e-01
-1.516980e+00 4.970063e-01
-1.491669e+00 5.103920e-01
-1.465702e+00 5.246765e-01
-1.439029e+00 5.399505e-01
-1.411601e+00 5.563161e-01
-1.383359e+00 5.738889e-01
-1.354239e+00 5.927974e-01
-1.324171e+00 6.131908e-01
-1.293074e+00 6.352383e-01
-1.260859e+00 6.591343e-01
-1.227427e+00 6.851041e-01
-1.192664e+00 7.134371e-01
-1.156439e+00 7.444979e-01
-1.118599e+00 7.787175e-01
-1.078968e+00 8.166099e-01
-1.037337e+00 8.587953e-01
-9.934663e-01 9.060228e-01
-9.470662e-01 9.592066e-01
-8.978010e-01 1.019369e+00
-8.452831e-01 1.087640e+00
-7.890646e-01 1.165376e+00
-7.286302e-01 1.254133e+00
-6.633956e-01 1.355595e+00
-5.926978e-01 1.471741e+00
-5.157782e-01 1.604896e+00
-4.317583e-01 1.757751e+00
-3.396575e-01 1.932663e+00
-2.383649e-01 2.131789e+00
-1.265956e-01 2.357139e+00
-2.966754e-03 2.607992e+00
1.337211e-01 2.877834e+00
2.843617e-01 3.155028e+00
4.490625e-01 3.419391e+00
6.265481e-01 3.641346e+00
8.136478e-01 3.782712e+00
1.004754e+00 3.801074e+00
1.191768e+00 3.665778e+00
1.367371e+00 3.374885e+00
1.526100e+00 2.954175e+00
1.661096e+00 2.455914e+00
1.770470e+00 1.941584e+00
1.855305e+00 1.462803e+00
1.917992e+00 1.048782e+00
1.961451e+00 7.107329e-01
1.989611e+00 4.461851e-01
2.006370e+00 2.448489e-01
2.014551e+00 9.432429e-02
2.016159e+00 -1.669825e-02
2.012873e+00 -9.830700e-02
2.006001e+00 -1.585556e-01
1.996503e+00 -2.033676e-01
1.985067e+00 -2.370579e-01
1.972185e+00 -2.627585e-01
1.958206e+00 -2.827348e-01
1.943378e+00 -2.986203e-01
1.927876e+00 -3.115926e-01
1.911827e+00 -3.224989e-01
1.895316e+00 -3.319502e-01
1.878404e+00 -3.403878e-01
1.861134e+00 -3.481327e-01
1.843532e+00 -3.554204e-01
1.825617e+00 -3.624262e-01
1.807399e+00 -3.692815e-01
1.788882e+00 -3.760878e-01
1.770065e+00 -3.829242e-01
1.750945e+00 -3.898550e-01
1.731515e+00 -3.969333e-01
1.711766e+00 -4.042055e-01
1.691686e+00 -4.117177e-01
1.671262e+00 -4.195279e-01
1.650478e+00 -4.276932e-01
1.629314e+00 -4.362686e-01
1.607749e+00 -4.453084e-01
1.585757e+00 -4.548678e-01
1.563310e+00 -4.650008e-01
1.540377e+00 -4.757643e-01
1.516925e+00 -4.872189e-01
1.492917e+00 -4.994332e-01
1.468311e+00 -5.124836e-01
1.443061e+00 -5.264552e-01


==> vdp/d1=32-32_d2=64-64_d3=128_si=2.0_vf.txt <==
x y u v
-3.500 -8.000 -5.635 149.254
-2.864 -8.000 -5.725 110.967
-2.227 -8.000 -6.125 67.463
-1.591 -8.000 -6.765 24.610
-0.955 -8.000 -7.259 0.455
-0.318 -8.000 -7.893 -11.821
0.318 -8.000 -7.940 -12.105
0.955 -8.000 -7.360 -0.631
1.591 -8.000 -6.683 20.377
2.227 -8.000 -7.017 55.386
2.864 -8.000 -6.776 99.085
3.500 -8.000 -6.252 141.411
-3.500 -6.545 -5.285 130.206
-2.864 -6.545 -5.361 94.995
-2.227 -6.545 -5.716 57.758
-1.591 -6.545 -6.154 20.959
-0.955 -6.545 -6.339 0.371
-0.318 -6.545 -6.607 -10.813
0.318 -6.545 -6.604 -11.286
0.955 -6.545 -6.255 -1.396
1.591 -6.545 -5.947 17.594
2.227 -6.545 -6.147 47.859
2.864 -6.545 -5.811 85.281
3.500 -6.545 -5.605 123.455
-3.500 -5.091 -4.760 108.088
-2.864 -5.091 -4.727 75.476
-2.227 -5.091 -4.938 43.702
-1.591 -5.091 -5.041 17.093
-0.955 -5.091 -5.066 0.142
-0.318 -5.091 -5.116 -8.738
0.318 -5.091 -5.131 -9.383
0.955 -5.091 -5.008 -1.748
1.591 -5.091 -4.991 13.888
2.227 -5.091 -4.997 37.939
2.864 -5.091 -4.752 68.366
3.500 -5.091 -4.759 100.930
-3.500 -3.636 -4.079 82.673
-2.864 -3.636 -3.747 54.939
-2.227 -3.636 -3.647 31.019
-1.591 -3.636 -3.645 12.685
-0.955 -3.636 -3.651 0.272
-0.318 -3.636 -3.620 -6.211
0.318 -3.636 -3.622 -6.825
0.955 -3.636 -3.641 -1.602
1.591 -3.636 -3.681 9.588
2.227 -3.636 -3.668 26.554
2.864 -3.636 -3.646 49.036
3.500 -3.636 -3.657 73.383
-3.500 -2.182 -2.495 54.481
-2.864 -2.182 -2.248 34.628
-2.227 -2.182 -2.160 19.525
-1.591 -2.182 -2.172 8.261
-0.955 -2.182 -2.184 0.603
-0.318 -2.182 -2.203 -3.578
0.318 -2.182 -2.177 -4.226
0.955 -2.182 -2.192 -1.324
1.591 -2.182 -2.185 5.098
2.227 -2.182 -2.181 15.035
2.864 -2.182 -2.231 28.426
3.500 -2.182 -2.277 43.639
-3.500 -0.727 -0.893 20.186
-2.864 -0.727 -0.813 13.464
-2.227 -0.727 -0.721 7.977
-1.591 -0.727 -0.747 3.837
-0.955 -0.727 -0.753 0.815
-0.318 -0.727 -0.702 -1.003
0.318 -0.727 -0.741 -1.634
0.955 -0.727 -0.712 -1.060
1.591 -0.727 -0.710 0.627
2.227 -0.727 -0.739 3.550
2.864 -0.727 -0.831 7.734
3.500 -0.727 -1.003 13.973
-3.500 0.727 0.622 -10.127
-2.864 0.727 0.655 -7.139
-2.227 0.727 0.705 -3.563
-1.591 0.727 0.722 -0.657
-0.955 0.727 0.717 1.071
-0.318 0.727 0.712 1.656
0.318 0.727 0.735 0.974
0.955 0.727 0.712 -0.835
1.591 0.727 0.748 -3.815
2.227 0.727 0.722 -7.977
2.864 0.727 0.793 -13.168
3.500 0.727 0.875 -18.584
-3.500 2.182 2.180 -41.697
-2.864 2.182 2.153 -28.322
-2.227 2.182 2.175 -15.051
-1.591 2.182 2.220 -5.165
-0.955 2.182 2.189 1.333
-0.318 2.182 2.172 4.210
0.318 2.182 2.185 3.578
0.955 2.182 2.206 -0.591
1.591 2.182 2.165 -8.257
2.227 2.182 2.174 -19.480
2.864 2.182 2.259 -33.904
3.500 2.182 2.474 -47.739
-3.500 3.636 3.747 -68.810
-2.864 3.636 3.654 -48.488
-2.227 3.636 3.632 -26.555
-1.591 3.636 3.627 -9.533
-0.955 3.636 3.613 1.600
-0.318 3.636 3.627 6.831
0.318 3.636 3.625 6.177
0.955 3.636 3.647 -0.318
1.591 3.636 3.647 -12.722
2.227 3.636 3.631 -30.999
2.864 3.636 3.759 -52.917
3.500 3.636 4.058 -70.872
-3.500 5.091 5.323 -92.198
-2.864 5.091 5.113 -67.323
-2.227 5.091 5.072 -37.681
-1.591 5.091 5.101 -13.918
-0.955 5.091 5.045 1.963
-0.318 5.091 5.119 9.498
0.318 5.091 5.135 8.617
0.955 5.091 5.124 -0.893
1.591 5.091 5.124 -18.919
2.227 5.091 5.059 -43.733
2.864 5.091 5.319 -70.832
3.500 5.091 5.632 -90.393
-3.500 6.545 6.827 -111.550
-2.864 6.545 6.676 -81.865
-2.227 6.545 6.647 -45.610
-1.591 6.545 6.730 -16.821
-0.955 6.545 6.609 2.946
-0.318 6.545 6.686 13.070
0.318 6.545 6.983 8.479
0.955 6.545 6.886 -7.987
1.591 6.545 6.542 -31.169
2.227 6.545 6.474 -59.868
2.864 6.545 6.960 -86.871
3.500 6.545 7.424 -109.827
-3.500 8.000 8.431 -126.133
-2.864 8.000 8.452 -90.872
-2.227 8.000 8.544 -49.360
-1.591 8.000 8.515 -16.985
-0.955 8.000 8.438 5.606
-0.318 8.000 8.552 16.650
0.318 8.000 8.925 8.296
0.955 8.000 8.678 -12.857
1.591 8.000 8.217 -40.162
2.227 8.000 8.108 -73.484
2.864 8.000 8.455 -105.217
3.500 8.000 9.339 -129.011


==> vdp/d1=32-32_d2=64-64_nosta_noinv_epi14_test_difabs_all.txt <==
0.000000e+00 1.540427e-03 3.262903e-03 4.520510e-03 5.767686e-03 7.144026e-03 8.276085e-03 9.321618e-03 1.036981e-02 1.130415e-02 1.213353e-02 1.292002e-02 1.365706e-02 1.433600e-02 1.499574e-02 1.568654e-02 1.645201e-02 1.728740e-02 1.817015e-02 1.909028e-02 2.004429e-02 2.103330e-02 2.206305e-02 2.312796e-02 2.422192e-02 2.539359e-02 2.667972e-02 2.813620e-02 2.983334e-02 3.177536e-02 3.395821e-02 3.639908e-02 3.915375e-02 4.225058e-02 4.567846e-02 4.956182e-02 5.407353e-02 5.945272e-02 6.599912e-02 7.384539e-02 8.293572e-02 9.335623e-02 1.055294e-01 1.193615e-01 1.342601e-01 1.484504e-01 1.598149e-01 1.666452e-01 1.642751e-01 1.483559e-01 1.239714e-01 1.062028e-01 1.315777e-01 1.945091e-01 2.566146e-01 2.975794e-01 3.042209e-01 2.821100e-01 2.446297e-01 1.978577e-01 1.526803e-01 1.152352e-01 8.632050e-02 6.482533e-02 4.867803e-02 3.696193e-02 2.862006e-02 2.293850e-02 1.927061e-02 1.710796e-02 1.602145e-02 1.559103e-02 1.560164e-02 1.588163e-02 1.630223e-02 1.681521e-02 1.739564e-02 1.801732e-02 1.865950e-02 1.931717e-02 1.998866e-02 2.066979e-02 2.135608e-02 2.204243e-02 2.272872e-02 2.341471e-02 2.409963e-02 2.478305e-02 2.546783e-02 2.616055e-02 2.686922e-02 2.760695e-02 2.837989e-02 2.920779e-02 3.012533e-02 3.115378e-02 3.231916e-02 3.364686e-02 3.516298e-02 3.690635e-02 3.893268e-02 4.131604e-02 4.409135e-02 4.718184e-02 5.043089e-02 5.405421e-02 5.821732e-02 6.300441e-02 6.847265e-02 7.476468e-02 8.204282e-02 9.053834e-02 1.005177e-01 1.122463e-01 1.259589e-01 1.419627e-01 1.608083e-01 1.831077e-01 2.083575e-01 2.363865e-01 2.667401e-01 2.967864e-01 3.220890e-01 3.363849e-01 3.315123e-01 3.015864e-01 2.487341e-01 2.108282e-01 2.655962e-01 3.906847e-01 5.141329e-01 5.882155e-01 5.976049e-01 5.525793e-01 4.699290e-01 3.777205e-01 2.943994e-01 2.222818e-01 1.646033e-01 1.202560e-01 8.727827e-02 6.329727e-02 4.634455e-02 3.468526e-02 2.698864e-02 2.221061e-02 1.943608e-02 1.802107e-02 1.740715e-02 1.724667e-02 1.736699e-02 1.766142e-02 1.807424e-02 1.859433e-02 1.922737e-02 1.998485e-02 2.088241e-02 2.193301e-02 2.312591e-02 2.443702e-02 2.583683e-02 2.729417e-02 2.877750e-02 3.025644e-02 3.171716e-02 3.319414e-02 3.472103e-02 3.632453e-02 3.801262e-02 3.978379e-02 4.163902e-02 4.358077e-02 4.561513e-02 4.775479e-02 5.001990e-02 5.244598e-02 5.508841e-02 5.795810e-02 6.100904e-02 6.447764e-02 6.854526e-02 7.331569e-02 7.886316e-02 8.524586e-02 9.251807e-02 1.007532e-01 1.100659e-01 1.206906e-01 1.330671e-01 1.478302e-01 1.656431e-01 1.865564e-01 2.104904e-01 2.379155e-01 2.693453e-01 3.044431e-01 3.414311e-01 3.778056e-01 4.075673e-01 4.222689e-01 4.139540e-01 3.751716e-01 3.061598e-01 2.604575e-01 3.280015e-01 4.819018e-01 6.332979e-01 7.200887e-01 7.288594e-01 6.707588e-01 5.734331e-01 4.646574e-01 3.609825e-01 2.736679e-01 2.046326e-01 1.519305e-01 1.126908e-01 8.423904e-02 6.420542e-02 5.051761e-02 4.162963e-02 3.618343e-02 3.317224e-02 3.169893e-02 3.117280e-02 3.123224e-02 3.162434e-02 3.221050e-02 3.292868e-02 3.373576e-02 3.459999e-02 3.550395e-02 3.644355e-02 3.741400e-02 3.841189e-02 3.943436e-02 4.047980e-02 4.155128e-02 4.265069e-02 4.378413e-02 4.495879e-02 4.618398e-02 4.747184e-02 4.883892e-02 5.031183e-02 5.190879e-02 5.365890e-02 5.560504e-02 5.779260e-02 6.026439e-02 6.306942e-02 6.626959e-02 6.994709e-02 7.416452e-02 7.895871e-02 8.438833e-02 9.038547e-02 9.686362e-02 1.041360e-01 1.124521e-01 1.221111e-01 1.334391e-01 1.467964e-01 1.625898e-01 1.812145e-01 2.030261e-01 2.283623e-01 2.577310e-01 2.918414e-01 3.313815e-01 3.767234e-01 4.272056e-01 4.793818e-01 5.288657e-01 5.686826e-01 5.868316e-01 5.698509e-01 5.095186e-01 4.143662e-01 3.646106e-01 4.828018e-01 6.984929e-01 8.940760e-01 1.004042e+00 1.005805e+00 9.207357e-01 7.837083e-01 6.289237e-01 4.859368e-01 3.666513e-01 2.711142e-01 1.985355e-01 1.448348e-01 1.061222e-01 7.885351e-02 6.026804e-02 4.806375e-02 4.054021e-02 3.620959e-02 3.393000e-02 3.292398e-02 3.264312e-02 3.278784e-02 3.321099e-02 3.382824e-02 3.459663e-02 3.550915e-02 3.657608e-02 3.781107e-02 3.920998e-02 4.075149e-02 4.241673e-02 4.418457e-02 4.602920e-02 4.792519e-02 4.985499e-02 5.183499e-02 5.389005e-02 5.603544e-02 5.830170e-02 6.070599e-02 6.326261e-02 6.598491e-02 6.888719e-02 7.198583e-02 7.530411e-02 7.887036e-02 8.273180e-02 8.695427e-02 9.163139e-02 9.688883e-02 1.026907e-01 1.092614e-01 1.168532e-01 1.256826e-01 1.359463e-01 1.478243e-01 1.615128e-01 1.772566e-01 1.954589e-01 2.166919e-01 2.416744e-01 2.710316e-01 3.053261e-01 3.452724e-01 3.912039e-01 4.429514e-01 4.994941e-01 5.582794e-01 6.141743e-01 6.589364e-01 6.783009e-01 6.561965e-01 5.815179e-01 4.696333e-01 4.186457e-01 5.581849e-01 8.049684e-01 1.024352e+00 1.142304e+00 1.140852e+00 1.041988e+00 8.818871e-01 7.089281e-01 5.506477e-01 4.168201e-01 3.110297e-01 2.301752e-01 1.703012e-01 1.270665e-01 9.673572e-02 7.613327e-02 6.278156e-02 5.464934e-02 5.005443e-02 4.777462e-02 4.687240e-02 4.678705e-02 4.720085e-02 4.790840e-02 4.879279e-02 4.980252e-02 5.090491e-02 5.207667e-02 5.330274e-02 5.457981e-02 5.590553e-02 5.728029e-02 5.870483e-02 6.018160e-02 6.171633e-02 6.331927e-02 6.500553e-02 6.679076e-02 6.869172e-02 7.073225e-02 7.293941e-02 7.534859e-02 7.799531e-02 8.093197e-02


==> vdp/d1=32-32_d2=64-64_nosta_noinv_epi14_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.540427e-03 0.000000e+00
3.000000e+00 3.262903e-03 0.000000e+00
4.000000e+00 4.520510e-03 0.000000e+00
5.000000e+00 5.767686e-03 0.000000e+00
6.000000e+00 7.144026e-03 0.000000e+00
7.000000e+00 8.276085e-03 0.000000e+00
8.000000e+00 9.321618e-03 0.000000e+00
9.000000e+00 1.036981e-02 0.000000e+00
1.000000e+01 1.130415e-02 0.000000e+00
1.100000e+01 1.213353e-02 0.000000e+00
1.200000e+01 1.292002e-02 0.000000e+00
1.300000e+01 1.365706e-02 0.000000e+00
1.400000e+01 1.433600e-02 0.000000e+00
1.500000e+01 1.499574e-02 0.000000e+00
1.600000e+01 1.568654e-02 0.000000e+00
1.700000e+01 1.645201e-02 0.000000e+00
1.800000e+01 1.728740e-02 0.000000e+00
1.900000e+01 1.817015e-02 0.000000e+00
2.000000e+01 1.909028e-02 0.000000e+00
2.100000e+01 2.004429e-02 0.000000e+00
2.200000e+01 2.103330e-02 0.000000e+00
2.300000e+01 2.206305e-02 0.000000e+00
2.400000e+01 2.312796e-02 0.000000e+00
2.500000e+01 2.422192e-02 0.000000e+00
2.600000e+01 2.539359e-02 0.000000e+00
2.700000e+01 2.667972e-02 0.000000e+00
2.800000e+01 2.813620e-02 0.000000e+00
2.900000e+01 2.983334e-02 0.000000e+00
3.000000e+01 3.177536e-02 0.000000e+00
3.100000e+01 3.395821e-02 0.000000e+00
3.200000e+01 3.639908e-02 0.000000e+00
3.300000e+01 3.915375e-02 0.000000e+00
3.400000e+01 4.225058e-02 0.000000e+00
3.500000e+01 4.567846e-02 0.000000e+00
3.600000e+01 4.956182e-02 0.000000e+00
3.700000e+01 5.407353e-02 0.000000e+00
3.800000e+01 5.945272e-02 0.000000e+00
3.900000e+01 6.599912e-02 0.000000e+00
4.000000e+01 7.384539e-02 0.000000e+00
4.100000e+01 8.293572e-02 0.000000e+00
4.200000e+01 9.335623e-02 0.000000e+00
4.300000e+01 1.055294e-01 0.000000e+00
4.400000e+01 1.193615e-01 0.000000e+00
4.500000e+01 1.342601e-01 0.000000e+00
4.600000e+01 1.484504e-01 0.000000e+00
4.700000e+01 1.598149e-01 0.000000e+00
4.800000e+01 1.666452e-01 0.000000e+00
4.900000e+01 1.642751e-01 0.000000e+00
5.000000e+01 1.483559e-01 0.000000e+00
5.100000e+01 1.239714e-01 0.000000e+00
5.200000e+01 1.062028e-01 0.000000e+00
5.300000e+01 1.315777e-01 0.000000e+00
5.400000e+01 1.945091e-01 0.000000e+00
5.500000e+01 2.566146e-01 0.000000e+00
5.600000e+01 2.975794e-01 0.000000e+00
5.700000e+01 3.042209e-01 0.000000e+00
5.800000e+01 2.821100e-01 0.000000e+00
5.900000e+01 2.446297e-01 0.000000e+00
6.000000e+01 1.978577e-01 0.000000e+00
6.100000e+01 1.526803e-01 0.000000e+00
6.200000e+01 1.152352e-01 0.000000e+00
6.300000e+01 8.632050e-02 0.000000e+00
6.400000e+01 6.482533e-02 0.000000e+00
6.500000e+01 4.867803e-02 0.000000e+00
6.600000e+01 3.696193e-02 0.000000e+00
6.700000e+01 2.862006e-02 0.000000e+00
6.800000e+01 2.293850e-02 0.000000e+00
6.900000e+01 1.927061e-02 0.000000e+00
7.000000e+01 1.710796e-02 0.000000e+00
7.100000e+01 1.602145e-02 0.000000e+00
7.200000e+01 1.559103e-02 0.000000e+00
7.300000e+01 1.560164e-02 0.000000e+00
7.400000e+01 1.588163e-02 0.000000e+00
7.500000e+01 1.630223e-02 0.000000e+00
7.600000e+01 1.681521e-02 0.000000e+00
7.700000e+01 1.739564e-02 0.000000e+00
7.800000e+01 1.801732e-02 0.000000e+00
7.900000e+01 1.865950e-02 0.000000e+00
8.000000e+01 1.931717e-02 0.000000e+00
8.100000e+01 1.998866e-02 0.000000e+00
8.200000e+01 2.066979e-02 0.000000e+00
8.300000e+01 2.135608e-02 0.000000e+00
8.400000e+01 2.204243e-02 0.000000e+00
8.500000e+01 2.272872e-02 0.000000e+00
8.600000e+01 2.341471e-02 0.000000e+00
8.700000e+01 2.409963e-02 0.000000e+00
8.800000e+01 2.478305e-02 0.000000e+00
8.900000e+01 2.546783e-02 0.000000e+00
9.000000e+01 2.616055e-02 0.000000e+00
9.100000e+01 2.686922e-02 0.000000e+00
9.200000e+01 2.760695e-02 0.000000e+00
9.300000e+01 2.837989e-02 0.000000e+00
9.400000e+01 2.920779e-02 0.000000e+00
9.500000e+01 3.012533e-02 0.000000e+00
9.600000e+01 3.115378e-02 0.000000e+00
9.700000e+01 3.231916e-02 0.000000e+00
9.800000e+01 3.364686e-02 0.000000e+00
9.900000e+01 3.516298e-02 0.000000e+00
1.000000e+02 3.690635e-02 0.000000e+00
1.010000e+02 3.893268e-02 0.000000e+00
1.020000e+02 4.131604e-02 0.000000e+00
1.030000e+02 4.409135e-02 0.000000e+00
1.040000e+02 4.718184e-02 0.000000e+00
1.050000e+02 5.043089e-02 0.000000e+00
1.060000e+02 5.405421e-02 0.000000e+00
1.070000e+02 5.821732e-02 0.000000e+00
1.080000e+02 6.300441e-02 0.000000e+00
1.090000e+02 6.847265e-02 0.000000e+00
1.100000e+02 7.476468e-02 0.000000e+00
1.110000e+02 8.204282e-02 0.000000e+00
1.120000e+02 9.053834e-02 0.000000e+00
1.130000e+02 1.005177e-01 0.000000e+00
1.140000e+02 1.122463e-01 0.000000e+00
1.150000e+02 1.259589e-01 0.000000e+00
1.160000e+02 1.419627e-01 0.000000e+00
1.170000e+02 1.608083e-01 0.000000e+00
1.180000e+02 1.831077e-01 0.000000e+00
1.190000e+02 2.083575e-01 0.000000e+00
1.200000e+02 2.363865e-01 0.000000e+00
1.210000e+02 2.667401e-01 0.000000e+00
1.220000e+02 2.967864e-01 0.000000e+00
1.230000e+02 3.220890e-01 0.000000e+00
1.240000e+02 3.363849e-01 0.000000e+00
1.250000e+02 3.315123e-01 0.000000e+00
1.260000e+02 3.015864e-01 0.000000e+00
1.270000e+02 2.487341e-01 0.000000e+00
1.280000e+02 2.108282e-01 0.000000e+00
1.290000e+02 2.655962e-01 0.000000e+00
1.300000e+02 3.906847e-01 0.000000e+00
1.310000e+02 5.141329e-01 0.000000e+00
1.320000e+02 5.882155e-01 0.000000e+00
1.330000e+02 5.976049e-01 0.000000e+00
1.340000e+02 5.525793e-01 0.000000e+00
1.350000e+02 4.699290e-01 0.000000e+00
1.360000e+02 3.777205e-01 0.000000e+00
1.370000e+02 2.943994e-01 0.000000e+00
1.380000e+02 2.222818e-01 0.000000e+00
1.390000e+02 1.646033e-01 0.000000e+00
1.400000e+02 1.202560e-01 0.000000e+00
1.410000e+02 8.727827e-02 0.000000e+00
1.420000e+02 6.329727e-02 0.000000e+00
1.430000e+02 4.634455e-02 0.000000e+00
1.440000e+02 3.468526e-02 0.000000e+00
1.450000e+02 2.698864e-02 0.000000e+00
1.460000e+02 2.221061e-02 0.000000e+00
1.470000e+02 1.943608e-02 0.000000e+00
1.480000e+02 1.802107e-02 0.000000e+00
1.490000e+02 1.740715e-02 0.000000e+00
1.500000e+02 1.724667e-02 0.000000e+00
1.510000e+02 1.736699e-02 0.000000e+00
1.520000e+02 1.766142e-02 0.000000e+00
1.530000e+02 1.807424e-02 0.000000e+00
1.540000e+02 1.859433e-02 0.000000e+00
1.550000e+02 1.922737e-02 0.000000e+00
1.560000e+02 1.998485e-02 0.000000e+00
1.570000e+02 2.088241e-02 0.000000e+00
1.580000e+02 2.193301e-02 0.000000e+00
1.590000e+02 2.312591e-02 0.000000e+00
1.600000e+02 2.443702e-02 0.000000e+00
1.610000e+02 2.583683e-02 0.000000e+00
1.620000e+02 2.729417e-02 0.000000e+00
1.630000e+02 2.877750e-02 0.000000e+00
1.640000e+02 3.025644e-02 0.000000e+00
1.650000e+02 3.171716e-02 0.000000e+00
1.660000e+02 3.319414e-02 0.000000e+00
1.670000e+02 3.472103e-02 0.000000e+00
1.680000e+02 3.632453e-02 0.000000e+00
1.690000e+02 3.801262e-02 0.000000e+00
1.700000e+02 3.978379e-02 0.000000e+00
1.710000e+02 4.163902e-02 0.000000e+00
1.720000e+02 4.358077e-02 0.000000e+00
1.730000e+02 4.561513e-02 0.000000e+00
1.740000e+02 4.775479e-02 0.000000e+00
1.750000e+02 5.001990e-02 0.000000e+00
1.760000e+02 5.244598e-02 0.000000e+00
1.770000e+02 5.508841e-02 0.000000e+00
1.780000e+02 5.795810e-02 0.000000e+00
1.790000e+02 6.100904e-02 0.000000e+00
1.800000e+02 6.447764e-02 0.000000e+00
1.810000e+02 6.854526e-02 0.000000e+00
1.820000e+02 7.331569e-02 0.000000e+00
1.830000e+02 7.886316e-02 0.000000e+00
1.840000e+02 8.524586e-02 0.000000e+00
1.850000e+02 9.251807e-02 0.000000e+00
1.860000e+02 1.007532e-01 0.000000e+00
1.870000e+02 1.100659e-01 0.000000e+00
1.880000e+02 1.206906e-01 0.000000e+00
1.890000e+02 1.330671e-01 0.000000e+00
1.900000e+02 1.478302e-01 0.000000e+00
1.910000e+02 1.656431e-01 0.000000e+00
1.920000e+02 1.865564e-01 0.000000e+00
1.930000e+02 2.104904e-01 0.000000e+00
1.940000e+02 2.379155e-01 0.000000e+00
1.950000e+02 2.693453e-01 0.000000e+00
1.960000e+02 3.044431e-01 0.000000e+00
1.970000e+02 3.414311e-01 0.000000e+00
1.980000e+02 3.778056e-01 0.000000e+00
1.990000e+02 4.075673e-01 0.000000e+00
2.000000e+02 4.222689e-01 0.000000e+00
2.010000e+02 4.139540e-01 0.000000e+00
2.020000e+02 3.751716e-01 0.000000e+00
2.030000e+02 3.061598e-01 0.000000e+00
2.040000e+02 2.604575e-01 0.000000e+00
2.050000e+02 3.280015e-01 0.000000e+00
2.060000e+02 4.819018e-01 0.000000e+00
2.070000e+02 6.332979e-01 0.000000e+00
2.080000e+02 7.200887e-01 0.000000e+00
2.090000e+02 7.288594e-01 0.000000e+00
2.100000e+02 6.707588e-01 0.000000e+00
2.110000e+02 5.734331e-01 0.000000e+00
2.120000e+02 4.646574e-01 0.000000e+00
2.130000e+02 3.609825e-01 0.000000e+00
2.140000e+02 2.736679e-01 0.000000e+00
2.150000e+02 2.046326e-01 0.000000e+00
2.160000e+02 1.519305e-01 0.000000e+00
2.170000e+02 1.126908e-01 0.000000e+00
2.180000e+02 8.423904e-02 0.000000e+00
2.190000e+02 6.420542e-02 0.000000e+00
2.200000e+02 5.051761e-02 0.000000e+00
2.210000e+02 4.162963e-02 0.000000e+00
2.220000e+02 3.618343e-02 0.000000e+00
2.230000e+02 3.317224e-02 0.000000e+00
2.240000e+02 3.169893e-02 0.000000e+00
2.250000e+02 3.117280e-02 0.000000e+00
2.260000e+02 3.123224e-02 0.000000e+00
2.270000e+02 3.162434e-02 0.000000e+00
2.280000e+02 3.221050e-02 0.000000e+00
2.290000e+02 3.292868e-02 0.000000e+00
2.300000e+02 3.373576e-02 0.000000e+00
2.310000e+02 3.459999e-02 0.000000e+00
2.320000e+02 3.550395e-02 0.000000e+00
2.330000e+02 3.644355e-02 0.000000e+00
2.340000e+02 3.741400e-02 0.000000e+00
2.350000e+02 3.841189e-02 0.000000e+00
2.360000e+02 3.943436e-02 0.000000e+00
2.370000e+02 4.047980e-02 0.000000e+00
2.380000e+02 4.155128e-02 0.000000e+00
2.390000e+02 4.265069e-02 0.000000e+00
2.400000e+02 4.378413e-02 0.000000e+00
2.410000e+02 4.495879e-02 0.000000e+00
2.420000e+02 4.618398e-02 0.000000e+00
2.430000e+02 4.747184e-02 0.000000e+00
2.440000e+02 4.883892e-02 0.000000e+00
2.450000e+02 5.031183e-02 0.000000e+00
2.460000e+02 5.190879e-02 0.000000e+00
2.470000e+02 5.365890e-02 0.000000e+00
2.480000e+02 5.560504e-02 0.000000e+00
2.490000e+02 5.779260e-02 0.000000e+00
2.500000e+02 6.026439e-02 0.000000e+00
2.510000e+02 6.306942e-02 0.000000e+00
2.520000e+02 6.626959e-02 0.000000e+00
2.530000e+02 6.994709e-02 0.000000e+00
2.540000e+02 7.416452e-02 0.000000e+00
2.550000e+02 7.895871e-02 0.000000e+00
2.560000e+02 8.438833e-02 0.000000e+00
2.570000e+02 9.038547e-02 0.000000e+00
2.580000e+02 9.686362e-02 0.000000e+00
2.590000e+02 1.041360e-01 0.000000e+00
2.600000e+02 1.124521e-01 0.000000e+00
2.610000e+02 1.221111e-01 0.000000e+00
2.620000e+02 1.334391e-01 0.000000e+00
2.630000e+02 1.467964e-01 0.000000e+00
2.640000e+02 1.625898e-01 0.000000e+00
2.650000e+02 1.812145e-01 0.000000e+00
2.660000e+02 2.030261e-01 0.000000e+00
2.670000e+02 2.283623e-01 0.000000e+00
2.680000e+02 2.577310e-01 0.000000e+00
2.690000e+02 2.918414e-01 0.000000e+00
2.700000e+02 3.313815e-01 0.000000e+00
2.710000e+02 3.767234e-01 0.000000e+00
2.720000e+02 4.272056e-01 0.000000e+00
2.730000e+02 4.793818e-01 0.000000e+00
2.740000e+02 5.288657e-01 0.000000e+00
2.750000e+02 5.686826e-01 0.000000e+00
2.760000e+02 5.868316e-01 0.000000e+00
2.770000e+02 5.698509e-01 0.000000e+00
2.780000e+02 5.095186e-01 0.000000e+00
2.790000e+02 4.143662e-01 0.000000e+00
2.800000e+02 3.646106e-01 0.000000e+00
2.810000e+02 4.828018e-01 0.000000e+00
2.820000e+02 6.984929e-01 0.000000e+00
2.830000e+02 8.940760e-01 0.000000e+00
2.840000e+02 1.004042e+00 0.000000e+00
2.850000e+02 1.005805e+00 0.000000e+00
2.860000e+02 9.207357e-01 0.000000e+00
2.870000e+02 7.837083e-01 0.000000e+00
2.880000e+02 6.289237e-01 0.000000e+00
2.890000e+02 4.859368e-01 0.000000e+00
2.900000e+02 3.666513e-01 0.000000e+00
2.910000e+02 2.711142e-01 0.000000e+00
2.920000e+02 1.985355e-01 0.000000e+00
2.930000e+02 1.448348e-01 0.000000e+00
2.940000e+02 1.061222e-01 0.000000e+00
2.950000e+02 7.885351e-02 0.000000e+00
2.960000e+02 6.026804e-02 0.000000e+00
2.970000e+02 4.806375e-02 0.000000e+00
2.980000e+02 4.054021e-02 0.000000e+00
2.990000e+02 3.620959e-02 0.000000e+00
3.000000e+02 3.393000e-02 0.000000e+00
3.010000e+02 3.292398e-02 0.000000e+00
3.020000e+02 3.264312e-02 0.000000e+00
3.030000e+02 3.278784e-02 0.000000e+00
3.040000e+02 3.321099e-02 0.000000e+00
3.050000e+02 3.382824e-02 0.000000e+00
3.060000e+02 3.459663e-02 0.000000e+00
3.070000e+02 3.550915e-02 0.000000e+00
3.080000e+02 3.657608e-02 0.000000e+00
3.090000e+02 3.781107e-02 0.000000e+00
3.100000e+02 3.920998e-02 0.000000e+00
3.110000e+02 4.075149e-02 0.000000e+00
3.120000e+02 4.241673e-02 0.000000e+00
3.130000e+02 4.418457e-02 0.000000e+00
3.140000e+02 4.602920e-02 0.000000e+00
3.150000e+02 4.792519e-02 0.000000e+00
3.160000e+02 4.985499e-02 0.000000e+00
3.170000e+02 5.183499e-02 0.000000e+00
3.180000e+02 5.389005e-02 0.000000e+00
3.190000e+02 5.603544e-02 0.000000e+00
3.200000e+02 5.830170e-02 0.000000e+00
3.210000e+02 6.070599e-02 0.000000e+00
3.220000e+02 6.326261e-02 0.000000e+00
3.230000e+02 6.598491e-02 0.000000e+00
3.240000e+02 6.888719e-02 0.000000e+00
3.250000e+02 7.198583e-02 0.000000e+00
3.260000e+02 7.530411e-02 0.000000e+00
3.270000e+02 7.887036e-02 0.000000e+00
3.280000e+02 8.273180e-02 0.000000e+00
3.290000e+02 8.695427e-02 0.000000e+00
3.300000e+02 9.163139e-02 0.000000e+00
3.310000e+02 9.688883e-02 0.000000e+00
3.320000e+02 1.026907e-01 0.000000e+00
3.330000e+02 1.092614e-01 0.000000e+00
3.340000e+02 1.168532e-01 0.000000e+00
3.350000e+02 1.256826e-01 0.000000e+00
3.360000e+02 1.359463e-01 0.000000e+00
3.370000e+02 1.478243e-01 0.000000e+00
3.380000e+02 1.615128e-01 0.000000e+00
3.390000e+02 1.772566e-01 0.000000e+00
3.400000e+02 1.954589e-01 0.000000e+00
3.410000e+02 2.166919e-01 0.000000e+00
3.420000e+02 2.416744e-01 0.000000e+00
3.430000e+02 2.710316e-01 0.000000e+00
3.440000e+02 3.053261e-01 0.000000e+00
3.450000e+02 3.452724e-01 0.000000e+00
3.460000e+02 3.912039e-01 0.000000e+00
3.470000e+02 4.429514e-01 0.000000e+00
3.480000e+02 4.994941e-01 0.000000e+00
3.490000e+02 5.582794e-01 0.000000e+00
3.500000e+02 6.141743e-01 0.000000e+00
3.510000e+02 6.589364e-01 0.000000e+00
3.520000e+02 6.783009e-01 0.000000e+00
3.530000e+02 6.561965e-01 0.000000e+00
3.540000e+02 5.815179e-01 0.000000e+00
3.550000e+02 4.696333e-01 0.000000e+00
3.560000e+02 4.186457e-01 0.000000e+00
3.570000e+02 5.581849e-01 0.000000e+00
3.580000e+02 8.049684e-01 0.000000e+00
3.590000e+02 1.024352e+00 0.000000e+00
3.600000e+02 1.142304e+00 0.000000e+00
3.610000e+02 1.140852e+00 0.000000e+00
3.620000e+02 1.041988e+00 0.000000e+00
3.630000e+02 8.818871e-01 0.000000e+00
3.640000e+02 7.089281e-01 0.000000e+00
3.650000e+02 5.506477e-01 0.000000e+00
3.660000e+02 4.168201e-01 0.000000e+00
3.670000e+02 3.110297e-01 0.000000e+00
3.680000e+02 2.301752e-01 0.000000e+00
3.690000e+02 1.703012e-01 0.000000e+00
3.700000e+02 1.270665e-01 0.000000e+00
3.710000e+02 9.673572e-02 0.000000e+00
3.720000e+02 7.613327e-02 0.000000e+00
3.730000e+02 6.278156e-02 0.000000e+00
3.740000e+02 5.464934e-02 0.000000e+00
3.750000e+02 5.005443e-02 0.000000e+00
3.760000e+02 4.777462e-02 0.000000e+00
3.770000e+02 4.687240e-02 0.000000e+00
3.780000e+02 4.678705e-02 0.000000e+00
3.790000e+02 4.720085e-02 0.000000e+00
3.800000e+02 4.790840e-02 0.000000e+00
3.810000e+02 4.879279e-02 0.000000e+00
3.820000e+02 4.980252e-02 0.000000e+00
3.830000e+02 5.090491e-02 0.000000e+00
3.840000e+02 5.207667e-02 0.000000e+00
3.850000e+02 5.330274e-02 0.000000e+00
3.860000e+02 5.457981e-02 0.000000e+00
3.870000e+02 5.590553e-02 0.000000e+00
3.880000e+02 5.728029e-02 0.000000e+00
3.890000e+02 5.870483e-02 0.000000e+00
3.900000e+02 6.018160e-02 0.000000e+00
3.910000e+02 6.171633e-02 0.000000e+00
3.920000e+02 6.331927e-02 0.000000e+00
3.930000e+02 6.500553e-02 0.000000e+00
3.940000e+02 6.679076e-02 0.000000e+00
3.950000e+02 6.869172e-02 0.000000e+00
3.960000e+02 7.073225e-02 0.000000e+00
3.970000e+02 7.293941e-02 0.000000e+00
3.980000e+02 7.534859e-02 0.000000e+00
3.990000e+02 7.799531e-02 0.000000e+00
4.000000e+02 8.093197e-02 0.000000e+00


==> vdp/d1=32-32_d2=64-64_nosta_noinv_epi16_test_difabs_all.txt <==
0.000000e+00 1.499148e-03 3.502987e-03 5.052782e-03 6.472557e-03 8.025678e-03 9.238097e-03 1.022138e-02 1.111406e-02 1.183146e-02 1.241758e-02 1.298515e-02 1.361286e-02 1.428806e-02 1.500718e-02 1.576593e-02 1.656879e-02 1.741902e-02 1.830070e-02 1.921045e-02 2.014962e-02 2.112341e-02 2.214474e-02 2.324719e-02 2.452005e-02 2.589832e-02 2.734956e-02 2.906019e-02 3.113798e-02 3.362617e-02 3.651492e-02 3.976328e-02 4.336191e-02 4.743068e-02 5.220804e-02 5.796941e-02 6.482404e-02 7.287057e-02 8.214050e-02 9.237670e-02 1.035329e-01 1.152883e-01 1.263375e-01 1.343440e-01 1.361703e-01 1.289034e-01 1.115721e-01 9.041425e-02 9.566595e-02 1.384425e-01 1.949119e-01 2.401674e-01 2.569752e-01 2.481035e-01 2.183778e-01 1.765214e-01 1.378855e-01 1.044818e-01 7.787602e-02 5.857524e-02 4.422396e-02 3.362656e-02 2.594942e-02 2.065817e-02 1.715322e-02 1.506763e-02 1.394232e-02 1.349371e-02 1.348626e-02 1.371728e-02 1.410586e-02 1.459956e-02 1.515000e-02 1.573051e-02 1.633805e-02 1.696653e-02 1.760739e-02 1.825139e-02 1.889633e-02 1.954204e-02 2.018636e-02 2.082655e-02 2.146113e-02 2.208896e-02 2.269073e-02 2.323354e-02 2.375970e-02 2.430634e-02 2.490265e-02 2.557574e-02 2.634780e-02 2.723378e-02 2.823957e-02 2.937693e-02 3.065475e-02 3.208728e-02 3.370400e-02 3.555577e-02 3.768679e-02 4.010823e-02 4.285252e-02 4.598811e-02 4.962361e-02 5.354715e-02 5.772478e-02 6.244058e-02 6.798171e-02 7.461458e-02 8.262547e-02 9.225526e-02 1.036754e-01 1.169896e-01 1.323980e-01 1.502828e-01 1.710406e-01 1.948690e-01 2.211180e-01 2.478127e-01 2.724266e-01 2.907177e-01 2.948824e-01 2.796411e-01 2.432968e-01 1.966075e-01 1.991126e-01 2.872590e-01 4.031630e-01 4.959259e-01 5.342222e-01 5.156109e-01 4.574526e-01 3.791742e-01 3.005691e-01 2.299561e-01 1.715660e-01 1.259807e-01 9.149712e-02 6.623592e-02 4.811515e-02 3.555951e-02 2.711189e-02 2.177634e-02 1.860138e-02 1.691353e-02 1.614616e-02 1.588583e-02 1.593180e-02 1.616506e-02 1.651938e-02 1.697334e-02 1.753077e-02 1.820216e-02 1.900179e-02 1.994707e-02 2.104430e-02 2.227285e-02 2.360510e-02 2.500903e-02 2.645264e-02 2.790420e-02 2.933558e-02 3.076450e-02 3.222282e-02 3.373854e-02 3.532694e-02 3.698894e-02 3.872375e-02 4.053372e-02 4.242584e-02 4.441111e-02 4.651107e-02 4.875908e-02 5.118588e-02 5.373511e-02 5.651944e-02 5.969070e-02 6.339629e-02 6.770387e-02 7.265382e-02 7.827961e-02 8.463182e-02 9.179187e-02 9.989550e-02 1.091744e-01 1.200572e-01 1.330281e-01 1.484773e-01 1.667169e-01 1.878636e-01 2.121648e-01 2.402054e-01 2.720357e-01 3.067634e-01 3.422889e-01 3.737299e-01 3.960960e-01 4.014422e-01 3.807543e-01 3.261837e-01 2.626947e-01 2.625006e-01 3.760123e-01 5.321011e-01 6.493763e-01 6.975685e-01 6.730214e-01 5.989804e-01 4.990986e-01 3.953839e-01 3.031743e-01 2.280411e-01 1.699044e-01 1.260357e-01 9.377185e-02 7.062640e-02 5.453546e-02 4.374367e-02 3.691372e-02 3.290797e-02 3.076630e-02 2.984891e-02 2.965418e-02 2.987486e-02 3.035972e-02 3.100736e-02 3.174989e-02 3.255676e-02 3.341543e-02 3.431346e-02 3.524157e-02 3.619288e-02 3.716713e-02 3.816478e-02 3.918476e-02 4.022780e-02 4.129631e-02 4.239804e-02 4.353211e-02 4.469468e-02 4.591998e-02 4.724096e-02 4.868953e-02 5.029616e-02 5.208088e-02 5.407102e-02 5.629591e-02 5.879032e-02 6.160438e-02 6.480809e-02 6.849311e-02 7.271788e-02 7.754941e-02 8.298391e-02 8.877669e-02 9.521706e-02 1.025734e-01 1.110767e-01 1.210276e-01 1.327315e-01 1.465504e-01 1.628643e-01 1.820302e-01 2.043530e-01 2.301884e-01 2.601139e-01 2.948700e-01 3.349109e-01 3.806083e-01 4.301449e-01 4.792593e-01 5.229451e-01 5.526535e-01 5.552412e-01 5.194862e-01 4.427856e-01 3.572705e-01 3.814076e-01 5.567592e-01 7.636870e-01 9.162941e-01 9.717847e-01 9.280143e-01 8.171791e-01 6.754579e-01 5.335454e-01 4.077154e-01 3.040909e-01 2.236842e-01 1.632766e-01 1.192098e-01 8.778191e-02 6.605776e-02 5.150387e-02 4.227881e-02 3.678071e-02 3.376551e-02 3.231815e-02 3.176780e-02 3.174749e-02 3.205800e-02 3.258128e-02 3.326107e-02 3.408606e-02 3.505790e-02 3.618713e-02 3.748141e-02 3.892868e-02 4.051163e-02 4.220786e-02 4.399342e-02 4.584244e-02 4.773056e-02 4.964974e-02 5.162168e-02 5.368229e-02 5.586133e-02 5.817140e-02 6.061940e-02 6.321167e-02 6.595916e-02 6.887703e-02 7.198684e-02 7.532073e-02 7.892610e-02 8.287203e-02 8.720756e-02 9.192590e-02 9.726883e-02 1.034338e-01 1.105584e-01 1.187662e-01 1.281793e-01 1.389370e-01 1.512119e-01 1.652385e-01 1.813943e-01 2.002678e-01 2.226755e-01 2.493681e-01 2.806002e-01 3.166394e-01 3.581930e-01 4.058826e-01 4.593332e-01 5.165842e-01 5.742024e-01 6.251887e-01 6.576174e-01 6.589255e-01 6.158354e-01 5.212401e-01 4.194812e-01 4.484247e-01 6.493057e-01 8.927395e-01 1.068562e+00 1.129588e+00 1.080849e+00 9.520808e-01 7.900533e-01 6.255674e-01 4.797416e-01 3.608826e-01 2.680712e-01 1.982348e-01 1.469791e-01 1.104879e-01 8.515939e-02 6.825820e-02 5.753796e-02 5.119551e-02 4.779057e-02 4.618600e-02 4.569218e-02 4.585621e-02 4.639584e-02 4.717039e-02 4.810360e-02 4.914338e-02 5.025614e-02 5.142896e-02 5.265627e-02 5.393343e-02 5.525780e-02 5.662797e-02 5.804753e-02 5.951985e-02 6.105375e-02 6.265990e-02 6.435046e-02 6.614036e-02 6.805059e-02 7.011124e-02 7.235630e-02 7.481824e-02 7.753660e-02 8.055780e-02 8.393503e-02 8.773486e-02 9.204449e-02


==> vdp/d1=32-32_d2=64-64_nosta_noinv_epi16_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.499148e-03 0.000000e+00
3.000000e+00 3.502987e-03 0.000000e+00
4.000000e+00 5.052782e-03 0.000000e+00
5.000000e+00 6.472557e-03 0.000000e+00
6.000000e+00 8.025678e-03 0.000000e+00
7.000000e+00 9.238097e-03 0.000000e+00
8.000000e+00 1.022138e-02 0.000000e+00
9.000000e+00 1.111406e-02 0.000000e+00
1.000000e+01 1.183146e-02 0.000000e+00
1.100000e+01 1.241758e-02 0.000000e+00
1.200000e+01 1.298515e-02 0.000000e+00
1.300000e+01 1.361286e-02 0.000000e+00
1.400000e+01 1.428806e-02 0.000000e+00
1.500000e+01 1.500718e-02 0.000000e+00
1.600000e+01 1.576593e-02 0.000000e+00
1.700000e+01 1.656879e-02 0.000000e+00
1.800000e+01 1.741902e-02 0.000000e+00
1.900000e+01 1.830070e-02 0.000000e+00
2.000000e+01 1.921045e-02 0.000000e+00
2.100000e+01 2.014962e-02 0.000000e+00
2.200000e+01 2.112341e-02 0.000000e+00
2.300000e+01 2.214474e-02 0.000000e+00
2.400000e+01 2.324719e-02 0.000000e+00
2.500000e+01 2.452005e-02 0.000000e+00
2.600000e+01 2.589832e-02 0.000000e+00
2.700000e+01 2.734956e-02 0.000000e+00
2.800000e+01 2.906019e-02 0.000000e+00
2.900000e+01 3.113798e-02 0.000000e+00
3.000000e+01 3.362617e-02 0.000000e+00
3.100000e+01 3.651492e-02 0.000000e+00
3.200000e+01 3.976328e-02 0.000000e+00
3.300000e+01 4.336191e-02 0.000000e+00
3.400000e+01 4.743068e-02 0.000000e+00
3.500000e+01 5.220804e-02 0.000000e+00
3.600000e+01 5.796941e-02 0.000000e+00
3.700000e+01 6.482404e-02 0.000000e+00
3.800000e+01 7.287057e-02 0.000000e+00
3.900000e+01 8.214050e-02 0.000000e+00
4.000000e+01 9.237670e-02 0.000000e+00
4.100000e+01 1.035329e-01 0.000000e+00
4.200000e+01 1.152883e-01 0.000000e+00
4.300000e+01 1.263375e-01 0.000000e+00
4.400000e+01 1.343440e-01 0.000000e+00
4.500000e+01 1.361703e-01 0.000000e+00
4.600000e+01 1.289034e-01 0.000000e+00
4.700000e+01 1.115721e-01 0.000000e+00
4.800000e+01 9.041425e-02 0.000000e+00
4.900000e+01 9.566595e-02 0.000000e+00
5.000000e+01 1.384425e-01 0.000000e+00
5.100000e+01 1.949119e-01 0.000000e+00
5.200000e+01 2.401674e-01 0.000000e+00
5.300000e+01 2.569752e-01 0.000000e+00
5.400000e+01 2.481035e-01 0.000000e+00
5.500000e+01 2.183778e-01 0.000000e+00
5.600000e+01 1.765214e-01 0.000000e+00
5.700000e+01 1.378855e-01 0.000000e+00
5.800000e+01 1.044818e-01 0.000000e+00
5.900000e+01 7.787602e-02 0.000000e+00
6.000000e+01 5.857524e-02 0.000000e+00
6.100000e+01 4.422396e-02 0.000000e+00
6.200000e+01 3.362656e-02 0.000000e+00
6.300000e+01 2.594942e-02 0.000000e+00
6.400000e+01 2.065817e-02 0.000000e+00
6.500000e+01 1.715322e-02 0.000000e+00
6.600000e+01 1.506763e-02 0.000000e+00
6.700000e+01 1.394232e-02 0.000000e+00
6.800000e+01 1.349371e-02 0.000000e+00
6.900000e+01 1.348626e-02 0.000000e+00
7.000000e+01 1.371728e-02 0.000000e+00
7.100000e+01 1.410586e-02 0.000000e+00
7.200000e+01 1.459956e-02 0.000000e+00
7.300000e+01 1.515000e-02 0.000000e+00
7.400000e+01 1.573051e-02 0.000000e+00
7.500000e+01 1.633805e-02 0.000000e+00
7.600000e+01 1.696653e-02 0.000000e+00
7.700000e+01 1.760739e-02 0.000000e+00
7.800000e+01 1.825139e-02 0.000000e+00
7.900000e+01 1.889633e-02 0.000000e+00
8.000000e+01 1.954204e-02 0.000000e+00
8.100000e+01 2.018636e-02 0.000000e+00
8.200000e+01 2.082655e-02 0.000000e+00
8.300000e+01 2.146113e-02 0.000000e+00
8.400000e+01 2.208896e-02 0.000000e+00
8.500000e+01 2.269073e-02 0.000000e+00
8.600000e+01 2.323354e-02 0.000000e+00
8.700000e+01 2.375970e-02 0.000000e+00
8.800000e+01 2.430634e-02 0.000000e+00
8.900000e+01 2.490265e-02 0.000000e+00
9.000000e+01 2.557574e-02 0.000000e+00
9.100000e+01 2.634780e-02 0.000000e+00
9.200000e+01 2.723378e-02 0.000000e+00
9.300000e+01 2.823957e-02 0.000000e+00
9.400000e+01 2.937693e-02 0.000000e+00
9.500000e+01 3.065475e-02 0.000000e+00
9.600000e+01 3.208728e-02 0.000000e+00
9.700000e+01 3.370400e-02 0.000000e+00
9.800000e+01 3.555577e-02 0.000000e+00
9.900000e+01 3.768679e-02 0.000000e+00
1.000000e+02 4.010823e-02 0.000000e+00
1.010000e+02 4.285252e-02 0.000000e+00
1.020000e+02 4.598811e-02 0.000000e+00
1.030000e+02 4.962361e-02 0.000000e+00
1.040000e+02 5.354715e-02 0.000000e+00
1.050000e+02 5.772478e-02 0.000000e+00
1.060000e+02 6.244058e-02 0.000000e+00
1.070000e+02 6.798171e-02 0.000000e+00
1.080000e+02 7.461458e-02 0.000000e+00
1.090000e+02 8.262547e-02 0.000000e+00
1.100000e+02 9.225526e-02 0.000000e+00
1.110000e+02 1.036754e-01 0.000000e+00
1.120000e+02 1.169896e-01 0.000000e+00
1.130000e+02 1.323980e-01 0.000000e+00
1.140000e+02 1.502828e-01 0.000000e+00
1.150000e+02 1.710406e-01 0.000000e+00
1.160000e+02 1.948690e-01 0.000000e+00
1.170000e+02 2.211180e-01 0.000000e+00
1.180000e+02 2.478127e-01 0.000000e+00
1.190000e+02 2.724266e-01 0.000000e+00
1.200000e+02 2.907177e-01 0.000000e+00
1.210000e+02 2.948824e-01 0.000000e+00
1.220000e+02 2.796411e-01 0.000000e+00
1.230000e+02 2.432968e-01 0.000000e+00
1.240000e+02 1.966075e-01 0.000000e+00
1.250000e+02 1.991126e-01 0.000000e+00
1.260000e+02 2.872590e-01 0.000000e+00
1.270000e+02 4.031630e-01 0.000000e+00
1.280000e+02 4.959259e-01 0.000000e+00
1.290000e+02 5.342222e-01 0.000000e+00
1.300000e+02 5.156109e-01 0.000000e+00
1.310000e+02 4.574526e-01 0.000000e+00
1.320000e+02 3.791742e-01 0.000000e+00
1.330000e+02 3.005691e-01 0.000000e+00
1.340000e+02 2.299561e-01 0.000000e+00
1.350000e+02 1.715660e-01 0.000000e+00
1.360000e+02 1.259807e-01 0.000000e+00
1.370000e+02 9.149712e-02 0.000000e+00
1.380000e+02 6.623592e-02 0.000000e+00
1.390000e+02 4.811515e-02 0.000000e+00
1.400000e+02 3.555951e-02 0.000000e+00
1.410000e+02 2.711189e-02 0.000000e+00
1.420000e+02 2.177634e-02 0.000000e+00
1.430000e+02 1.860138e-02 0.000000e+00
1.440000e+02 1.691353e-02 0.000000e+00
1.450000e+02 1.614616e-02 0.000000e+00
1.460000e+02 1.588583e-02 0.000000e+00
1.470000e+02 1.593180e-02 0.000000e+00
1.480000e+02 1.616506e-02 0.000000e+00
1.490000e+02 1.651938e-02 0.000000e+00
1.500000e+02 1.697334e-02 0.000000e+00
1.510000e+02 1.753077e-02 0.000000e+00
1.520000e+02 1.820216e-02 0.000000e+00
1.530000e+02 1.900179e-02 0.000000e+00
1.540000e+02 1.994707e-02 0.000000e+00
1.550000e+02 2.104430e-02 0.000000e+00
1.560000e+02 2.227285e-02 0.000000e+00
1.570000e+02 2.360510e-02 0.000000e+00
1.580000e+02 2.500903e-02 0.000000e+00
1.590000e+02 2.645264e-02 0.000000e+00
1.600000e+02 2.790420e-02 0.000000e+00
1.610000e+02 2.933558e-02 0.000000e+00
1.620000e+02 3.076450e-02 0.000000e+00
1.630000e+02 3.222282e-02 0.000000e+00
1.640000e+02 3.373854e-02 0.000000e+00
1.650000e+02 3.532694e-02 0.000000e+00
1.660000e+02 3.698894e-02 0.000000e+00
1.670000e+02 3.872375e-02 0.000000e+00
1.680000e+02 4.053372e-02 0.000000e+00
1.690000e+02 4.242584e-02 0.000000e+00
1.700000e+02 4.441111e-02 0.000000e+00
1.710000e+02 4.651107e-02 0.000000e+00
1.720000e+02 4.875908e-02 0.000000e+00
1.730000e+02 5.118588e-02 0.000000e+00
1.740000e+02 5.373511e-02 0.000000e+00
1.750000e+02 5.651944e-02 0.000000e+00
1.760000e+02 5.969070e-02 0.000000e+00
1.770000e+02 6.339629e-02 0.000000e+00
1.780000e+02 6.770387e-02 0.000000e+00
1.790000e+02 7.265382e-02 0.000000e+00
1.800000e+02 7.827961e-02 0.000000e+00
1.810000e+02 8.463182e-02 0.000000e+00
1.820000e+02 9.179187e-02 0.000000e+00
1.830000e+02 9.989550e-02 0.000000e+00
1.840000e+02 1.091744e-01 0.000000e+00
1.850000e+02 1.200572e-01 0.000000e+00
1.860000e+02 1.330281e-01 0.000000e+00
1.870000e+02 1.484773e-01 0.000000e+00
1.880000e+02 1.667169e-01 0.000000e+00
1.890000e+02 1.878636e-01 0.000000e+00
1.900000e+02 2.121648e-01 0.000000e+00
1.910000e+02 2.402054e-01 0.000000e+00
1.920000e+02 2.720357e-01 0.000000e+00
1.930000e+02 3.067634e-01 0.000000e+00
1.940000e+02 3.422889e-01 0.000000e+00
1.950000e+02 3.737299e-01 0.000000e+00
1.960000e+02 3.960960e-01 0.000000e+00
1.970000e+02 4.014422e-01 0.000000e+00
1.980000e+02 3.807543e-01 0.000000e+00
1.990000e+02 3.261837e-01 0.000000e+00
2.000000e+02 2.626947e-01 0.000000e+00
2.010000e+02 2.625006e-01 0.000000e+00
2.020000e+02 3.760123e-01 0.000000e+00
2.030000e+02 5.321011e-01 0.000000e+00
2.040000e+02 6.493763e-01 0.000000e+00
2.050000e+02 6.975685e-01 0.000000e+00
2.060000e+02 6.730214e-01 0.000000e+00
2.070000e+02 5.989804e-01 0.000000e+00
2.080000e+02 4.990986e-01 0.000000e+00
2.090000e+02 3.953839e-01 0.000000e+00
2.100000e+02 3.031743e-01 0.000000e+00
2.110000e+02 2.280411e-01 0.000000e+00
2.120000e+02 1.699044e-01 0.000000e+00
2.130000e+02 1.260357e-01 0.000000e+00
2.140000e+02 9.377185e-02 0.000000e+00
2.150000e+02 7.062640e-02 0.000000e+00
2.160000e+02 5.453546e-02 0.000000e+00
2.170000e+02 4.374367e-02 0.000000e+00
2.180000e+02 3.691372e-02 0.000000e+00
2.190000e+02 3.290797e-02 0.000000e+00
2.200000e+02 3.076630e-02 0.000000e+00
2.210000e+02 2.984891e-02 0.000000e+00
2.220000e+02 2.965418e-02 0.000000e+00
2.230000e+02 2.987486e-02 0.000000e+00
2.240000e+02 3.035972e-02 0.000000e+00
2.250000e+02 3.100736e-02 0.000000e+00
2.260000e+02 3.174989e-02 0.000000e+00
2.270000e+02 3.255676e-02 0.000000e+00
2.280000e+02 3.341543e-02 0.000000e+00
2.290000e+02 3.431346e-02 0.000000e+00
2.300000e+02 3.524157e-02 0.000000e+00
2.310000e+02 3.619288e-02 0.000000e+00
2.320000e+02 3.716713e-02 0.000000e+00
2.330000e+02 3.816478e-02 0.000000e+00
2.340000e+02 3.918476e-02 0.000000e+00
2.350000e+02 4.022780e-02 0.000000e+00
2.360000e+02 4.129631e-02 0.000000e+00
2.370000e+02 4.239804e-02 0.000000e+00
2.380000e+02 4.353211e-02 0.000000e+00
2.390000e+02 4.469468e-02 0.000000e+00
2.400000e+02 4.591998e-02 0.000000e+00
2.410000e+02 4.724096e-02 0.000000e+00
2.420000e+02 4.868953e-02 0.000000e+00
2.430000e+02 5.029616e-02 0.000000e+00
2.440000e+02 5.208088e-02 0.000000e+00
2.450000e+02 5.407102e-02 0.000000e+00
2.460000e+02 5.629591e-02 0.000000e+00
2.470000e+02 5.879032e-02 0.000000e+00
2.480000e+02 6.160438e-02 0.000000e+00
2.490000e+02 6.480809e-02 0.000000e+00
2.500000e+02 6.849311e-02 0.000000e+00
2.510000e+02 7.271788e-02 0.000000e+00
2.520000e+02 7.754941e-02 0.000000e+00
2.530000e+02 8.298391e-02 0.000000e+00
2.540000e+02 8.877669e-02 0.000000e+00
2.550000e+02 9.521706e-02 0.000000e+00
2.560000e+02 1.025734e-01 0.000000e+00
2.570000e+02 1.110767e-01 0.000000e+00
2.580000e+02 1.210276e-01 0.000000e+00
2.590000e+02 1.327315e-01 0.000000e+00
2.600000e+02 1.465504e-01 0.000000e+00
2.610000e+02 1.628643e-01 0.000000e+00
2.620000e+02 1.820302e-01 0.000000e+00
2.630000e+02 2.043530e-01 0.000000e+00
2.640000e+02 2.301884e-01 0.000000e+00
2.650000e+02 2.601139e-01 0.000000e+00
2.660000e+02 2.948700e-01 0.000000e+00
2.670000e+02 3.349109e-01 0.000000e+00
2.680000e+02 3.806083e-01 0.000000e+00
2.690000e+02 4.301449e-01 0.000000e+00
2.700000e+02 4.792593e-01 0.000000e+00
2.710000e+02 5.229451e-01 0.000000e+00
2.720000e+02 5.526535e-01 0.000000e+00
2.730000e+02 5.552412e-01 0.000000e+00
2.740000e+02 5.194862e-01 0.000000e+00
2.750000e+02 4.427856e-01 0.000000e+00
2.760000e+02 3.572705e-01 0.000000e+00
2.770000e+02 3.814076e-01 0.000000e+00
2.780000e+02 5.567592e-01 0.000000e+00
2.790000e+02 7.636870e-01 0.000000e+00
2.800000e+02 9.162941e-01 0.000000e+00
2.810000e+02 9.717847e-01 0.000000e+00
2.820000e+02 9.280143e-01 0.000000e+00
2.830000e+02 8.171791e-01 0.000000e+00
2.840000e+02 6.754579e-01 0.000000e+00
2.850000e+02 5.335454e-01 0.000000e+00
2.860000e+02 4.077154e-01 0.000000e+00
2.870000e+02 3.040909e-01 0.000000e+00
2.880000e+02 2.236842e-01 0.000000e+00
2.890000e+02 1.632766e-01 0.000000e+00
2.900000e+02 1.192098e-01 0.000000e+00
2.910000e+02 8.778191e-02 0.000000e+00
2.920000e+02 6.605776e-02 0.000000e+00
2.930000e+02 5.150387e-02 0.000000e+00
2.940000e+02 4.227881e-02 0.000000e+00
2.950000e+02 3.678071e-02 0.000000e+00
2.960000e+02 3.376551e-02 0.000000e+00
2.970000e+02 3.231815e-02 0.000000e+00
2.980000e+02 3.176780e-02 0.000000e+00
2.990000e+02 3.174749e-02 0.000000e+00
3.000000e+02 3.205800e-02 0.000000e+00
3.010000e+02 3.258128e-02 0.000000e+00
3.020000e+02 3.326107e-02 0.000000e+00
3.030000e+02 3.408606e-02 0.000000e+00
3.040000e+02 3.505790e-02 0.000000e+00
3.050000e+02 3.618713e-02 0.000000e+00
3.060000e+02 3.748141e-02 0.000000e+00
3.070000e+02 3.892868e-02 0.000000e+00
3.080000e+02 4.051163e-02 0.000000e+00
3.090000e+02 4.220786e-02 0.000000e+00
3.100000e+02 4.399342e-02 0.000000e+00
3.110000e+02 4.584244e-02 0.000000e+00
3.120000e+02 4.773056e-02 0.000000e+00
3.130000e+02 4.964974e-02 0.000000e+00
3.140000e+02 5.162168e-02 0.000000e+00
3.150000e+02 5.368229e-02 0.000000e+00
3.160000e+02 5.586133e-02 0.000000e+00
3.170000e+02 5.817140e-02 0.000000e+00
3.180000e+02 6.061940e-02 0.000000e+00
3.190000e+02 6.321167e-02 0.000000e+00
3.200000e+02 6.595916e-02 0.000000e+00
3.210000e+02 6.887703e-02 0.000000e+00
3.220000e+02 7.198684e-02 0.000000e+00
3.230000e+02 7.532073e-02 0.000000e+00
3.240000e+02 7.892610e-02 0.000000e+00
3.250000e+02 8.287203e-02 0.000000e+00
3.260000e+02 8.720756e-02 0.000000e+00
3.270000e+02 9.192590e-02 0.000000e+00
3.280000e+02 9.726883e-02 0.000000e+00
3.290000e+02 1.034338e-01 0.000000e+00
3.300000e+02 1.105584e-01 0.000000e+00
3.310000e+02 1.187662e-01 0.000000e+00
3.320000e+02 1.281793e-01 0.000000e+00
3.330000e+02 1.389370e-01 0.000000e+00
3.340000e+02 1.512119e-01 0.000000e+00
3.350000e+02 1.652385e-01 0.000000e+00
3.360000e+02 1.813943e-01 0.000000e+00
3.370000e+02 2.002678e-01 0.000000e+00
3.380000e+02 2.226755e-01 0.000000e+00
3.390000e+02 2.493681e-01 0.000000e+00
3.400000e+02 2.806002e-01 0.000000e+00
3.410000e+02 3.166394e-01 0.000000e+00
3.420000e+02 3.581930e-01 0.000000e+00
3.430000e+02 4.058826e-01 0.000000e+00
3.440000e+02 4.593332e-01 0.000000e+00
3.450000e+02 5.165842e-01 0.000000e+00
3.460000e+02 5.742024e-01 0.000000e+00
3.470000e+02 6.251887e-01 0.000000e+00
3.480000e+02 6.576174e-01 0.000000e+00
3.490000e+02 6.589255e-01 0.000000e+00
3.500000e+02 6.158354e-01 0.000000e+00
3.510000e+02 5.212401e-01 0.000000e+00
3.520000e+02 4.194812e-01 0.000000e+00
3.530000e+02 4.484247e-01 0.000000e+00
3.540000e+02 6.493057e-01 0.000000e+00
3.550000e+02 8.927395e-01 0.000000e+00
3.560000e+02 1.068562e+00 0.000000e+00
3.570000e+02 1.129588e+00 0.000000e+00
3.580000e+02 1.080849e+00 0.000000e+00
3.590000e+02 9.520808e-01 0.000000e+00
3.600000e+02 7.900533e-01 0.000000e+00
3.610000e+02 6.255674e-01 0.000000e+00
3.620000e+02 4.797416e-01 0.000000e+00
3.630000e+02 3.608826e-01 0.000000e+00
3.640000e+02 2.680712e-01 0.000000e+00
3.650000e+02 1.982348e-01 0.000000e+00
3.660000e+02 1.469791e-01 0.000000e+00
3.670000e+02 1.104879e-01 0.000000e+00
3.680000e+02 8.515939e-02 0.000000e+00
3.690000e+02 6.825820e-02 0.000000e+00
3.700000e+02 5.753796e-02 0.000000e+00
3.710000e+02 5.119551e-02 0.000000e+00
3.720000e+02 4.779057e-02 0.000000e+00
3.730000e+02 4.618600e-02 0.000000e+00
3.740000e+02 4.569218e-02 0.000000e+00
3.750000e+02 4.585621e-02 0.000000e+00
3.760000e+02 4.639584e-02 0.000000e+00
3.770000e+02 4.717039e-02 0.000000e+00
3.780000e+02 4.810360e-02 0.000000e+00
3.790000e+02 4.914338e-02 0.000000e+00
3.800000e+02 5.025614e-02 0.000000e+00
3.810000e+02 5.142896e-02 0.000000e+00
3.820000e+02 5.265627e-02 0.000000e+00
3.830000e+02 5.393343e-02 0.000000e+00
3.840000e+02 5.525780e-02 0.000000e+00
3.850000e+02 5.662797e-02 0.000000e+00
3.860000e+02 5.804753e-02 0.000000e+00
3.870000e+02 5.951985e-02 0.000000e+00
3.880000e+02 6.105375e-02 0.000000e+00
3.890000e+02 6.265990e-02 0.000000e+00
3.900000e+02 6.435046e-02 0.000000e+00
3.910000e+02 6.614036e-02 0.000000e+00
3.920000e+02 6.805059e-02 0.000000e+00
3.930000e+02 7.011124e-02 0.000000e+00
3.940000e+02 7.235630e-02 0.000000e+00
3.950000e+02 7.481824e-02 0.000000e+00
3.960000e+02 7.753660e-02 0.000000e+00
3.970000e+02 8.055780e-02 0.000000e+00
3.980000e+02 8.393503e-02 0.000000e+00
3.990000e+02 8.773486e-02 0.000000e+00
4.000000e+02 9.204449e-02 0.000000e+00


==> vdp/d1=32-32_d2=64-64_nosta_noinv_gi0_traj.txt <==
x y
-1.000000e+00 2.500000e+00
-8.735232e-01 2.576685e+00
-7.417659e-01 2.708265e+00
-6.018342e-01 2.895737e+00
-4.509130e-01 3.140166e+00
-2.862467e-01 3.442232e+00
-1.048353e-01 3.799582e+00
9.566304e-02 4.199034e+00
3.164680e-01 4.608032e+00
5.566654e-01 4.969882e+00
8.112496e-01 5.202903e+00
1.071050e+00 5.213270e+00
1.323683e+00 4.930341e+00
1.556530e+00 4.356334e+00
1.756259e+00 3.577348e+00
1.915358e+00 2.736388e+00
2.033048e+00 1.959097e+00
2.114321e+00 1.316734e+00
2.167308e+00 8.286787e-01
2.199404e+00 4.770320e-01
2.216806e+00 2.306053e-01
2.224151e+00 6.209710e-02
2.224591e+00 -5.151384e-02
2.220299e+00 -1.276930e-01
2.212774e+00 -1.788213e-01
2.203038e+00 -2.133788e-01
2.191782e+00 -2.370801e-01
2.179466e+00 -2.537048e-01
2.166390e+00 -2.657157e-01
2.152750e+00 -2.747200e-01
2.138674e+00 -2.817690e-01
2.124244e+00 -2.875547e-01
2.109515e+00 -2.925333e-01
2.094520e+00 -2.970085e-01
2.079279e+00 -3.011830e-01
2.063808e+00 -3.051946e-01
2.048116e+00 -3.091357e-01
2.032208e+00 -3.130701e-01
2.016088e+00 -3.170440e-01
1.999756e+00 -3.210933e-01
1.983213e+00 -3.252449e-01
1.966458e+00 -3.295194e-01
1.949487e+00 -3.339332e-01
1.932299e+00 -3.384999e-01
1.914889e+00 -3.432311e-01
1.897251e+00 -3.481385e-01
1.879381e+00 -3.532351e-01
1.861272e+00 -3.585356e-01
1.842916e+00 -3.640537e-01
1.824305e+00 -3.698038e-01
1.805429e+00 -3.758002e-01
1.786278e+00 -3.820588e-01
1.766840e+00 -3.885963e-01
1.747102e+00 -3.954312e-01
1.727051e+00 -4.025837e-01
1.706671e+00 -4.100757e-01
1.685944e+00 -4.179319e-01
1.664854e+00 -4.261798e-01
1.643377e+00 -4.348502e-01
1.621493e+00 -4.439821e-01
1.599172e+00 -4.536221e-01
1.576388e+00 -4.638215e-01
1.553105e+00 -4.746365e-01
1.529287e+00 -4.861322e-01
1.504894e+00 -4.983909e-01
1.479880e+00 -5.115066e-01
1.454193e+00 -5.255770e-01
1.427778e+00 -5.407070e-01
1.400575e+00 -5.570329e-01
1.372513e+00 -5.746973e-01
1.343511e+00 -5.938661e-01
1.313475e+00 -6.147369e-01
1.282297e+00 -6.375467e-01
1.249861e+00 -6.625354e-01
1.216054e+00 -6.899174e-01
1.180747e+00 -7.199534e-01
1.143793e+00 -7.529556e-01
1.105024e+00 -7.892979e-01
1.064246e+00 -8.294296e-01
1.021263e+00 -8.738938e-01
9.758564e-01 -9.234871e-01
9.277760e-01 -9.792346e-01
8.767096e-01 -1.042354e+00
8.222763e-01 -1.114277e+00
7.640047e-01 -1.196562e+00
7.013187e-01 -1.290861e+00
6.335488e-01 -1.398959e+00
5.599077e-01 -1.522973e+00
4.794990e-01 -1.665432e+00
3.913113e-01 -1.829062e+00
2.941724e-01 -2.016279e+00
1.867788e-01 -2.229437e+00
6.797759e-02 -2.468050e+00
-6.326203e-02 -2.728667e+00
-2.078067e-01 -3.003361e+00
-3.660285e-01 -3.276488e+00
-5.374519e-01 -3.523703e+00
-7.199805e-01 -3.711591e+00
-9.096544e-01 -3.797127e+00
-1.100365e+00 -3.742391e+00
-1.284040e+00 -3.528442e+00
-1.452886e+00 -3.166073e+00
-1.600884e+00 -2.697491e+00
-1.724187e+00 -2.182669e+00
-1.821580e+00 -1.679245e+00
-1.894383e+00 -1.229625e+00
-1.946634e+00 -8.543394e-01
-1.982346e+00 -5.555103e-01
-2.004732e+00 -3.259401e-01
-2.016924e+00 -1.538140e-01
-2.021591e+00 -2.673675e-02
-2.020704e+00 6.650507e-02
-2.015703e+00 1.348930e-01
-2.007665e+00 1.852797e-01
-1.997384e+00 2.227838e-01
-1.985432e+00 2.510810e-01
-1.972213e+00 2.728181e-01
-1.958015e+00 2.898948e-01
-1.943039e+00 3.036734e-01
-1.927428e+00 3.151323e-01
-1.911280e+00 3.249763e-01
-1.894663e+00 3.337165e-01
-1.877622e+00 3.417272e-01
-1.860186e+00 3.492858e-01
-1.842372e+00 3.566017e-01
-1.824185e+00 3.638365e-01
-1.805625e+00 3.711189e-01
-1.786686e+00 3.785553e-01
-1.767354e+00 3.862357e-01
-1.747616e+00 3.941965e-01
-1.727458e+00 4.024312e-01
-1.706869e+00 4.109365e-01
-1.685836e+00 4.197122e-01
-1.664345e+00 4.287618e-01
-1.642383e+00 4.380915e-01
-1.619937e+00 4.477210e-01
-1.596991e+00 4.577365e-01
-1.573525e+00 4.682428e-01
-1.549515e+00 4.793412e-01
-1.524930e+00 4.911222e-01
-1.499743e+00 5.036619e-01
-1.473918e+00 5.170432e-01
-1.447419e+00 5.313606e-01
-1.420201e+00 5.467200e-01
-1.392214e+00 5.632420e-01
-1.363400e+00 5.810639e-01
-1.333692e+00 6.003445e-01
-1.303015e+00 6.212690e-01
-1.271280e+00 6.440552e-01
-1.238385e+00 6.689590e-01
-1.204220e+00 6.963275e-01
-1.168658e+00 7.265819e-01
-1.131558e+00 7.600980e-01
-1.092756e+00 7.972977e-01
-1.052063e+00 8.386809e-01
-1.009253e+00 8.848416e-01
-9.640553e-01 9.364887e-01
-9.161529e-01 9.944662e-01
-8.651652e-01 1.059797e+00
-8.106411e-01 1.133806e+00
-7.520297e-01 1.218112e+00
-6.886626e-01 1.314609e+00
-6.198277e-01 1.425230e+00
-5.447664e-01 1.551960e+00
-4.626893e-01 1.697233e+00
-3.726737e-01 1.864051e+00
-2.736848e-01 2.054978e+00
-1.647223e-01 2.271404e+00
-4.472009e-02 2.512803e+00
8.764384e-02 2.775519e+00
2.335973e-01 3.050654e+00
3.934789e-01 3.320545e+00
5.665520e-01 3.559905e+00
7.503259e-01 3.732426e+00
9.401772e-01 3.796375e+00
1.129756e+00 3.716752e+00
1.311177e+00 3.477975e+00
1.476480e+00 3.095865e+00
1.620159e+00 2.617347e+00
1.739118e+00 2.102760e+00
1.832113e+00 1.607433e+00
1.901257e+00 1.168815e+00
1.950517e+00 8.061976e-01
1.983755e+00 5.194271e-01
2.004399e+00 2.991720e-01
2.015331e+00 1.328991e-01
2.018941e+00 9.386569e-03
2.017092e+00 -8.129334e-02
2.011216e+00 -1.477087e-01
2.002386e+00 -1.965773e-01
1.991373e+00 -2.328752e-01
1.978731e+00 -2.602181e-01
1.964855e+00 -2.812105e-01
1.950028e+00 -2.977147e-01
1.934450e+00 -3.110562e-01
1.918262e+00 -3.221794e-01
1.901565e+00 -3.317590e-01
1.884428e+00 -3.402794e-01
1.866900e+00 -3.480923e-01
1.849015e+00 -3.554564e-01
1.830792e+00 -3.625626e-01
1.812244e+00 -3.695522e-01
1.793375e+00 -3.765332e-01
1.774189e+00 -3.835893e-01
1.754679e+00 -3.907878e-01
1.734840e+00 -3.981841e-01
1.714662e+00 -4.058267e-01
1.694132e+00 -4.137594e-01
1.673234e+00 -4.220230e-01
1.651952e+00 -4.306586e-01
1.630265e+00 -4.397095e-01
1.608148e+00 -4.492264e-01
1.585575e+00 -4.592637e-01
1.562515e+00 -4.698788e-01
1.538932e+00 -4.811358e-01
1.514790e+00 -4.931119e-01
1.490043e+00 -5.058985e-01
1.464644e+00 -5.195959e-01
1.438539e+00 -5.343011e-01
1.411669e+00 -5.501423e-01
1.383970e+00 -5.672591e-01
1.355365e+00 -5.858069e-01
1.325764e+00 -6.059707e-01
1.295068e+00 -6.279702e-01
1.263159e+00 -6.520563e-01
1.229927e+00 -6.784438e-01
1.195248e+00 -7.073725e-01
1.158983e+00 -7.391337e-01
1.120975e+00 -7.740736e-01
1.081039e+00 -8.126101e-01
1.038977e+00 -8.552421e-01
9.945842e-01 -9.026393e-01
9.476242e-01 -9.557561e-01
8.978137e-01 -1.015721e+00
8.448001e-01 -1.083888e+00
7.881519e-01 -1.161770e+00
7.273366e-01 -1.250988e+00
6.617168e-01 -1.353253e+00
5.905666e-01 -1.470520e+00
5.130197e-01 -1.605157e+00
4.281257e-01 -1.759887e+00
3.347744e-01 -1.937218e+00
2.316984e-01 -2.139670e+00
1.176591e-01 -2.368216e+00
-8.406736e-03 -2.620506e+00
-1.474670e-01 -2.890882e+00
-3.001296e-01 -3.167085e+00
-4.663370e-01 -3.428334e+00
-6.447271e-01 -3.644998e+00
-8.321019e-01 -3.777518e+00
-1.023270e+00 -3.783287e+00
-1.210846e+00 -3.634625e+00
-1.386523e+00 -3.329033e+00
-1.543603e+00 -2.896915e+00
-1.677220e+00 -2.393372e+00
-1.785138e+00 -1.879171e+00
-1.867550e+00 -1.403903e+00
-1.927611e+00 -9.973623e-01
-1.969620e+00 -6.679748e-01
-1.997045e+00 -4.115149e-01
-2.013015e+00 -2.176006e-01
-2.020461e+00 -7.366502e-02
-2.021631e+00 3.209364e-02
-2.018153e+00 1.096410e-01
-2.011237e+00 1.666221e-01
-2.001787e+00 2.088446e-01
-1.990457e+00 2.405107e-01
-1.977712e+00 2.646463e-01
-1.963883e+00 2.834247e-01
-1.949203e+00 2.984060e-01
-1.933836e+00 3.107087e-01
-1.917896e+00 3.211373e-01
-1.901463e+00 3.302740e-01
-1.884590e+00 3.385428e-01
-1.867312e+00 3.462566e-01
-1.849650e+00 3.536493e-01
-1.831614e+00 3.608999e-01
-1.813206e+00 3.681491e-01
-1.794421e+00 3.755113e-01
-1.775251e+00 3.830834e-01
-1.755679e+00 3.909308e-01
-1.735693e+00 3.990549e-01
-1.715281e+00 4.074506e-01
-1.694430e+00 4.161162e-01
-1.673126e+00 4.250542e-01
-1.651357e+00 4.342693e-01
-1.629110e+00 4.437709e-01
-1.606368e+00 4.536170e-01
-1.583116e+00 4.639117e-01
-1.559331e+00 4.747576e-01
-1.534983e+00 4.862521e-01
-1.510044e+00 4.984742e-01
-1.484482e+00 5.115034e-01
-1.458262e+00 5.254286e-01
-1.431342e+00 5.403513e-01
-1.403673e+00 5.563856e-01
-1.375202e+00 5.736619e-01
-1.345865e+00 5.923299e-01
-1.315592e+00 6.125624e-01
-1.284298e+00 6.345643e-01
-1.251887e+00 6.585739e-01
-1.218252e+00 6.848911e-01
-1.183273e+00 7.139271e-01
-1.146816e+00 7.460720e-01
-1.108727e+00 7.817206e-01
-1.068826e+00 8.213391e-01
-1.026905e+00 8.654814e-01
-9.827119e-01 9.148080e-01
-9.359501e-01 9.701034e-01
-8.862649e-01 1.032309e+00
-8.332371e-01 1.102614e+00
-7.763596e-01 1.182526e+00
-7.150071e-01 1.273839e+00
-6.484805e-01 1.378491e+00
-5.760412e-01 1.498431e+00
-4.969142e-01 1.635823e+00
-4.102437e-01 1.793536e+00
-3.150230e-01 1.974437e+00
-2.102250e-01 2.180439e+00
-9.485209e-02 2.411919e+00
3.232186e-02 2.666697e+00
1.726543e-01 2.938457e+00
3.269044e-01 3.212980e+00
4.948013e-01 3.468493e+00
6.746763e-01 3.673158e+00
8.627359e-01 3.786033e+00
1.053299e+00 3.767999e+00
1.239055e+00 3.593892e+00
1.411728e+00 3.265791e+00
1.564678e+00 2.819451e+00
1.693922e+00 2.312165e+00
1.797449e+00 1.803524e+00
1.875814e+00 1.338237e+00
1.932663e+00 9.439402e-01
1.971962e+00 6.271635e-01
1.997340e+00 3.813350e-01
2.011898e+00 1.946516e-01
2.018227e+00 5.503525e-02
2.018400e+00 -4.785495e-02
2.014010e+00 -1.231987e-01
2.006272e+00 -1.785003e-01
1.996067e+00 -2.193972e-01
1.984031e+00 -2.500113e-01
1.970616e+00 -2.733207e-01
1.956147e+00 -2.914607e-01
1.940854e+00 -3.059537e-01
1.924899e+00 -3.178828e-01
1.908399e+00 -3.280214e-01
1.891434e+00 -3.369232e-01
1.874061e+00 -3.449872e-01
1.856317e+00 -3.525071e-01
1.838229e+00 -3.596986e-01
1.819812e+00 -3.667209e-01
1.801074e+00 -3.736942e-01
1.782017e+00 -3.807110e-01
1.762638e+00 -3.878447e-01
1.742934e+00 -3.951544e-01
1.722895e+00 -4.026915e-01
1.702509e+00 -4.105014e-01
1.681763e+00 -4.186257e-01
1.660639e+00 -4.271055e-01
1.639119e+00 -4.359819e-01
1.617180e+00 -4.453033e-01
1.594796e+00 -4.551226e-01
1.571938e+00 -4.654960e-01
1.548571e+00 -4.764845e-01
1.524660e+00 -4.881582e-01
1.500165e+00 -5.006042e-01
1.475037e+00 -5.139196e-01
1.449225e+00 -5.282027e-01
1.422673e+00 -5.435656e-01
1.395320e+00 -5.601472e-01
1.367092e+00 -5.780936e-01
1.337907e+00 -5.975769e-01
1.307669e+00 -6.188017e-01
1.276266e+00 -6.420130e-01
1.243585e+00 -6.674405e-01
1.209508e+00 -6.953055e-01
1.173906e+00 -7.258779e-01
1.136626e+00 -7.594811e-01
1.097497e+00 -7.965022e-01
1.056322e+00 -8.374057e-01
1.012901e+00 -8.827652e-01
9.670151e-01 -9.334340e-01
9.184006e-01 -9.904689e-01
8.667325e-01 -1.055131e+00
8.116179e-01 -1.128881e+00
7.525657e-01 -1.213297e+00
6.889784e-01 -1.310047e+00
6.201713e-01 -1.420962e+00
5.453296e-01 -1.548236e+00
4.635425e-01 -1.694474e+00
3.737684e-01 -1.862347e+00
2.748037e-01 -2.054290e+00
1.653493e-01 -2.272378e+00
4.428554e-02 -2.515479e+00
-8.939783e-02 -2.779547e+00
-2.365008e-01 -3.055399e+00
-3.972750e-01 -3.325781e+00
-5.710016e-01 -3.564690e+00


==> vdp/d1=32-32_d2=64-64_nosta_noinv_gi1_traj.txt <==
x y
1.000000e-01 1.000000e-01
1.048071e-01 1.049494e-01
1.098732e-01 1.101174e-01
1.152103e-01 1.155096e-01
1.208306e-01 1.211307e-01
1.267470e-01 1.269848e-01
1.329726e-01 1.330752e-01
1.395206e-01 1.394041e-01
1.464047e-01 1.459725e-01
1.536389e-01 1.527799e-01
1.612372e-01 1.598241e-01
1.692136e-01 1.671004e-01
1.775826e-01 1.746020e-01
1.863580e-01 1.823195e-01
1.955537e-01 1.902413e-01
2.051819e-01 1.983573e-01
2.152534e-01 2.066568e-01
2.257775e-01 2.151273e-01
2.367631e-01 2.237528e-01
2.482175e-01 2.325132e-01
2.601462e-01 2.413847e-01
2.725532e-01 2.503386e-01
2.854407e-01 2.593432e-01
2.988093e-01 2.683626e-01
3.126575e-01 2.773556e-01
3.269813e-01 2.862746e-01
3.417744e-01 2.950657e-01
3.570272e-01 3.036662e-01
3.727265e-01 3.120020e-01
3.888549e-01 3.199893e-01
4.053907e-01 3.275351e-01
4.223071e-01 3.345373e-01
4.395722e-01 3.408840e-01
4.571482e-01 3.464547e-01
4.749910e-01 3.511198e-01
4.930499e-01 3.547425e-01
5.112672e-01 3.571796e-01
5.295776e-01 3.582828e-01
5.479087e-01 3.579010e-01
5.661799e-01 3.558730e-01
5.843022e-01 3.520331e-01
6.021781e-01 3.462189e-01
6.197020e-01 3.382735e-01
6.367606e-01 3.280537e-01
6.532335e-01 3.154359e-01
6.689941e-01 3.003190e-01
6.839110e-01 2.826284e-01
6.978515e-01 2.623309e-01
7.106855e-01 2.394470e-01
7.222848e-01 2.140262e-01
7.325232e-01 1.861414e-01
7.412791e-01 1.558936e-01
7.484410e-01 1.234519e-01
7.539077e-01 8.900937e-02
7.575883e-01 5.275229e-02
7.593988e-01 1.484377e-02
7.592599e-01 -2.459481e-02
7.570995e-01 -6.550600e-02
7.528480e-01 -1.078884e-01
7.464347e-01 -1.517887e-01
7.377851e-01 -1.973099e-01
7.268183e-01 -2.446159e-01
7.134437e-01 -2.939396e-01
6.975570e-01 -3.455901e-01
6.790361e-01 -3.999623e-01
6.577358e-01 -4.575481e-01
6.334811e-01 -5.189070e-01
6.060651e-01 -5.846451e-01
5.752433e-01 -6.554498e-01
5.407254e-01 -7.320920e-01
5.021757e-01 -8.154487e-01
4.592122e-01 -9.065073e-01
4.114124e-01 -1.006367e+00
3.583290e-01 -1.116280e+00
2.994210e-01 -1.237619e+00
2.340440e-01 -1.371873e+00
1.614621e-01 -1.520604e+00
8.088342e-02 -1.684710e+00
-8.385047e-03 -1.863952e+00
-1.069932e-01 -2.056674e+00
-2.154866e-01 -2.258484e+00
-3.341850e-01 -2.461845e+00
-4.629745e-01 -2.655937e+00
-6.010526e-01 -2.825167e+00
-7.466220e-01 -2.949834e+00
-8.968431e-01 -3.006386e+00
-1.047671e+00 -2.973101e+00
-1.194046e+00 -2.840100e+00
-1.331240e+00 -2.612134e+00
-1.455230e+00 -2.308489e+00
-1.563064e+00 -1.958606e+00
-1.652995e+00 -1.594814e+00
-1.724581e+00 -1.246014e+00
-1.779139e+00 -9.324480e-01
-1.819217e+00 -6.637478e-01
-1.847196e+00 -4.415624e-01
-1.865137e+00 -2.629437e-01
-1.874925e+00 -1.222071e-01
-1.878347e+00 -1.255776e-02
-1.876831e+00 7.242177e-02
-1.871483e+00 1.383778e-01
-1.863160e+00 1.898947e-01
-1.852511e+00 2.305157e-01
-1.840021e+00 2.629626e-01
-1.826050e+00 2.893125e-01
-1.810866e+00 3.111445e-01
-1.794661e+00 3.296609e-01
-1.777579e+00 3.457772e-01
-1.759719e+00 3.601955e-01
-1.741151e+00 3.734290e-01
-1.721928e+00 3.858103e-01
-1.702087e+00 3.975895e-01
-1.681654e+00 4.089605e-01
-1.660648e+00 4.200767e-01
-1.639077e+00 4.310588e-01
-1.616947e+00 4.420173e-01
-1.594257e+00 4.531080e-01
-1.571000e+00 4.644903e-01
-1.547158e+00 4.763079e-01
-1.522709e+00 4.886808e-01
-1.497631e+00 5.017120e-01
-1.471895e+00 5.155058e-01
-1.445466e+00 5.301732e-01
-1.418301e+00 5.458343e-01
-1.390354e+00 5.626204e-01
-1.361568e+00 5.806777e-01
-1.331877e+00 6.001725e-01
-1.301206e+00 6.212964e-01
-1.269468e+00 6.442729e-01
-1.236560e+00 6.693632e-01
-1.202373e+00 6.969222e-01
-1.166780e+00 7.273722e-01
-1.129639e+00 7.610908e-01
-1.090786e+00 7.985042e-01
-1.050030e+00 8.401174e-01
-1.007145e+00 8.865295e-01
-9.618593e-01 9.384556e-01
-9.138520e-01 9.967463e-01
-8.627406e-01 1.062435e+00
-8.080709e-01 1.136861e+00
-7.492869e-01 1.221656e+00
-6.857163e-01 1.318720e+00
-6.166471e-01 1.429987e+00
-5.413203e-01 1.557442e+00
-4.589399e-01 1.703560e+00
-3.685795e-01 1.871341e+00
-2.692015e-01 2.063311e+00
-1.598106e-01 2.280795e+00
-3.933298e-02 2.523162e+00
9.356695e-02 2.786599e+00
2.400891e-01 3.061871e+00
4.005306e-01 3.331019e+00
5.740970e-01 3.568332e+00
7.582051e-01 3.737094e+00
9.481624e-01 3.795634e+00
1.137543e+00 3.709495e+00
1.318418e+00 3.464211e+00
1.482889e+00 3.077053e+00
1.625566e+00 2.595907e+00
1.743442e+00 2.081213e+00
1.835367e+00 1.587687e+00
1.903597e+00 1.152082e+00
1.952113e+00 7.927653e-01
1.984762e+00 5.090160e-01
2.004948e+00 2.912791e-01
2.015532e+00 1.270006e-01
2.018883e+00 5.044013e-03
2.016840e+00 -8.446980e-02
2.010824e+00 -1.500392e-01
2.001890e+00 -1.983011e-01
1.990799e+00 -2.341671e-01
1.978099e+00 -2.612040e-01
1.964179e+00 -2.819809e-01
1.949316e+00 -2.983336e-01
1.933710e+00 -3.115688e-01
1.917498e+00 -3.226184e-01
1.900781e+00 -3.321475e-01
1.883627e+00 -3.406341e-01
1.866083e+00 -3.484256e-01
1.848182e+00 -3.557773e-01
1.829944e+00 -3.628775e-01
1.811382e+00 -3.698665e-01
1.792499e+00 -3.768507e-01
1.773298e+00 -3.839131e-01
1.753773e+00 -3.911200e-01
1.733919e+00 -3.985273e-01
1.713725e+00 -4.061828e-01
1.693179e+00 -4.141300e-01
1.672264e+00 -4.224105e-01
1.650964e+00 -4.310643e-01
1.629257e+00 -4.401356e-01
1.607120e+00 -4.496754e-01
1.584526e+00 -4.597380e-01
1.561442e+00 -4.703815e-01
1.537835e+00 -4.816697e-01
1.513665e+00 -4.936812e-01
1.488890e+00 -5.065076e-01
1.463460e+00 -5.202488e-01
1.437320e+00 -5.350036e-01
1.410414e+00 -5.509002e-01
1.382675e+00 -5.680793e-01
1.354026e+00 -5.866971e-01
1.324378e+00 -6.069402e-01
1.293628e+00 -6.290300e-01
1.261662e+00 -6.532174e-01
1.228365e+00 -6.797163e-01
1.193616e+00 -7.087683e-01
1.157275e+00 -7.406675e-01
1.119183e+00 -7.757630e-01
1.079153e+00 -8.144762e-01
1.036989e+00 -8.573102e-01
9.924837e-01 -9.049480e-01
9.453993e-01 -9.583534e-01
8.954498e-01 -1.018664e+00
8.422793e-01 -1.087244e+00
7.854519e-01 -1.165611e+00
7.244304e-01 -1.255390e+00
6.585733e-01 -1.358299e+00
5.871486e-01 -1.476309e+00
5.092858e-01 -1.611808e+00
4.240285e-01 -1.767527e+00
3.302592e-01 -1.945955e+00
2.267043e-01 -2.149615e+00
1.121348e-01 -2.379323e+00
-1.450867e-02 -2.632605e+00
-1.541850e-01 -2.903580e+00
-3.074781e-01 -3.179615e+00
-4.742893e-01 -3.439532e+00
-6.531762e-01 -3.653280e+00
-8.408567e-01 -3.780835e+00
-1.032036e+00 -3.779968e+00
-1.219241e+00 -3.623902e+00
-1.394198e+00 -3.311585e+00
-1.550288e+00 -2.874851e+00
-1.682751e+00 -2.369526e+00
-1.789474e+00 -1.856152e+00
-1.870766e+00 -1.383569e+00
-1.929908e+00 -9.805268e-01
-1.971177e+00 -6.546474e-01
-1.998005e+00 -4.013256e-01
-2.013524e+00 -2.099829e-01
-2.020637e+00 -6.805217e-02
-2.021562e+00 3.621024e-02
-2.017902e+00 1.126603e-01
-2.010852e+00 1.688491e-01
-2.001302e+00 2.105047e-01
-1.989898e+00 2.417659e-01
-1.977097e+00 2.656131e-01
-1.963224e+00 2.841869e-01
-1.948509e+00 2.990232e-01
-1.933113e+00 3.112241e-01
-1.917150e+00 3.215820e-01
-1.900695e+00 3.306707e-01
-1.883803e+00 3.389080e-01
-1.866507e+00 3.466024e-01
-1.848828e+00 3.539848e-01
-1.830775e+00 3.612325e-01
-1.812349e+00 3.684848e-01
-1.793548e+00 3.758545e-01
-1.774359e+00 3.834383e-01
-1.754768e+00 3.912987e-01
-1.734764e+00 3.994355e-01
-1.714331e+00 4.078436e-01
-1.693459e+00 4.165219e-01
-1.672135e+00 4.254723e-01
-1.650344e+00 4.347003e-01
-1.628074e+00 4.442159e-01
-1.605309e+00 4.540803e-01
-1.582034e+00 4.643981e-01
-1.558223e+00 4.752720e-01
-1.533848e+00 4.867982e-01
-1.508881e+00 4.990556e-01
-1.483290e+00 5.121240e-01
-1.457038e+00 5.260928e-01
-1.430085e+00 5.410640e-01
-1.402381e+00 5.571525e-01
-1.373871e+00 5.744895e-01
-1.344493e+00 5.932254e-01
-1.314174e+00 6.135347e-01
-1.282831e+00 6.356236e-01
-1.250367e+00 6.597318e-01
-1.216672e+00 6.861646e-01
-1.181628e+00 7.153357e-01
-1.145100e+00 7.476328e-01
-1.106931e+00 7.834533e-01
-1.066943e+00 8.232671e-01
-1.024923e+00 8.676326e-01
-9.806184e-01 9.172158e-01
-9.337302e-01 9.728072e-01
-8.839009e-01 1.035357e+00
-8.307078e-01 1.106069e+00
-7.736391e-01 1.186463e+00
-7.120639e-01 1.278348e+00
-6.452818e-01 1.383661e+00
-5.725518e-01 1.504353e+00
-4.930976e-01 1.642613e+00
-4.060563e-01 1.801335e+00
-3.104169e-01 1.983359e+00
-2.051549e-01 2.190541e+00
-8.926788e-02 2.423165e+00
3.848287e-02 2.678900e+00
1.794478e-01 2.951182e+00
3.343428e-01 3.225368e+00
5.028426e-01 3.479329e+00
6.831946e-01 3.680703e+00
8.715003e-01 3.788347e+00
1.062015e+00 3.763523e+00
1.247355e+00 3.582026e+00
1.419242e+00 3.247451e+00
1.571171e+00 2.796962e+00
1.699264e+00 2.288353e+00
1.801588e+00 1.780896e+00
1.878876e+00 1.318405e+00
1.934832e+00 9.276776e-01
1.973414e+00 6.143700e-01
1.998230e+00 3.715504e-01
2.012355e+00 1.872759e-01
2.018360e+00 4.956743e-02
2.018291e+00 -5.186391e-02
2.013723e+00 -1.261351e-01
2.005854e+00 -1.806629e-01
1.995553e+00 -2.210062e-01
1.983444e+00 -2.512259e-01
1.969975e+00 -2.742555e-01
1.955463e+00 -2.921981e-01
1.940136e+00 -3.065519e-01
1.924154e+00 -3.183834e-01
1.907631e+00 -3.284542e-01
1.890646e+00 -3.373094e-01
1.873255e+00 -3.453427e-01
1.855496e+00 -3.528432e-01
1.837392e+00 -3.600236e-01
1.818960e+00 -3.670412e-01
1.800207e+00 -3.740145e-01
1.781135e+00 -3.810351e-01
1.761742e+00 -3.881759e-01
1.742023e+00 -3.954949e-01
1.721968e+00 -4.030436e-01
1.701566e+00 -4.108669e-01
1.680803e+00 -4.190069e-01
1.659662e+00 -4.275039e-01
1.638123e+00 -4.363995e-01
1.616164e+00 -4.457424e-01
1.593759e+00 -4.555856e-01
1.570878e+00 -4.659856e-01
1.547487e+00 -4.770040e-01
1.523551e+00 -4.887110e-01
1.499027e+00 -5.011945e-01
1.473869e+00 -5.145524e-01
1.448025e+00 -5.288821e-01
1.421438e+00 -5.442980e-01
1.394046e+00 -5.609389e-01
1.365776e+00 -5.789518e-01
1.336545e+00 -5.985100e-01
1.306256e+00 -6.198199e-01
1.274797e+00 -6.431284e-01
1.242054e+00 -6.686624e-01
1.207911e+00 -6.966452e-01
1.172235e+00 -7.273490e-01
1.134875e+00 -7.610999e-01
1.095656e+00 -7.982881e-01
1.054382e+00 -8.393821e-01
1.010854e+00 -8.849638e-01
9.648490e-01 -9.358999e-01
9.161022e-01 -9.932550e-01
8.642855e-01 -1.058301e+00
8.090019e-01 -1.132504e+00
7.497557e-01 -1.217448e+00
6.859448e-01 -1.314805e+00
6.168802e-01 -1.426419e+00
5.417406e-01 -1.554502e+00
4.596117e-01 -1.701677e+00
3.694438e-01 -1.870598e+00
2.700263e-01 -2.063708e+00
1.600632e-01 -2.282992e+00
3.844262e-02 -2.527167e+00
-9.584158e-02 -2.792031e+00
-2.435709e-01 -3.068077e+00
-4.049652e-01 -3.337654e+00
-5.792413e-01 -3.574353e+00
-7.638624e-01 -3.742398e+00
-9.544089e-01 -3.797954e+00
-1.144248e+00 -3.706800e+00
-1.325074e+00 -3.455925e+00
-1.489526e+00 -3.063996e+00
-1.631999e+00 -2.578992e+00
-1.749270e+00 -2.062106e+00
-1.840675e+00 -1.568193e+00
-1.908270e+00 -1.134951e+00
-1.956332e+00 -7.778082e-01
-1.988654e+00 -4.960341e-01
-2.008382e+00 -2.810343e-01
-2.018602e+00 -1.205166e-01
-2.021819e+00 -2.284519e-03
-2.019856e+00 8.443179e-02
-2.014060e+00 1.480660e-01
-2.005435e+00 1.950447e-01
-1.994720e+00 2.301108e-01
-1.982441e+00 2.566690e-01
-1.968971e+00 2.771694e-01


==> vdp/d1=32-32_d2=64-64_nosta_noinv_lyap_Vvalue.txt <==
x y z
-2.500 -5.000 2.216
-2.500 -4.796 2.164
-2.500 -4.592 2.111
-2.500 -4.388 2.058
-2.500 -4.184 2.005
-2.500 -3.980 1.951
-2.500 -3.776 1.896
-2.500 -3.571 1.842
-2.500 -3.367 1.787
-2.500 -3.163 1.731
-2.500 -2.959 1.675
-2.500 -2.755 1.619
-2.500 -2.551 1.562
-2.500 -2.347 1.504
-2.500 -2.143 1.446
-2.500 -1.939 1.387
-2.500 -1.735 1.327
-2.500 -1.531 1.265
-2.500 -1.327 1.202
-2.500 -1.122 1.136
-2.500 -0.918 1.068
-2.500 -0.714 0.997
-2.500 -0.510 0.923
-2.500 -0.306 0.844
-2.500 -0.102 0.763
-2.500 0.102 0.683
-2.500 0.306 0.606
-2.500 0.510 0.533
-2.500 0.714 0.465
-2.500 0.918 0.402
-2.500 1.122 0.345
-2.500 1.327 0.295
-2.500 1.531 0.252
-2.500 1.735 0.217
-2.500 1.939 0.189
-2.500 2.143 0.169
-2.500 2.347 0.155
-2.500 2.551 0.149
-2.500 2.755 0.148
-2.500 2.959 0.153
-2.500 3.163 0.164
-2.500 3.367 0.181
-2.500 3.571 0.203
-2.500 3.776 0.227
-2.500 3.980 0.254
-2.500 4.184 0.282
-2.500 4.388 0.312
-2.500 4.592 0.344
-2.500 4.796 0.376
-2.500 5.000 0.410
-2.398 -5.000 2.171
-2.398 -4.796 2.119
-2.398 -4.592 2.067
-2.398 -4.388 2.015
-2.398 -4.184 1.962
-2.398 -3.980 1.908
-2.398 -3.776 1.854
-2.398 -3.571 1.800
-2.398 -3.367 1.745
-2.398 -3.163 1.690
-2.398 -2.959 1.635
-2.398 -2.755 1.579
-2.398 -2.551 1.523
-2.398 -2.347 1.466
-2.398 -2.143 1.408
-2.398 -1.939 1.349
-2.398 -1.735 1.289
-2.398 -1.531 1.228
-2.398 -1.327 1.165
-2.398 -1.122 1.099
-2.398 -0.918 1.031
-2.398 -0.714 0.959
-2.398 -0.510 0.884
-2.398 -0.306 0.805
-2.398 -0.102 0.724
-2.398 0.102 0.645
-2.398 0.306 0.569
-2.398 0.510 0.497
-2.398 0.714 0.430
-2.398 0.918 0.367
-2.398 1.122 0.311
-2.398 1.327 0.261
-2.398 1.531 0.219
-2.398 1.735 0.185
-2.398 1.939 0.158
-2.398 2.143 0.139
-2.398 2.347 0.127
-2.398 2.551 0.121
-2.398 2.755 0.122
-2.398 2.959 0.128
-2.398 3.163 0.140
-2.398 3.367 0.158
-2.398 3.571 0.180
-2.398 3.776 0.204
-2.398 3.980 0.230
-2.398 4.184 0.259
-2.398 4.388 0.289
-2.398 4.592 0.320
-2.398 4.796 0.353
-2.398 5.000 0.387
-2.296 -5.000 2.126
-2.296 -4.796 2.075
-2.296 -4.592 2.023
-2.296 -4.388 1.971
-2.296 -4.184 1.918
-2.296 -3.980 1.865
-2.296 -3.776 1.812
-2.296 -3.571 1.758
-2.296 -3.367 1.704
-2.296 -3.163 1.649
-2.296 -2.959 1.594
-2.296 -2.755 1.539
-2.296 -2.551 1.483
-2.296 -2.347 1.426
-2.296 -2.143 1.368
-2.296 -1.939 1.310
-2.296 -1.735 1.250
-2.296 -1.531 1.189
-2.296 -1.327 1.126
-2.296 -1.122 1.060
-2.296 -0.918 0.992
-2.296 -0.714 0.920
-2.296 -0.510 0.844
-2.296 -0.306 0.764
-2.296 -0.102 0.685
-2.296 0.102 0.607
-2.296 0.306 0.532
-2.296 0.510 0.461
-2.296 0.714 0.394
-2.296 0.918 0.333
-2.296 1.122 0.277
-2.296 1.327 0.228
-2.296 1.531 0.186
-2.296 1.735 0.153
-2.296 1.939 0.127
-2.296 2.143 0.110
-2.296 2.347 0.099
-2.296 2.551 0.095
-2.296 2.755 0.097
-2.296 2.959 0.104
-2.296 3.163 0.117
-2.296 3.367 0.136
-2.296 3.571 0.157
-2.296 3.776 0.181
-2.296 3.980 0.208
-2.296 4.184 0.236
-2.296 4.388 0.266
-2.296 4.592 0.297
-2.296 4.796 0.330
-2.296 5.000 0.364
-2.194 -5.000 2.081
-2.194 -4.796 2.030
-2.194 -4.592 1.979
-2.194 -4.388 1.927
-2.194 -4.184 1.875
-2.194 -3.980 1.822
-2.194 -3.776 1.769
-2.194 -3.571 1.715
-2.194 -3.367 1.661
-2.194 -3.163 1.607
-2.194 -2.959 1.552
-2.194 -2.755 1.497
-2.194 -2.551 1.442
-2.194 -2.347 1.385
-2.194 -2.143 1.328
-2.194 -1.939 1.270
-2.194 -1.735 1.210
-2.194 -1.531 1.149
-2.194 -1.327 1.086
-2.194 -1.122 1.020
-2.194 -0.918 0.952
-2.194 -0.714 0.879
-2.194 -0.510 0.803
-2.194 -0.306 0.723
-2.194 -0.102 0.645
-2.194 0.102 0.569
-2.194 0.306 0.495
-2.194 0.510 0.425
-2.194 0.714 0.359
-2.194 0.918 0.298
-2.194 1.122 0.243
-2.194 1.327 0.194
-2.194 1.531 0.154
-2.194 1.735 0.121
-2.194 1.939 0.097
-2.194 2.143 0.081
-2.194 2.347 0.072
-2.194 2.551 0.070
-2.194 2.755 0.073
-2.194 2.959 0.081
-2.194 3.163 0.095
-2.194 3.367 0.114
-2.194 3.571 0.135
-2.194 3.776 0.160
-2.194 3.980 0.186
-2.194 4.184 0.214
-2.194 4.388 0.244
-2.194 4.592 0.275
-2.194 4.796 0.308
-2.194 5.000 0.341
-2.092 -5.000 2.035
-2.092 -4.796 1.985
-2.092 -4.592 1.934
-2.092 -4.388 1.882
-2.092 -4.184 1.830
-2.092 -3.980 1.778
-2.092 -3.776 1.725
-2.092 -3.571 1.672
-2.092 -3.367 1.618
-2.092 -3.163 1.564
-2.092 -2.959 1.510
-2.092 -2.755 1.455
-2.092 -2.551 1.400
-2.092 -2.347 1.344
-2.092 -2.143 1.287
-2.092 -1.939 1.229
-2.092 -1.735 1.169
-2.092 -1.531 1.108
-2.092 -1.327 1.044
-2.092 -1.122 0.979
-2.092 -0.918 0.910
-2.092 -0.714 0.837
-2.092 -0.510 0.759
-2.092 -0.306 0.681
-2.092 -0.102 0.605
-2.092 0.102 0.530
-2.092 0.306 0.458
-2.092 0.510 0.389
-2.092 0.714 0.323
-2.092 0.918 0.263
-2.092 1.122 0.209
-2.092 1.327 0.161
-2.092 1.531 0.122
-2.092 1.735 0.090
-2.092 1.939 0.068
-2.092 2.143 0.053
-2.092 2.347 0.046
-2.092 2.551 0.045
-2.092 2.755 0.050
-2.092 2.959 0.059
-2.092 3.163 0.074
-2.092 3.367 0.093
-2.092 3.571 0.114
-2.092 3.776 0.139
-2.092 3.980 0.165
-2.092 4.184 0.193
-2.092 4.388 0.223
-2.092 4.592 0.254
-2.092 4.796 0.287
-2.092 5.000 0.320
-1.990 -5.000 1.989
-1.990 -4.796 1.939
-1.990 -4.592 1.889
-1.990 -4.388 1.837
-1.990 -4.184 1.786
-1.990 -3.980 1.734
-1.990 -3.776 1.681
-1.990 -3.571 1.628
-1.990 -3.367 1.575
-1.990 -3.163 1.521
-1.990 -2.959 1.467
-1.990 -2.755 1.412
-1.990 -2.551 1.357
-1.990 -2.347 1.301
-1.990 -2.143 1.244
-1.990 -1.939 1.186
-1.990 -1.735 1.127
-1.990 -1.531 1.065
-1.990 -1.327 1.002
-1.990 -1.122 0.935
-1.990 -0.918 0.865
-1.990 -0.714 0.791
-1.990 -0.510 0.715
-1.990 -0.306 0.639
-1.990 -0.102 0.564
-1.990 0.102 0.491
-1.990 0.306 0.420
-1.990 0.510 0.352
-1.990 0.714 0.288
-1.990 0.918 0.228
-1.990 1.122 0.175
-1.990 1.327 0.128
-1.990 1.531 0.090
-1.990 1.735 0.060
-1.990 1.939 0.039
-1.990 2.143 0.026
-1.990 2.347 0.021
-1.990 2.551 0.022
-1.990 2.755 0.028
-1.990 2.959 0.039
-1.990 3.163 0.054
-1.990 3.367 0.073
-1.990 3.571 0.094
-1.990 3.776 0.119
-1.990 3.980 0.145
-1.990 4.184 0.173
-1.990 4.388 0.203
-1.990 4.592 0.235
-1.990 4.796 0.267
-1.990 5.000 0.300
-1.888 -5.000 1.943
-1.888 -4.796 1.893
-1.888 -4.592 1.843
-1.888 -4.388 1.792
-1.888 -4.184 1.741
-1.888 -3.980 1.689
-1.888 -3.776 1.637
-1.888 -3.571 1.584
-1.888 -3.367 1.531
-1.888 -3.163 1.477
-1.888 -2.959 1.423
-1.888 -2.755 1.369
-1.888 -2.551 1.314
-1.888 -2.347 1.258
-1.888 -2.143 1.201
-1.888 -1.939 1.143
-1.888 -1.735 1.083
-1.888 -1.531 1.021
-1.888 -1.327 0.957
-1.888 -1.122 0.890
-1.888 -0.918 0.819
-1.888 -0.714 0.744
-1.888 -0.510 0.670
-1.888 -0.306 0.596
-1.888 -0.102 0.523
-1.888 0.102 0.451
-1.888 0.306 0.382
-1.888 0.510 0.315
-1.888 0.714 0.252
-1.888 0.918 0.193
-1.888 1.122 0.141
-1.888 1.327 0.095
-1.888 1.531 0.058
-1.888 1.735 0.030
-1.888 1.939 0.011
-1.888 2.143 0.001
-1.888 2.347 0.002
-1.888 2.551 0.000
-1.888 2.755 0.008
-1.888 2.959 0.019
-1.888 3.163 0.034
-1.888 3.367 0.053
-1.888 3.571 0.075
-1.888 3.776 0.100
-1.888 3.980 0.126
-1.888 4.184 0.155
-1.888 4.388 0.185
-1.888 4.592 0.216
-1.888 4.796 0.248
-1.888 5.000 0.282
-1.786 -5.000 1.897
-1.786 -4.796 1.847
-1.786 -4.592 1.797
-1.786 -4.388 1.747
-1.786 -4.184 1.696
-1.786 -3.980 1.644
-1.786 -3.776 1.592
-1.786 -3.571 1.539
-1.786 -3.367 1.486
-1.786 -3.163 1.433
-1.786 -2.959 1.379
-1.786 -2.755 1.324
-1.786 -2.551 1.269
-1.786 -2.347 1.213
-1.786 -2.143 1.156
-1.786 -1.939 1.098
-1.786 -1.735 1.037
-1.786 -1.531 0.975
-1.786 -1.327 0.910
-1.786 -1.122 0.842
-1.786 -0.918 0.770
-1.786 -0.714 0.697
-1.786 -0.510 0.624
-1.786 -0.306 0.552
-1.786 -0.102 0.481
-1.786 0.102 0.411
-1.786 0.306 0.343
-1.786 0.510 0.278
-1.786 0.714 0.216
-1.786 0.918 0.158
-1.786 1.122 0.107
-1.786 1.327 0.062
-1.786 1.531 0.027
-1.786 1.735 0.000
-1.786 1.939 0.012
-1.786 2.143 0.019
-1.786 2.347 0.021
-1.786 2.551 0.019
-1.786 2.755 0.012
-1.786 2.959 0.000
-1.786 3.163 0.016
-1.786 3.367 0.035
-1.786 3.571 0.058
-1.786 3.776 0.082
-1.786 3.980 0.109
-1.786 4.184 0.138
-1.786 4.388 0.168
-1.786 4.592 0.199
-1.786 4.796 0.232
-1.786 5.000 0.265
-1.684 -5.000 1.850
-1.684 -4.796 1.801
-1.684 -4.592 1.751
-1.684 -4.388 1.701
-1.684 -4.184 1.650
-1.684 -3.980 1.599
-1.684 -3.776 1.547
-1.684 -3.571 1.494
-1.684 -3.367 1.441
-1.684 -3.163 1.387
-1.684 -2.959 1.333
-1.684 -2.755 1.279
-1.684 -2.551 1.223
-1.684 -2.347 1.167
-1.684 -2.143 1.110
-1.684 -1.939 1.051
-1.684 -1.735 0.990
-1.684 -1.531 0.927
-1.684 -1.327 0.861
-1.684 -1.122 0.792
-1.684 -0.918 0.720
-1.684 -0.714 0.649
-1.684 -0.510 0.578
-1.684 -0.306 0.508
-1.684 -0.102 0.438
-1.684 0.102 0.370
-1.684 0.306 0.304
-1.684 0.510 0.240
-1.684 0.714 0.179
-1.684 0.918 0.123
-1.684 1.122 0.073
-1.684 1.327 0.030
-1.684 1.531 0.003
-1.684 1.735 0.019
-1.684 1.939 0.030
-1.684 2.143 0.038
-1.684 2.347 0.040
-1.684 2.551 0.037
-1.684 2.755 0.030
-1.684 2.959 0.018
-1.684 3.163 0.001
-1.684 3.367 0.019
-1.684 3.571 0.041
-1.684 3.776 0.066
-1.684 3.980 0.094
-1.684 4.184 0.122
-1.684 4.388 0.153
-1.684 4.592 0.184
-1.684 4.796 0.217
-1.684 5.000 0.250
-1.582 -5.000 1.803
-1.582 -4.796 1.754
-1.582 -4.592 1.705
-1.582 -4.388 1.654
-1.582 -4.184 1.604
-1.582 -3.980 1.552
-1.582 -3.776 1.501
-1.582 -3.571 1.448
-1.582 -3.367 1.395
-1.582 -3.163 1.341
-1.582 -2.959 1.287
-1.582 -2.755 1.232
-1.582 -2.551 1.176
-1.582 -2.347 1.120
-1.582 -2.143 1.062
-1.582 -1.939 1.002
-1.582 -1.735 0.941
-1.582 -1.531 0.877
-1.582 -1.327 0.810
-1.582 -1.122 0.740
-1.582 -0.918 0.670
-1.582 -0.714 0.600
-1.582 -0.510 0.531
-1.582 -0.306 0.463
-1.582 -0.102 0.395
-1.582 0.102 0.329
-1.582 0.306 0.264
-1.582 0.510 0.201
-1.582 0.714 0.142
-1.582 0.918 0.087
-1.582 1.122 0.039
-1.582 1.327 0.002
-1.582 1.531 0.021
-1.582 1.735 0.037
-1.582 1.939 0.049
-1.582 2.143 0.056
-1.582 2.347 0.058
-1.582 2.551 0.055
-1.582 2.755 0.047
-1.582 2.959 0.034
-1.582 3.163 0.018
-1.582 3.367 0.003
-1.582 3.571 0.027
-1.582 3.776 0.052
-1.582 3.980 0.080
-1.582 4.184 0.109
-1.582 4.388 0.140
-1.582 4.592 0.171
-1.582 4.796 0.204
-1.582 5.000 0.237
-1.480 -5.000 1.756
-1.480 -4.796 1.707
-1.480 -4.592 1.658
-1.480 -4.388 1.608
-1.480 -4.184 1.557
-1.480 -3.980 1.506
-1.480 -3.776 1.454
-1.480 -3.571 1.401
-1.480 -3.367 1.348
-1.480 -3.163 1.294
-1.480 -2.959 1.240
-1.480 -2.755 1.184
-1.480 -2.551 1.128
-1.480 -2.347 1.071
-1.480 -2.143 1.012
-1.480 -1.939 0.952
-1.480 -1.735 0.890
-1.480 -1.531 0.824
-1.480 -1.327 0.756
-1.480 -1.122 0.687
-1.480 -0.918 0.619
-1.480 -0.714 0.551
-1.480 -0.510 0.484
-1.480 -0.306 0.417
-1.480 -0.102 0.351
-1.480 0.102 0.286
-1.480 0.306 0.223
-1.480 0.510 0.162
-1.480 0.714 0.105
-1.480 0.918 0.051
-1.480 1.122 0.004
-1.480 1.327 0.020
-1.480 1.531 0.039
-1.480 1.735 0.055
-1.480 1.939 0.067
-1.480 2.143 0.074
-1.480 2.347 0.076
-1.480 2.551 0.072
-1.480 2.755 0.063
-1.480 2.959 0.051
-1.480 3.163 0.034
-1.480 3.367 0.012
-1.480 3.571 0.014
-1.480 3.776 0.040
-1.480 3.980 0.068
-1.480 4.184 0.097
-1.480 4.388 0.128
-1.480 4.592 0.160
-1.480 4.796 0.193
-1.480 5.000 0.227
-1.378 -5.000 1.708
-1.378 -4.796 1.660
-1.378 -4.592 1.610
-1.378 -4.388 1.560
-1.378 -4.184 1.510
-1.378 -3.980 1.458
-1.378 -3.776 1.406
-1.378 -3.571 1.354
-1.378 -3.367 1.301
-1.378 -3.163 1.246
-1.378 -2.959 1.192
-1.378 -2.755 1.136
-1.378 -2.551 1.079
-1.378 -2.347 1.021
-1.378 -2.143 0.961
-1.378 -1.939 0.900
-1.378 -1.735 0.836
-1.378 -1.531 0.768
-1.378 -1.327 0.701
-1.378 -1.122 0.634
-1.378 -0.918 0.568
-1.378 -0.714 0.501
-1.378 -0.510 0.436
-1.378 -0.306 0.371
-1.378 -0.102 0.307
-1.378 0.102 0.243
-1.378 0.306 0.182
-1.378 0.510 0.123
-1.378 0.714 0.067
-1.378 0.918 0.015
-1.378 1.122 0.016
-1.378 1.327 0.038
-1.378 1.531 0.058
-1.378 1.735 0.073
-1.378 1.939 0.085
-1.378 2.143 0.091
-1.378 2.347 0.092
-1.378 2.551 0.088
-1.378 2.755 0.078
-1.378 2.959 0.067
-1.378 3.163 0.050
-1.378 3.367 0.027
-1.378 3.571 0.003
-1.378 3.776 0.029
-1.378 3.980 0.058
-1.378 4.184 0.088
-1.378 4.388 0.119
-1.378 4.592 0.151
-1.378 4.796 0.184
-1.378 5.000 0.218
-1.276 -5.000 1.660
-1.276 -4.796 1.612
-1.276 -4.592 1.562
-1.276 -4.388 1.512
-1.276 -4.184 1.462
-1.276 -3.980 1.410
-1.276 -3.776 1.358
-1.276 -3.571 1.306
-1.276 -3.367 1.252
-1.276 -3.163 1.197
-1.276 -2.959 1.142
-1.276 -2.755 1.086
-1.276 -2.551 1.028
-1.276 -2.347 0.969
-1.276 -2.143 0.908
-1.276 -1.939 0.844
-1.276 -1.735 0.778
-1.276 -1.531 0.712
-1.276 -1.327 0.646
-1.276 -1.122 0.581
-1.276 -0.918 0.516
-1.276 -0.714 0.451
-1.276 -0.510 0.387
-1.276 -0.306 0.324
-1.276 -0.102 0.261
-1.276 0.102 0.200
-1.276 0.306 0.140
-1.276 0.510 0.082
-1.276 0.714 0.028
-1.276 0.918 0.011
-1.276 1.122 0.035
-1.276 1.327 0.057
-1.276 1.531 0.076
-1.276 1.735 0.091
-1.276 1.939 0.102
-1.276 2.143 0.108
-1.276 2.347 0.108
-1.276 2.551 0.102
-1.276 2.755 0.093
-1.276 2.959 0.082
-1.276 3.163 0.065
-1.276 3.367 0.041
-1.276 3.571 0.009
-1.276 3.776 0.021
-1.276 3.980 0.050
-1.276 4.184 0.081
-1.276 4.388 0.112
-1.276 4.592 0.145
-1.276 4.796 0.178
-1.276 5.000 0.212
-1.173 -5.000 1.612
-1.173 -4.796 1.563
-1.173 -4.592 1.514
-1.173 -4.388 1.464
-1.173 -4.184 1.413
-1.173 -3.980 1.361
-1.173 -3.776 1.309
-1.173 -3.571 1.256
-1.173 -3.367 1.202
-1.173 -3.163 1.147
-1.173 -2.959 1.091
-1.173 -2.755 1.034
-1.173 -2.551 0.975
-1.173 -2.347 0.915
-1.173 -2.143 0.852
-1.173 -1.939 0.786
-1.173 -1.735 0.720
-1.173 -1.531 0.655
-1.173 -1.327 0.591
-1.173 -1.122 0.527
-1.173 -0.918 0.464
-1.173 -0.714 0.401
-1.173 -0.510 0.338
-1.173 -0.306 0.276
-1.173 -0.102 0.215
-1.173 0.102 0.156
-1.173 0.306 0.097
-1.173 0.510 0.042
-1.173 0.714 0.006
-1.173 0.918 0.031
-1.173 1.122 0.054
-1.173 1.327 0.076
-1.173 1.531 0.094
-1.173 1.735 0.109
-1.173 1.939 0.120
-1.173 2.143 0.124
-1.173 2.347 0.123
-1.173 2.551 0.116
-1.173 2.755 0.109
-1.173 2.959 0.098
-1.173 3.163 0.080
-1.173 3.367 0.053
-1.173 3.571 0.019
-1.173 3.776 0.015
-1.173 3.980 0.044
-1.173 4.184 0.075
-1.173 4.388 0.107
-1.173 4.592 0.140
-1.173 4.796 0.174
-1.173 5.000 0.208
-1.071 -5.000 1.563
-1.071 -4.796 1.514
-1.071 -4.592 1.464
-1.071 -4.388 1.414
-1.071 -4.184 1.363
-1.071 -3.980 1.312
-1.071 -3.776 1.259
-1.071 -3.571 1.206
-1.071 -3.367 1.151
-1.071 -3.163 1.096
-1.071 -2.959 1.039
-1.071 -2.755 0.980
-1.071 -2.551 0.920
-1.071 -2.347 0.858
-1.071 -2.143 0.793
-1.071 -1.939 0.727
-1.071 -1.735 0.662
-1.071 -1.531 0.599
-1.071 -1.327 0.536
-1.071 -1.122 0.473
-1.071 -0.918 0.411
-1.071 -0.714 0.350
-1.071 -0.510 0.289
-1.071 -0.306 0.228
-1.071 -0.102 0.169
-1.071 0.102 0.111
-1.071 0.306 0.054
-1.071 0.510 0.000
-1.071 0.714 0.026
-1.071 0.918 0.050
-1.071 1.122 0.073
-1.071 1.327 0.094
-1.071 1.531 0.113
-1.071 1.735 0.127
-1.071 1.939 0.136
-1.071 2.143 0.140
-1.071 2.347 0.137
-1.071 2.551 0.130
-1.071 2.755 0.125
-1.071 2.959 0.113
-1.071 3.163 0.093
-1.071 3.367 0.063
-1.071 3.571 0.027
-1.071 3.776 0.010
-1.071 3.980 0.041
-1.071 4.184 0.072
-1.071 4.388 0.105
-1.071 4.592 0.138
-1.071 4.796 0.172
-1.071 5.000 0.206
-0.969 -5.000 1.513
-0.969 -4.796 1.464
-0.969 -4.592 1.414
-0.969 -4.388 1.364
-0.969 -4.184 1.313
-0.969 -3.980 1.261
-0.969 -3.776 1.208
-0.969 -3.571 1.154
-0.969 -3.367 1.099
-0.969 -3.163 1.043
-0.969 -2.959 0.985
-0.969 -2.755 0.925
-0.969 -2.551 0.863
-0.969 -2.347 0.799
-0.969 -2.143 0.733
-0.969 -1.939 0.668
-0.969 -1.735 0.604
-0.969 -1.531 0.542
-0.969 -1.327 0.480
-0.969 -1.122 0.419
-0.969 -0.918 0.358
-0.969 -0.714 0.298
-0.969 -0.510 0.239
-0.969 -0.306 0.180
-0.969 -0.102 0.122
-0.969 0.102 0.065
-0.969 0.306 0.010
-0.969 0.510 0.021
-0.969 0.714 0.046
-0.969 0.918 0.070
-0.969 1.122 0.093
-0.969 1.327 0.114
-0.969 1.531 0.131
-0.969 1.735 0.144
-0.969 1.939 0.153
-0.969 2.143 0.154
-0.969 2.347 0.149
-0.969 2.551 0.146
-0.969 2.755 0.141
-0.969 2.959 0.128
-0.969 3.163 0.104
-0.969 3.367 0.072
-0.969 3.571 0.032
-0.969 3.776 0.008
-0.969 3.980 0.039
-0.969 4.184 0.071
-0.969 4.388 0.104
-0.969 4.592 0.137
-0.969 4.796 0.172
-0.969 5.000 0.206
-0.867 -5.000 1.463
-0.867 -4.796 1.414
-0.867 -4.592 1.364
-0.867 -4.388 1.313
-0.867 -4.184 1.262
-0.867 -3.980 1.209
-0.867 -3.776 1.156
-0.867 -3.571 1.101
-0.867 -3.367 1.046
-0.867 -3.163 0.988
-0.867 -2.959 0.929
-0.867 -2.755 0.867
-0.867 -2.551 0.803
-0.867 -2.347 0.737
-0.867 -2.143 0.673
-0.867 -1.939 0.609
-0.867 -1.735 0.547
-0.867 -1.531 0.485
-0.867 -1.327 0.424
-0.867 -1.122 0.365
-0.867 -0.918 0.305
-0.867 -0.714 0.247
-0.867 -0.510 0.189
-0.867 -0.306 0.131
-0.867 -0.102 0.074
-0.867 0.102 0.019
-0.867 0.306 0.017
-0.867 0.510 0.042
-0.867 0.714 0.067
-0.867 0.918 0.091
-0.867 1.122 0.113
-0.867 1.327 0.133
-0.867 1.531 0.149
-0.867 1.735 0.162
-0.867 1.939 0.168
-0.867 2.143 0.167
-0.867 2.347 0.163
-0.867 2.551 0.164
-0.867 2.755 0.158
-0.867 2.959 0.141
-0.867 3.163 0.113
-0.867 3.367 0.077
-0.867 3.571 0.035
-0.867 3.776 0.008
-0.867 3.980 0.040
-0.867 4.184 0.072
-0.867 4.388 0.105
-0.867 4.592 0.139
-0.867 4.796 0.174
-0.867 5.000 0.209
-0.765 -5.000 1.412
-0.765 -4.796 1.362
-0.765 -4.592 1.312
-0.765 -4.388 1.261
-0.765 -4.184 1.209
-0.765 -3.980 1.157
-0.765 -3.776 1.103
-0.765 -3.571 1.047
-0.765 -3.367 0.990
-0.765 -3.163 0.931
-0.765 -2.959 0.870
-0.765 -2.755 0.807
-0.765 -2.551 0.741
-0.765 -2.347 0.677
-0.765 -2.143 0.613
-0.765 -1.939 0.550
-0.765 -1.735 0.489
-0.765 -1.531 0.428
-0.765 -1.327 0.369
-0.765 -1.122 0.310
-0.765 -0.918 0.252
-0.765 -0.714 0.195
-0.765 -0.510 0.138
-0.765 -0.306 0.081
-0.765 -0.102 0.026
-0.765 0.102 0.013
-0.765 0.306 0.039
-0.765 0.510 0.064
-0.765 0.714 0.088
-0.765 0.918 0.112
-0.765 1.122 0.133
-0.765 1.327 0.152
-0.765 1.531 0.168
-0.765 1.735 0.178
-0.765 1.939 0.182
-0.765 2.143 0.179
-0.765 2.347 0.181
-0.765 2.551 0.183
-0.765 2.755 0.173
-0.765 2.959 0.151
-0.765 3.163 0.119
-0.765 3.367 0.079
-0.765 3.571 0.034
-0.765 3.776 0.010
-0.765 3.980 0.042
-0.765 4.184 0.075
-0.765 4.388 0.109
-0.765 4.592 0.143
-0.765 4.796 0.178
-0.765 5.000 0.213
-0.663 -5.000 1.360
-0.663 -4.796 1.310
-0.663 -4.592 1.260
-0.663 -4.388 1.208
-0.663 -4.184 1.156
-0.663 -3.980 1.102
-0.663 -3.776 1.047
-0.663 -3.571 0.991
-0.663 -3.367 0.933
-0.663 -3.163 0.872
-0.663 -2.959 0.809
-0.663 -2.755 0.744
-0.663 -2.551 0.679
-0.663 -2.347 0.616
-0.663 -2.143 0.553
-0.663 -1.939 0.492
-0.663 -1.735 0.431
-0.663 -1.531 0.372
-0.663 -1.327 0.313
-0.663 -1.122 0.256
-0.663 -0.918 0.199
-0.663 -0.714 0.142
-0.663 -0.510 0.087
-0.663 -0.306 0.031
-0.663 -0.102 0.011
-0.663 0.102 0.036
-0.663 0.306 0.061
-0.663 0.510 0.086
-0.663 0.714 0.110
-0.663 0.918 0.133
-0.663 1.122 0.154
-0.663 1.327 0.172
-0.663 1.531 0.186
-0.663 1.735 0.194
-0.663 1.939 0.195
-0.663 2.143 0.194
-0.663 2.347 0.202
-0.663 2.551 0.201
-0.663 2.755 0.186
-0.663 2.959 0.158
-0.663 3.163 0.121
-0.663 3.367 0.077
-0.663 3.571 0.029
-0.663 3.776 0.014
-0.663 3.980 0.047
-0.663 4.184 0.080
-0.663 4.388 0.114
-0.663 4.592 0.149
-0.663 4.796 0.184
-0.663 5.000 0.220
-0.561 -5.000 1.307
-0.561 -4.796 1.257
-0.561 -4.592 1.206
-0.561 -4.388 1.154
-0.561 -4.184 1.101
-0.561 -3.980 1.047
-0.561 -3.776 0.990
-0.561 -3.571 0.933
-0.561 -3.367 0.873
-0.561 -3.163 0.810
-0.561 -2.959 0.745
-0.561 -2.755 0.681
-0.561 -2.551 0.618
-0.561 -2.347 0.556
-0.561 -2.143 0.494
-0.561 -1.939 0.434
-0.561 -1.735 0.374
-0.561 -1.531 0.316
-0.561 -1.327 0.258
-0.561 -1.122 0.201
-0.561 -0.918 0.145
-0.561 -0.714 0.090
-0.561 -0.510 0.035
-0.561 -0.306 0.009
-0.561 -0.102 0.034
-0.561 0.102 0.059
-0.561 0.306 0.084
-0.561 0.510 0.109
-0.561 0.714 0.132
-0.561 0.918 0.154
-0.561 1.122 0.174
-0.561 1.327 0.191
-0.561 1.531 0.203
-0.561 1.735 0.208
-0.561 1.939 0.206
-0.561 2.143 0.217
-0.561 2.347 0.225
-0.561 2.551 0.217
-0.561 2.755 0.195
-0.561 2.959 0.161
-0.561 3.163 0.119
-0.561 3.367 0.071
-0.561 3.571 0.020
-0.561 3.776 0.021
-0.561 3.980 0.054
-0.561 4.184 0.087
-0.561 4.388 0.121
-0.561 4.592 0.156
-0.561 4.796 0.192
-0.561 5.000 0.228
-0.459 -5.000 1.254
-0.459 -4.796 1.203
-0.459 -4.592 1.151
-0.459 -4.388 1.099
-0.459 -4.184 1.045
-0.459 -3.980 0.989
-0.459 -3.776 0.931
-0.459 -3.571 0.872
-0.459 -3.367 0.810
-0.459 -3.163 0.745
-0.459 -2.959 0.682
-0.459 -2.755 0.619
-0.459 -2.551 0.557
-0.459 -2.347 0.496
-0.459 -2.143 0.435
-0.459 -1.939 0.376
-0.459 -1.735 0.317
-0.459 -1.531 0.260
-0.459 -1.327 0.203
-0.459 -1.122 0.147
-0.459 -0.918 0.091
-0.459 -0.714 0.037
-0.459 -0.510 0.008
-0.459 -0.306 0.033
-0.459 -0.102 0.058
-0.459 0.102 0.083
-0.459 0.306 0.107
-0.459 0.510 0.131
-0.459 0.714 0.155
-0.459 0.918 0.176
-0.459 1.122 0.195
-0.459 1.327 0.210
-0.459 1.531 0.219
-0.459 1.735 0.220
-0.459 1.939 0.228
-0.459 2.143 0.246
-0.459 2.347 0.246
-0.459 2.551 0.228
-0.459 2.755 0.197
-0.459 2.959 0.157
-0.459 3.163 0.111
-0.459 3.367 0.060
-0.459 3.571 0.006
-0.459 3.776 0.029
-0.459 3.980 0.062
-0.459 4.184 0.096
-0.459 4.388 0.131
-0.459 4.592 0.166
-0.459 4.796 0.202
-0.459 5.000 0.238
-0.357 -5.000 1.199
-0.357 -4.796 1.148
-0.357 -4.592 1.095
-0.357 -4.388 1.041
-0.357 -4.184 0.986
-0.357 -3.980 0.929
-0.357 -3.776 0.870
-0.357 -3.571 0.808
-0.357 -3.367 0.744
-0.357 -3.163 0.681
-0.357 -2.959 0.619
-0.357 -2.755 0.557
-0.357 -2.551 0.496
-0.357 -2.347 0.436
-0.357 -2.143 0.377
-0.357 -1.939 0.318
-0.357 -1.735 0.261
-0.357 -1.531 0.204
-0.357 -1.327 0.148
-0.357 -1.122 0.092
-0.357 -0.918 0.038
-0.357 -0.714 0.007
-0.357 -0.510 0.032
-0.357 -0.306 0.057
-0.357 -0.102 0.082
-0.357 0.102 0.107
-0.357 0.306 0.131
-0.357 0.510 0.155
-0.357 0.714 0.177
-0.357 0.918 0.198
-0.357 1.122 0.216
-0.357 1.327 0.229
-0.357 1.531 0.233
-0.357 1.735 0.238
-0.357 1.939 0.264
-0.357 2.143 0.273
-0.357 2.347 0.260
-0.357 2.551 0.232
-0.357 2.755 0.193
-0.357 2.959 0.148
-0.357 3.163 0.098
-0.357 3.367 0.045
-0.357 3.571 0.006
-0.357 3.776 0.039
-0.357 3.980 0.073
-0.357 4.184 0.107
-0.357 4.388 0.142
-0.357 4.592 0.177
-0.357 4.796 0.213
-0.357 5.000 0.250
-0.255 -5.000 1.143
-0.255 -4.796 1.091
-0.255 -4.592 1.037
-0.255 -4.388 0.983
-0.255 -4.184 0.926
-0.255 -3.980 0.867
-0.255 -3.776 0.805
-0.255 -3.571 0.742
-0.255 -3.367 0.679
-0.255 -3.163 0.618
-0.255 -2.959 0.556
-0.255 -2.755 0.496
-0.255 -2.551 0.436
-0.255 -2.347 0.377
-0.255 -2.143 0.319
-0.255 -1.939 0.261
-0.255 -1.735 0.204
-0.255 -1.531 0.148
-0.255 -1.327 0.093
-0.255 -1.122 0.038
-0.255 -0.918 0.007
-0.255 -0.714 0.032
-0.255 -0.510 0.057
-0.255 -0.306 0.082
-0.255 -0.102 0.106
-0.255 0.102 0.131
-0.255 0.306 0.155
-0.255 0.510 0.178
-0.255 0.714 0.201
-0.255 0.918 0.221
-0.255 1.122 0.236
-0.255 1.327 0.245
-0.255 1.531 0.246
-0.255 1.735 0.280
-0.255 1.939 0.299
-0.255 2.143 0.290
-0.255 2.347 0.264
-0.255 2.551 0.227
-0.255 2.755 0.182
-0.255 2.959 0.133
-0.255 3.163 0.080
-0.255 3.367 0.025
-0.255 3.571 0.018
-0.255 3.776 0.051
-0.255 3.980 0.085
-0.255 4.184 0.120
-0.255 4.388 0.155
-0.255 4.592 0.190
-0.255 4.796 0.227
-0.255 5.000 0.264
-0.153 -5.000 1.086
-0.153 -4.796 1.033
-0.153 -4.592 0.978
-0.153 -4.388 0.921
-0.153 -4.184 0.863
-0.153 -3.980 0.802
-0.153 -3.776 0.739
-0.153 -3.571 0.677
-0.153 -3.367 0.615
-0.153 -3.163 0.554
-0.153 -2.959 0.494
-0.153 -2.755 0.435
-0.153 -2.551 0.376
-0.153 -2.347 0.318
-0.153 -2.143 0.261
-0.153 -1.939 0.205
-0.153 -1.735 0.148
-0.153 -1.531 0.093
-0.153 -1.327 0.038
-0.153 -1.122 0.007
-0.153 -0.918 0.032
-0.153 -0.714 0.057
-0.153 -0.510 0.082
-0.153 -0.306 0.106
-0.153 -0.102 0.131
-0.153 0.102 0.155
-0.153 0.306 0.179
-0.153 0.510 0.202
-0.153 0.714 0.224
-0.153 0.918 0.243
-0.153 1.122 0.255
-0.153 1.327 0.256
-0.153 1.531 0.297
-0.153 1.735 0.325
-0.153 1.939 0.320
-0.153 2.143 0.295
-0.153 2.347 0.257
-0.153 2.551 0.213
-0.153 2.755 0.164
-0.153 2.959 0.112
-0.153 3.163 0.057
-0.153 3.367 0.000
-0.153 3.571 0.032
-0.153 3.776 0.066
-0.153 3.980 0.100
-0.153 4.184 0.134
-0.153 4.388 0.169
-0.153 4.592 0.205
-0.153 4.796 0.242
-0.153 5.000 0.279
-0.051 -5.000 1.027
-0.051 -4.796 0.973
-0.051 -4.592 0.916
-0.051 -4.388 0.858
-0.051 -4.184 0.797
-0.051 -3.980 0.734
-0.051 -3.776 0.673
-0.051 -3.571 0.612
-0.051 -3.367 0.552
-0.051 -3.163 0.492
-0.051 -2.959 0.433
-0.051 -2.755 0.375
-0.051 -2.551 0.317
-0.051 -2.347 0.260
-0.051 -2.143 0.204
-0.051 -1.939 0.148
-0.051 -1.735 0.093
-0.051 -1.531 0.038
-0.051 -1.327 0.007
-0.051 -1.122 0.032
-0.051 -0.918 0.057
-0.051 -0.714 0.082
-0.051 -0.510 0.106
-0.051 -0.306 0.131
-0.051 -0.102 0.155
-0.051 0.102 0.180
-0.051 0.306 0.204
-0.051 0.510 0.227
-0.051 0.714 0.248
-0.051 0.918 0.264
-0.051 1.122 0.269
-0.051 1.327 0.316
-0.051 1.531 0.356
-0.051 1.735 0.351
-0.051 1.939 0.324
-0.051 2.143 0.285
-0.051 2.347 0.240
-0.051 2.551 0.191
-0.051 2.755 0.139
-0.051 2.959 0.085
-0.051 3.163 0.029
-0.051 3.367 0.016
-0.051 3.571 0.048
-0.051 3.776 0.082
-0.051 3.980 0.116
-0.051 4.184 0.151
-0.051 4.388 0.186
-0.051 4.592 0.222
-0.051 4.796 0.259
-0.051 5.000 0.296
0.051 -5.000 0.967
0.051 -4.796 0.911
0.051 -4.592 0.852
0.051 -4.388 0.791
0.051 -4.184 0.729
0.051 -3.980 0.668
0.051 -3.776 0.608
0.051 -3.571 0.548
0.051 -3.367 0.489
0.051 -3.163 0.430
0.051 -2.959 0.373
0.051 -2.755 0.316
0.051 -2.551 0.259
0.051 -2.347 0.203
0.051 -2.143 0.148
0.051 -1.939 0.093
0.051 -1.735 0.038
0.051 -1.531 0.007
0.051 -1.327 0.032
0.051 -1.122 0.057
0.051 -0.918 0.082
0.051 -0.714 0.107
0.051 -0.510 0.131
0.051 -0.306 0.156
0.051 -0.102 0.180
0.051 0.102 0.205
0.051 0.306 0.229
0.051 0.510 0.252
0.051 0.714 0.271
0.051 0.918 0.281
0.051 1.122 0.340
0.051 1.327 0.392
0.051 1.531 0.384
0.051 1.735 0.352
0.051 1.939 0.311
0.051 2.143 0.264
0.051 2.347 0.214
0.051 2.551 0.163
0.051 2.755 0.109
0.051 2.959 0.054
0.051 3.163 0.002
0.051 3.367 0.034
0.051 3.571 0.066
0.051 3.776 0.100
0.051 3.980 0.134
0.051 4.184 0.169
0.051 4.388 0.204
0.051 4.592 0.241
0.051 4.796 0.278
0.051 5.000 0.315
0.153 -5.000 0.904
0.153 -4.796 0.846
0.153 -4.592 0.785
0.153 -4.388 0.724
0.153 -4.184 0.663
0.153 -3.980 0.603
0.153 -3.776 0.544
0.153 -3.571 0.485
0.153 -3.367 0.427
0.153 -3.163 0.370
0.153 -2.959 0.313
0.153 -2.755 0.257
0.153 -2.551 0.201
0.153 -2.347 0.146
0.153 -2.143 0.092
0.153 -1.939 0.038
0.153 -1.735 0.007
0.153 -1.531 0.032
0.153 -1.327 0.057
0.153 -1.122 0.082
0.153 -0.918 0.107
0.153 -0.714 0.131
0.153 -0.510 0.156
0.153 -0.306 0.180
0.153 -0.102 0.205
0.153 0.102 0.230
0.153 0.306 0.254
0.153 0.510 0.277
0.153 0.714 0.293
0.153 0.918 0.380
0.153 1.122 0.436
0.153 1.327 0.417
0.153 1.531 0.379
0.153 1.735 0.334
0.153 1.939 0.285
0.153 2.143 0.234
0.153 2.347 0.182
0.153 2.551 0.129
0.153 2.755 0.074
0.153 2.959 0.018
0.153 3.163 0.022
0.153 3.367 0.054
0.153 3.571 0.086
0.153 3.776 0.120
0.153 3.980 0.154
0.153 4.184 0.189
0.153 4.388 0.224
0.153 4.592 0.261
0.153 4.796 0.298
0.153 5.000 0.336
0.255 -5.000 0.839
0.255 -4.796 0.778
0.255 -4.592 0.717
0.255 -4.388 0.657
0.255 -4.184 0.598
0.255 -3.980 0.539
0.255 -3.776 0.480
0.255 -3.571 0.423
0.255 -3.367 0.366
0.255 -3.163 0.310
0.255 -2.959 0.254
0.255 -2.755 0.199
0.255 -2.551 0.145
0.255 -2.347 0.091
0.255 -2.143 0.037
0.255 -1.939 0.007
0.255 -1.735 0.032
0.255 -1.531 0.057
0.255 -1.327 0.082
0.255 -1.122 0.106
0.255 -0.918 0.131
0.255 -0.714 0.156
0.255 -0.510 0.180
0.255 -0.306 0.205
0.255 -0.102 0.230
0.255 0.102 0.255
0.255 0.306 0.279
0.255 0.510 0.302
0.255 0.714 0.460
0.255 0.918 0.483
0.255 1.122 0.446
0.255 1.327 0.401
0.255 1.531 0.353
0.255 1.735 0.303
0.255 1.939 0.251
0.255 2.143 0.198
0.255 2.347 0.145
0.255 2.551 0.090
0.255 2.755 0.035
0.255 2.959 0.012
0.255 3.163 0.043
0.255 3.367 0.075
0.255 3.571 0.108
0.255 3.776 0.141
0.255 3.980 0.175
0.255 4.184 0.211
0.255 4.388 0.246
0.255 4.592 0.283
0.255 4.796 0.320
0.255 5.000 0.358
0.357 -5.000 0.772
0.357 -4.796 0.711
0.357 -4.592 0.651
0.357 -4.388 0.592
0.357 -4.184 0.533
0.357 -3.980 0.476
0.357 -3.776 0.418
0.357 -3.571 0.362
0.357 -3.367 0.306
0.357 -3.163 0.251
0.357 -2.959 0.197
0.357 -2.755 0.143
0.357 -2.551 0.089
0.357 -2.347 0.037
0.357 -2.143 0.008
0.357 -1.939 0.032
0.357 -1.735 0.057
0.357 -1.531 0.081
0.357 -1.327 0.106
0.357 -1.122 0.130
0.357 -0.918 0.155
0.357 -0.714 0.179
0.357 -0.510 0.204
0.357 -0.306 0.229
0.357 -0.102 0.254
0.357 0.102 0.279
0.357 0.306 0.304
0.357 0.510 0.566
0.357 0.714 0.516
0.357 0.918 0.466
0.357 1.122 0.417
0.357 1.327 0.367
0.357 1.531 0.316
0.357 1.735 0.264
0.357 1.939 0.211
0.357 2.143 0.158
0.357 2.347 0.103
0.357 2.551 0.048
0.357 2.755 0.004
0.357 2.959 0.035
0.357 3.163 0.067
0.357 3.367 0.099
0.357 3.571 0.131
0.357 3.776 0.165
0.357 3.980 0.199
0.357 4.184 0.234
0.357 4.388 0.270
0.357 4.592 0.307
0.357 4.796 0.344
0.357 5.000 0.383
0.459 -5.000 0.705
0.459 -4.796 0.645
0.459 -4.592 0.586
0.459 -4.388 0.528
0.459 -4.184 0.471
0.459 -3.980 0.414
0.459 -3.776 0.358
0.459 -3.571 0.303
0.459 -3.367 0.248
0.459 -3.163 0.194
0.459 -2.959 0.141
0.459 -2.755 0.088
0.459 -2.551 0.036
0.459 -2.347 0.007
0.459 -2.143 0.032
0.459 -1.939 0.056
0.459 -1.735 0.081
0.459 -1.531 0.105
0.459 -1.327 0.129
0.459 -1.122 0.154
0.459 -0.918 0.178
0.459 -0.714 0.202
0.459 -0.510 0.227
0.459 -0.306 0.251
0.459 -0.102 0.275
0.459 0.102 0.298
0.459 0.306 0.471
0.459 0.510 0.511
0.459 0.714 0.470
0.459 0.918 0.423
0.459 1.122 0.374
0.459 1.327 0.323
0.459 1.531 0.272
0.459 1.735 0.220
0.459 1.939 0.167
0.459 2.143 0.113
0.459 2.347 0.058
0.459 2.551 0.003
0.459 2.755 0.029
0.459 2.959 0.060
0.459 3.163 0.091
0.459 3.367 0.124
0.459 3.571 0.157
0.459 3.776 0.190
0.459 3.980 0.225
0.459 4.184 0.260
0.459 4.388 0.296
0.459 4.592 0.333
0.459 4.796 0.370
0.459 5.000 0.409
0.561 -5.000 0.639
0.561 -4.796 0.580
0.561 -4.592 0.523
0.561 -4.388 0.466
0.561 -4.184 0.409
0.561 -3.980 0.354
0.561 -3.776 0.299
0.561 -3.571 0.245
0.561 -3.367 0.192
0.561 -3.163 0.139
0.561 -2.959 0.087
0.561 -2.755 0.036
0.561 -2.551 0.007
0.561 -2.347 0.032
0.561 -2.143 0.056
0.561 -1.939 0.080
0.561 -1.735 0.104
0.561 -1.531 0.128
0.561 -1.327 0.152
0.561 -1.122 0.176
0.561 -0.918 0.200
0.561 -0.714 0.224
0.561 -0.510 0.247
0.561 -0.306 0.269
0.561 -0.102 0.287
0.561 0.102 0.372
0.561 0.306 0.472
0.561 0.510 0.457
0.561 0.714 0.419
0.561 0.918 0.373
0.561 1.122 0.325
0.561 1.327 0.276
0.561 1.531 0.225
0.561 1.735 0.173
0.561 1.939 0.120
0.561 2.143 0.066
0.561 2.347 0.011
0.561 2.551 0.024
0.561 2.755 0.055
0.561 2.959 0.086
0.561 3.163 0.118
0.561 3.367 0.150
0.561 3.571 0.183
0.561 3.776 0.217
0.561 3.980 0.252
0.561 4.184 0.287
0.561 4.388 0.323
0.561 4.592 0.360
0.561 4.796 0.398
0.561 5.000 0.437
0.663 -5.000 0.575
0.663 -4.796 0.518
0.663 -4.592 0.461
0.663 -4.388 0.405
0.663 -4.184 0.350
0.663 -3.980 0.296
0.663 -3.776 0.242
0.663 -3.571 0.189
0.663 -3.367 0.137
0.663 -3.163 0.086
0.663 -2.959 0.036
0.663 -2.755 0.007
0.663 -2.551 0.031
0.663 -2.347 0.055
0.663 -2.143 0.079
0.663 -1.939 0.102
0.663 -1.735 0.126
0.663 -1.531 0.150
0.663 -1.327 0.173
0.663 -1.122 0.196
0.663 -0.918 0.219
0.663 -0.714 0.241
0.663 -0.510 0.261
0.663 -0.306 0.276
0.663 -0.102 0.326
0.663 0.102 0.422
0.663 0.306 0.432
0.663 0.510 0.406
0.663 0.714 0.367
0.663 0.918 0.322
0.663 1.122 0.275
0.663 1.327 0.225
0.663 1.531 0.175
0.663 1.735 0.123
0.663 1.939 0.070
0.663 2.143 0.016
0.663 2.347 0.021
0.663 2.551 0.052
0.663 2.755 0.082
0.663 2.959 0.114
0.663 3.163 0.146
0.663 3.367 0.179
0.663 3.571 0.212
0.663 3.776 0.246
0.663 3.980 0.281
0.663 4.184 0.316
0.663 4.388 0.353
0.663 4.592 0.390
0.663 4.796 0.428
0.663 5.000 0.467
0.765 -5.000 0.513
0.765 -4.796 0.457
0.765 -4.592 0.401
0.765 -4.388 0.347
0.765 -4.184 0.293
0.765 -3.980 0.240
0.765 -3.776 0.188
0.765 -3.571 0.137
0.765 -3.367 0.086
0.765 -3.163 0.037
0.765 -2.959 0.006
0.765 -2.755 0.030
0.765 -2.551 0.053
0.765 -2.347 0.077
0.765 -2.143 0.100
0.765 -1.939 0.123
0.765 -1.735 0.147
0.765 -1.531 0.169
0.765 -1.327 0.192
0.765 -1.122 0.214
0.765 -0.918 0.234
0.765 -0.714 0.252
0.765 -0.510 0.264
0.765 -0.306 0.299
0.765 -0.102 0.377
0.765 0.102 0.401
0.765 0.306 0.386
0.765 0.510 0.354
0.765 0.714 0.314
0.765 0.918 0.269
0.765 1.122 0.222
0.765 1.327 0.173
0.765 1.531 0.123
0.765 1.735 0.071
0.765 1.939 0.018
0.765 2.143 0.020
0.765 2.347 0.049
0.765 2.551 0.080
0.765 2.755 0.111
0.765 2.959 0.143
0.765 3.163 0.176
0.765 3.367 0.209
0.765 3.571 0.242
0.765 3.776 0.277
0.765 3.980 0.312
0.765 4.184 0.348
0.765 4.388 0.384
0.765 4.592 0.422
0.765 4.796 0.460
0.765 5.000 0.499
0.867 -5.000 0.453
0.867 -4.796 0.398
0.867 -4.592 0.344
0.867 -4.388 0.291
0.867 -4.184 0.238
0.867 -3.980 0.187
0.867 -3.776 0.137
0.867 -3.571 0.087
0.867 -3.367 0.038
0.867 -3.163 0.005
0.867 -2.959 0.028
0.867 -2.755 0.051
0.867 -2.551 0.075
0.867 -2.347 0.097
0.867 -2.143 0.120
0.867 -1.939 0.143
0.867 -1.735 0.165
0.867 -1.531 0.186
0.867 -1.327 0.207
0.867 -1.122 0.226
0.867 -0.918 0.241
0.867 -0.714 0.252
0.867 -0.510 0.279
0.867 -0.306 0.339
0.867 -0.102 0.368
0.867 0.102 0.363
0.867 0.306 0.338
0.867 0.510 0.302
0.867 0.714 0.261
0.867 0.918 0.216
0.867 1.122 0.169
0.867 1.327 0.119
0.867 1.531 0.069
0.867 1.735 0.017
0.867 1.939 0.020
0.867 2.143 0.049
0.867 2.347 0.079
0.867 2.551 0.110
0.867 2.755 0.141
0.867 2.959 0.174
0.867 3.163 0.207
0.867 3.367 0.240
0.867 3.571 0.274
0.867 3.776 0.309
0.867 3.980 0.345
0.867 4.184 0.381
0.867 4.388 0.418
0.867 4.592 0.456
0.867 4.796 0.494
0.867 5.000 0.533
0.969 -5.000 0.396
0.969 -4.796 0.342
0.969 -4.592 0.290
0.969 -4.388 0.238
0.969 -4.184 0.187
0.969 -3.980 0.138
0.969 -3.776 0.089
0.969 -3.571 0.042
0.969 -3.367 0.002
0.969 -3.163 0.026
0.969 -2.959 0.049
0.969 -2.755 0.071
0.969 -2.551 0.094
0.969 -2.347 0.116
0.969 -2.143 0.138
0.969 -1.939 0.159
0.969 -1.735 0.179
0.969 -1.531 0.199
0.969 -1.327 0.216
0.969 -1.122 0.230
0.969 -0.918 0.239
0.969 -0.714 0.261
0.969 -0.510 0.308
0.969 -0.306 0.337
0.969 -0.102 0.337
0.969 0.102 0.318
0.969 0.306 0.287
0.969 0.510 0.249
0.969 0.714 0.206
0.969 0.918 0.161
0.969 1.122 0.113
0.969 1.327 0.064
0.969 1.531 0.013
0.969 1.735 0.021
0.969 1.939 0.050
0.969 2.143 0.080
0.969 2.347 0.110
0.969 2.551 0.141
0.969 2.755 0.173
0.969 2.959 0.206
0.969 3.163 0.239
0.969 3.367 0.273
0.969 3.571 0.308
0.969 3.776 0.344
0.969 3.980 0.380
0.969 4.184 0.416
0.969 4.388 0.454
0.969 4.592 0.492
0.969 4.796 0.530
0.969 5.000 0.569
1.071 -5.000 0.341
1.071 -4.796 0.289
1.071 -4.592 0.238
1.071 -4.388 0.189
1.071 -4.184 0.140
1.071 -3.980 0.092
1.071 -3.776 0.046
1.071 -3.571 0.001
1.071 -3.367 0.022
1.071 -3.163 0.045
1.071 -2.959 0.067
1.071 -2.755 0.089
1.071 -2.551 0.111
1.071 -2.347 0.132
1.071 -2.143 0.152
1.071 -1.939 0.171
1.071 -1.735 0.189
1.071 -1.531 0.205
1.071 -1.327 0.217
1.071 -1.122 0.225
1.071 -0.918 0.245
1.071 -0.714 0.282
1.071 -0.510 0.307
1.071 -0.306 0.311
1.071 -0.102 0.296
1.071 0.102 0.269
1.071 0.306 0.235
1.071 0.510 0.195
1.071 0.714 0.151
1.071 0.918 0.105
1.071 1.122 0.057
1.071 1.327 0.007
1.071 1.531 0.024
1.071 1.735 0.053
1.071 1.939 0.082
1.071 2.143 0.112
1.071 2.347 0.142
1.071 2.551 0.174
1.071 2.755 0.206
1.071 2.959 0.240
1.071 3.163 0.274
1.071 3.367 0.308
1.071 3.571 0.344
1.071 3.776 0.380
1.071 3.980 0.417
1.071 4.184 0.454
1.071 4.388 0.492
1.071 4.592 0.530
1.071 4.796 0.569
1.071 5.000 0.608
1.173 -5.000 0.290
1.173 -4.796 0.240
1.173 -4.592 0.191
1.173 -4.388 0.143
1.173 -4.184 0.097
1.173 -3.980 0.052
1.173 -3.776 0.009
1.173 -3.571 0.018
1.173 -3.367 0.040
1.173 -3.163 0.062
1.173 -2.959 0.084
1.173 -2.755 0.104
1.173 -2.551 0.125
1.173 -2.347 0.144
1.173 -2.143 0.162
1.173 -1.939 0.179
1.173 -1.735 0.193
1.173 -1.531 0.204
1.173 -1.327 0.211
1.173 -1.122 0.229
1.173 -0.918 0.258
1.173 -0.714 0.279
1.173 -0.510 0.284
1.173 -0.306 0.273
1.173 -0.102 0.250
1.173 0.102 0.218
1.173 0.306 0.181
1.173 0.510 0.139
1.173 0.714 0.094
1.173 0.918 0.047
1.173 1.122 0.001
1.173 1.327 0.028
1.173 1.531 0.056
1.173 1.735 0.085
1.173 1.939 0.115
1.173 2.143 0.145
1.173 2.347 0.176
1.173 2.551 0.208
1.173 2.755 0.241
1.173 2.959 0.275
1.173 3.163 0.310
1.173 3.367 0.345
1.173 3.571 0.381
1.173 3.776 0.418
1.173 3.980 0.455
1.173 4.184 0.493
1.173 4.388 0.532
1.173 4.592 0.571
1.173 4.796 0.610
1.173 5.000 0.650
1.276 -5.000 0.243
1.276 -4.796 0.195
1.276 -4.592 0.149
1.276 -4.388 0.103
1.276 -4.184 0.060
1.276 -3.980 0.018
1.276 -3.776 0.012
1.276 -3.571 0.034
1.276 -3.367 0.056
1.276 -3.163 0.077
1.276 -2.959 0.097
1.276 -2.755 0.116
1.276 -2.551 0.135
1.276 -2.347 0.152
1.276 -2.143 0.167
1.276 -1.939 0.180
1.276 -1.735 0.190
1.276 -1.531 0.196
1.276 -1.327 0.213
1.276 -1.122 0.236
1.276 -0.918 0.253
1.276 -0.714 0.257
1.276 -0.510 0.249
1.276 -0.306 0.228
1.276 -0.102 0.200
1.276 0.102 0.165
1.276 0.306 0.125
1.276 0.510 0.082
1.276 0.714 0.036
1.276 0.918 0.006
1.276 1.122 0.034
1.276 1.327 0.061
1.276 1.531 0.090
1.276 1.735 0.119
1.276 1.939 0.149
1.276 2.143 0.180
1.276 2.347 0.212
1.276 2.551 0.245
1.276 2.755 0.278
1.276 2.959 0.312
1.276 3.163 0.348
1.276 3.367 0.384
1.276 3.571 0.421
1.276 3.776 0.458
1.276 3.980 0.496
1.276 4.184 0.535
1.276 4.388 0.574
1.276 4.592 0.613
1.276 4.796 0.653
1.276 5.000 0.694
1.378 -5.000 0.201
1.378 -4.796 0.155
1.378 -4.592 0.111
1.378 -4.388 0.069
1.378 -4.184 0.029
1.378 -3.980 0.006
1.378 -3.776 0.027
1.378 -3.571 0.048
1.378 -3.367 0.068
1.378 -3.163 0.088
1.378 -2.959 0.106
1.378 -2.755 0.124
1.378 -2.551 0.140
1.378 -2.347 0.154
1.378 -2.143 0.166
1.378 -1.939 0.175
1.378 -1.735 0.182
1.378 -1.531 0.196
1.378 -1.327 0.214
1.378 -1.122 0.228
1.378 -0.918 0.231
1.378 -0.714 0.224
1.378 -0.510 0.206
1.378 -0.306 0.180
1.378 -0.102 0.147
1.378 0.102 0.109
1.378 0.306 0.068
1.378 0.510 0.023
1.378 0.714 0.013
1.378 0.918 0.040
1.378 1.122 0.067
1.378 1.327 0.096
1.378 1.531 0.125
1.378 1.735 0.155
1.378 1.939 0.185
1.378 2.143 0.217
1.378 2.347 0.249
1.378 2.551 0.283
1.378 2.755 0.317
1.378 2.959 0.352
1.378 3.163 0.388
1.378 3.367 0.425
1.378 3.571 0.462
1.378 3.776 0.500
1.378 3.980 0.539
1.378 4.184 0.579
1.378 4.388 0.619
1.378 4.592 0.659
1.378 4.796 0.699
1.378 5.000 0.740
1.480 -5.000 0.163
1.480 -4.796 0.121
1.480 -4.592 0.080
1.480 -4.388 0.041
1.480 -4.184 0.004
1.480 -3.980 0.018
1.480 -3.776 0.039
1.480 -3.571 0.058
1.480 -3.367 0.077
1.480 -3.163 0.095
1.480 -2.959 0.112
1.480 -2.755 0.127
1.480 -2.551 0.140
1.480 -2.347 0.151
1.480 -2.143 0.159
1.480 -1.939 0.166
1.480 -1.735 0.179
1.480 -1.531 0.193
1.480 -1.327 0.203
1.480 -1.122 0.206
1.480 -0.918 0.198
1.480 -0.714 0.182
1.480 -0.510 0.158
1.480 -0.306 0.127
1.480 -0.102 0.091
1.480 0.102 0.052
1.480 0.306 0.008
1.480 0.510 0.021
1.480 0.714 0.047
1.480 0.918 0.074
1.480 1.122 0.103
1.480 1.327 0.131
1.480 1.531 0.161
1.480 1.735 0.192
1.480 1.939 0.223
1.480 2.143 0.255
1.480 2.347 0.289
1.480 2.551 0.323
1.480 2.755 0.358
1.480 2.959 0.393
1.480 3.163 0.430
1.480 3.367 0.468
1.480 3.571 0.506
1.480 3.776 0.545
1.480 3.980 0.585
1.480 4.184 0.625
1.480 4.388 0.665
1.480 4.592 0.706
1.480 4.796 0.748
1.480 5.000 0.789
1.582 -5.000 0.131
1.582 -4.796 0.092
1.582 -4.592 0.055
1.582 -4.388 0.020
1.582 -4.184 0.008
1.582 -3.980 0.028
1.582 -3.776 0.047
1.582 -3.571 0.065
1.582 -3.367 0.082
1.582 -3.163 0.098
1.582 -2.959 0.112
1.582 -2.755 0.125
1.582 -2.551 0.135
1.582 -2.347 0.142
1.582 -2.143 0.150
1.582 -1.939 0.161
1.582 -1.735 0.172
1.582 -1.531 0.179
1.582 -1.327 0.180
1.582 -1.122 0.173
1.582 -0.918 0.158
1.582 -0.714 0.135
1.582 -0.510 0.106
1.582 -0.306 0.072
1.582 -0.102 0.034
1.582 0.102 0.005
1.582 0.306 0.030
1.582 0.510 0.056
1.582 0.714 0.082
1.582 0.918 0.110
1.582 1.122 0.139
1.582 1.327 0.169
1.582 1.531 0.199
1.582 1.735 0.231
1.582 1.939 0.263
1.582 2.143 0.296
1.582 2.347 0.330
1.582 2.551 0.365
1.582 2.755 0.400
1.582 2.959 0.437
1.582 3.163 0.474
1.582 3.367 0.513
1.582 3.571 0.552
1.582 3.776 0.592
1.582 3.980 0.632
1.582 4.184 0.673
1.582 4.388 0.715
1.582 4.592 0.756
1.582 4.796 0.799
1.582 5.000 0.841
1.684 -5.000 0.106
1.684 -4.796 0.070
1.684 -4.592 0.036
1.684 -4.388 0.006
1.684 -4.184 0.016
1.684 -3.980 0.034
1.684 -3.776 0.051
1.684 -3.571 0.068
1.684 -3.367 0.083
1.684 -3.163 0.096
1.684 -2.959 0.108
1.684 -2.755 0.117
1.684 -2.551 0.124
1.684 -2.347 0.132
1.684 -2.143 0.141
1.684 -1.939 0.150
1.684 -1.735 0.155
1.684 -1.531 0.154
1.684 -1.327 0.147
1.684 -1.122 0.132
1.684 -0.918 0.111
1.684 -0.714 0.084
1.684 -0.510 0.051
1.684 -0.306 0.014
1.684 -0.102 0.015
1.684 0.102 0.039
1.684 0.306 0.065
1.684 0.510 0.092
1.684 0.714 0.119
1.684 0.918 0.148
1.684 1.122 0.177
1.684 1.327 0.208
1.684 1.531 0.239
1.684 1.735 0.271
1.684 1.939 0.304
1.684 2.143 0.338
1.684 2.347 0.373
1.684 2.551 0.409
1.684 2.755 0.445
1.684 2.959 0.483
1.684 3.163 0.521
1.684 3.367 0.560
1.684 3.571 0.600
1.684 3.776 0.641
1.684 3.980 0.682
1.684 4.184 0.724
1.684 4.388 0.766
1.684 4.592 0.809
1.684 4.796 0.852
1.684 5.000 0.895
1.786 -5.000 0.086
1.786 -4.796 0.054
1.786 -4.592 0.024
1.786 -4.388 0.002
1.786 -4.184 0.019
1.786 -3.980 0.036
1.786 -3.776 0.052
1.786 -3.571 0.066
1.786 -3.367 0.079
1.786 -3.163 0.090
1.786 -2.959 0.099
1.786 -2.755 0.106
1.786 -2.551 0.113
1.786 -2.347 0.121
1.786 -2.143 0.127
1.786 -1.939 0.130
1.786 -1.735 0.128
1.786 -1.531 0.120
1.786 -1.327 0.106
1.786 -1.122 0.086
1.786 -0.918 0.060
1.786 -0.714 0.029
1.786 -0.510 0.004
1.786 -0.306 0.027
1.786 -0.102 0.050
1.786 0.102 0.075
1.786 0.306 0.102
1.786 0.510 0.129
1.786 0.714 0.157
1.786 0.918 0.187
1.786 1.122 0.217
1.786 1.327 0.248
1.786 1.531 0.280
1.786 1.735 0.314
1.786 1.939 0.348
1.786 2.143 0.382
1.786 2.347 0.418
1.786 2.551 0.455
1.786 2.755 0.492
1.786 2.959 0.531
1.786 3.163 0.570
1.786 3.367 0.610
1.786 3.571 0.651
1.786 3.776 0.692
1.786 3.980 0.734
1.786 4.184 0.777
1.786 4.388 0.820
1.786 4.592 0.863
1.786 4.796 0.907
1.786 5.000 0.951
1.888 -5.000 0.072
1.888 -4.796 0.044
1.888 -4.592 0.018
1.888 -4.388 0.003
1.888 -4.184 0.020
1.888 -3.980 0.035
1.888 -3.776 0.048
1.888 -3.571 0.060
1.888 -3.367 0.071
1.888 -3.163 0.079
1.888 -2.959 0.086
1.888 -2.755 0.093
1.888 -2.551 0.099
1.888 -2.347 0.104
1.888 -2.143 0.105
1.888 -1.939 0.102
1.888 -1.735 0.094
1.888 -1.531 0.080
1.888 -1.327 0.060
1.888 -1.122 0.035
1.888 -0.918 0.005
1.888 -0.714 0.017
1.888 -0.510 0.039
1.888 -0.306 0.062
1.888 -0.102 0.087
1.888 0.102 0.113
1.888 0.306 0.140
1.888 0.510 0.168
1.888 0.714 0.197
1.888 0.918 0.227
1.888 1.122 0.259
1.888 1.327 0.291
1.888 1.531 0.324
1.888 1.735 0.358
1.888 1.939 0.393
1.888 2.143 0.429
1.888 2.347 0.466
1.888 2.551 0.503
1.888 2.755 0.542
1.888 2.959 0.581
1.888 3.163 0.621
1.888 3.367 0.662
1.888 3.571 0.704
1.888 3.776 0.746
1.888 3.980 0.789
1.888 4.184 0.832
1.888 4.388 0.876
1.888 4.592 0.920
1.888 4.796 0.964
1.888 5.000 1.009
1.990 -5.000 0.064
1.990 -4.796 0.039
1.990 -4.592 0.017
1.990 -4.388 0.001
1.990 -4.184 0.016
1.990 -3.980 0.029
1.990 -3.776 0.040
1.990 -3.571 0.050
1.990 -3.367 0.058
1.990 -3.163 0.065
1.990 -2.959 0.071
1.990 -2.755 0.076
1.990 -2.551 0.079
1.990 -2.347 0.079
1.990 -2.143 0.075
1.990 -1.939 0.066
1.990 -1.735 0.052
1.990 -1.531 0.033
1.990 -1.327 0.009
1.990 -1.122 0.012
1.990 -0.918 0.032
1.990 -0.714 0.053
1.990 -0.510 0.076
1.990 -0.306 0.100
1.990 -0.102 0.125
1.990 0.102 0.152
1.990 0.306 0.180
1.990 0.510 0.209
1.990 0.714 0.239
1.990 0.918 0.270
1.990 1.122 0.302
1.990 1.327 0.335
1.990 1.531 0.369
1.990 1.735 0.405
1.990 1.939 0.441
1.990 2.143 0.478
1.990 2.347 0.515
1.990 2.551 0.554
1.990 2.755 0.594
1.990 2.959 0.634
1.990 3.163 0.675
1.990 3.367 0.717
1.990 3.571 0.759
1.990 3.776 0.802
1.990 3.980 0.846
1.990 4.184 0.890
1.990 4.388 0.934
1.990 4.592 0.979
1.990 4.796 1.024
1.990 5.000 1.069
2.092 -5.000 0.060
2.092 -4.796 0.039
2.092 -4.592 0.021
2.092 -4.388 0.005
2.092 -4.184 0.008
2.092 -3.980 0.019
2.092 -3.776 0.029
2.092 -3.571 0.037
2.092 -3.367 0.043
2.092 -3.163 0.049
2.092 -2.959 0.052
2.092 -2.755 0.054
2.092 -2.551 0.052
2.092 -2.347 0.047
2.092 -2.143 0.038
2.092 -1.939 0.024
2.092 -1.735 0.005
2.092 -1.531 0.012
2.092 -1.327 0.029
2.092 -1.122 0.048
2.092 -0.918 0.068
2.092 -0.714 0.090
2.092 -0.510 0.114
2.092 -0.306 0.139
2.092 -0.102 0.165
2.092 0.102 0.192
2.092 0.306 0.221
2.092 0.510 0.251
2.092 0.714 0.282
2.092 0.918 0.314
2.092 1.122 0.348
2.092 1.327 0.382
2.092 1.531 0.417
2.092 1.735 0.453
2.092 1.939 0.490
2.092 2.143 0.528
2.092 2.347 0.567
2.092 2.551 0.607
2.092 2.755 0.648
2.092 2.959 0.689
2.092 3.163 0.731
2.092 3.367 0.774
2.092 3.571 0.817
2.092 3.776 0.861
2.092 3.980 0.905
2.092 4.184 0.950
2.092 4.388 0.995
2.092 4.592 1.040
2.092 4.796 1.086
2.092 5.000 1.131
2.194 -5.000 0.062
2.194 -4.796 0.044
2.194 -4.592 0.028
2.194 -4.388 0.014
2.194 -4.184 0.003
2.194 -3.980 0.006
2.194 -3.776 0.014
2.194 -3.571 0.020
2.194 -3.367 0.024
2.194 -3.163 0.027
2.194 -2.959 0.027
2.194 -2.755 0.025
2.194 -2.551 0.019
2.194 -2.347 0.009
2.194 -2.143 0.004
2.194 -1.939 0.016
2.194 -1.735 0.030
2.194 -1.531 0.046
2.194 -1.327 0.064
2.194 -1.122 0.084
2.194 -0.918 0.106
2.194 -0.714 0.129
2.194 -0.510 0.153
2.194 -0.306 0.179
2.194 -0.102 0.206
2.194 0.102 0.235
2.194 0.306 0.264
2.194 0.510 0.295
2.194 0.714 0.328
2.194 0.918 0.361
2.194 1.122 0.395
2.194 1.327 0.431
2.194 1.531 0.467
2.194 1.735 0.504
2.194 1.939 0.543
2.194 2.143 0.582
2.194 2.347 0.622
2.194 2.551 0.662
2.194 2.755 0.704
2.194 2.959 0.746
2.194 3.163 0.789
2.194 3.367 0.833
2.194 3.571 0.877
2.194 3.776 0.921
2.194 3.980 0.966
2.194 4.184 1.012
2.194 4.388 1.057
2.194 4.592 1.103
2.194 4.796 1.149
2.194 5.000 1.196
2.296 -5.000 0.067
2.296 -4.796 0.051
2.296 -4.592 0.038
2.296 -4.388 0.027
2.296 -4.184 0.018
2.296 -3.980 0.011
2.296 -3.776 0.005
2.296 -3.571 0.001
2.296 -3.367 0.000
2.296 -3.163 0.000
2.296 -2.959 0.003
2.296 -2.755 0.008
2.296 -2.551 0.015
2.296 -2.347 0.025
2.296 -2.143 0.036
2.296 -1.939 0.050
2.296 -1.735 0.065
2.296 -1.531 0.082
2.296 -1.327 0.102
2.296 -1.122 0.122
2.296 -0.918 0.145
2.296 -0.714 0.169
2.296 -0.510 0.194
2.296 -0.306 0.221
2.296 -0.102 0.249
2.296 0.102 0.279
2.296 0.306 0.310
2.296 0.510 0.342
2.296 0.714 0.375
2.296 0.918 0.410
2.296 1.122 0.445
2.296 1.327 0.482
2.296 1.531 0.519
2.296 1.735 0.558
2.296 1.939 0.597
2.296 2.143 0.637
2.296 2.347 0.678
2.296 2.551 0.720
2.296 2.755 0.763
2.296 2.959 0.806
2.296 3.163 0.850
2.296 3.367 0.894
2.296 3.571 0.939
2.296 3.776 0.984
2.296 3.980 1.030
2.296 4.184 1.076
2.296 4.388 1.122
2.296 4.592 1.169
2.296 4.796 1.215
2.296 5.000 1.262
2.398 -5.000 0.076
2.398 -4.796 0.063
2.398 -4.592 0.052
2.398 -4.388 0.043
2.398 -4.184 0.036
2.398 -3.980 0.030
2.398 -3.776 0.026
2.398 -3.571 0.024
2.398 -3.367 0.025
2.398 -3.163 0.027
2.398 -2.959 0.031
2.398 -2.755 0.038
2.398 -2.551 0.047
2.398 -2.347 0.057
2.398 -2.143 0.070
2.398 -1.939 0.085
2.398 -1.735 0.102
2.398 -1.531 0.120
2.398 -1.327 0.140
2.398 -1.122 0.162
2.398 -0.918 0.185
2.398 -0.714 0.210
2.398 -0.510 0.237
2.398 -0.306 0.265
2.398 -0.102 0.294
2.398 0.102 0.325
2.398 0.306 0.357
2.398 0.510 0.390
2.398 0.714 0.425
2.398 0.918 0.461
2.398 1.122 0.497
2.398 1.327 0.535
2.398 1.531 0.574
2.398 1.735 0.614
2.398 1.939 0.654
2.398 2.143 0.695
2.398 2.347 0.738
2.398 2.551 0.780
2.398 2.755 0.824
2.398 2.959 0.868
2.398 3.163 0.912
2.398 3.367 0.958
2.398 3.571 1.003
2.398 3.776 1.049
2.398 3.980 1.095
2.398 4.184 1.142
2.398 4.388 1.189
2.398 4.592 1.236
2.398 4.796 1.283
2.398 5.000 1.331
2.500 -5.000 0.089
2.500 -4.796 0.078
2.500 -4.592 0.069
2.500 -4.388 0.062
2.500 -4.184 0.056
2.500 -3.980 0.052
2.500 -3.776 0.050
2.500 -3.571 0.050
2.500 -3.367 0.052
2.500 -3.163 0.056
2.500 -2.959 0.062
2.500 -2.755 0.070
2.500 -2.551 0.080
2.500 -2.347 0.092
2.500 -2.143 0.106
2.500 -1.939 0.122
2.500 -1.735 0.140
2.500 -1.531 0.159
2.500 -1.327 0.180
2.500 -1.122 0.203
2.500 -0.918 0.228
2.500 -0.714 0.254
2.500 -0.510 0.282
2.500 -0.306 0.311
2.500 -0.102 0.341
2.500 0.102 0.373
2.500 0.306 0.407
2.500 0.510 0.441
2.500 0.714 0.477
2.500 0.918 0.514
2.500 1.122 0.552
2.500 1.327 0.591
2.500 1.531 0.631
2.500 1.735 0.672
2.500 1.939 0.714
2.500 2.143 0.756
2.500 2.347 0.799
2.500 2.551 0.843
2.500 2.755 0.887
2.500 2.959 0.932
2.500 3.163 0.978
2.500 3.367 1.023
2.500 3.571 1.070
2.500 3.776 1.116
2.500 3.980 1.163
2.500 4.184 1.211
2.500 4.388 1.258
2.500 4.592 1.306
2.500 4.796 1.353
2.500 5.000 1.401


==> vdp/d1=32-32_d2=64-64_nosta_noinv_test_difabs_all.txt <==
0.000000e+00 1.303789e-03 2.772495e-03 4.419420e-03 6.235396e-03 8.185438e-03 1.021671e-02 1.226333e-02 1.424569e-02 1.605906e-02 1.758301e-02 1.870384e-02 1.933397e-02 1.943045e-02 1.904920e-02 1.837967e-02 1.768607e-02 1.709012e-02 1.649538e-02 1.575796e-02 1.474499e-02 1.346006e-02 1.292489e-02 1.420963e-02 1.598308e-02 1.662352e-02 1.540011e-02 1.240684e-02 8.587661e-03 6.484989e-03 8.414379e-03 1.141265e-02 1.291042e-02 1.217386e-02 1.109929e-02 1.006914e-02 9.149706e-03 8.407440e-03 7.861251e-03 7.472989e-03 7.178091e-03 6.920624e-03 6.701483e-03 6.522760e-03 6.343820e-03 6.163941e-03 5.998402e-03 5.870847e-03 5.806406e-03 5.831503e-03 5.979949e-03 6.292827e-03 6.786824e-03 7.478887e-03 8.286959e-03 9.042504e-03 9.587860e-03 9.898150e-03 1.010069e-02 1.032584e-02 1.065304e-02 1.104916e-02 1.148862e-02 1.165376e-02 1.180718e-02 1.261543e-02 1.392017e-02 1.603871e-02 2.176277e-02 2.762508e-02 2.916499e-02 3.160480e-02 3.785090e-02 3.965552e-02 3.968311e-02 3.861014e-02 3.281498e-02 2.774827e-02 2.279946e-02 1.652105e-02 1.172619e-02 8.364122e-03 5.563962e-03 3.378598e-03 1.778067e-03 1.346116e-03 1.735157e-03 2.112371e-03 2.313603e-03 2.360536e-03 2.238194e-03 2.074184e-03 1.859284e-03 1.590297e-03 1.370806e-03 1.296194e-03 1.439173e-03 1.848389e-03 2.483598e-03 3.294428e-03 4.270545e-03 5.362015e-03 6.509481e-03 7.660930e-03 8.771640e-03 9.811549e-03 1.075345e-02 1.159719e-02 1.238506e-02 1.315507e-02 1.393596e-02 1.473620e-02 1.555708e-02 1.640464e-02 1.727343e-02 1.813401e-02 1.901928e-02 1.995033e-02 2.093757e-02 2.198557e-02 2.309628e-02 2.428620e-02 2.562095e-02 2.714435e-02 2.887655e-02 3.086936e-02 3.302944e-02 3.535591e-02 3.802565e-02 4.113840e-02 4.478195e-02 4.912146e-02 5.438346e-02 6.075335e-02 6.819175e-02 7.657582e-02 8.617869e-02 9.737446e-02 1.098061e-01 1.218004e-01 1.324666e-01 1.406454e-01 1.415895e-01 1.325301e-01 1.153248e-01 9.482372e-02 9.994859e-02 1.412721e-01 1.847632e-01 2.360526e-01 2.844936e-01 3.071027e-01 2.861085e-01 2.330794e-01 1.796437e-01 1.322430e-01 9.635015e-02 7.173826e-02 5.420723e-02 4.211133e-02 3.422157e-02 2.946128e-02 2.688070e-02 2.567518e-02 2.533169e-02 2.545943e-02 2.587047e-02 2.645665e-02 2.713797e-02 2.788171e-02 2.867658e-02 2.950865e-02 3.036467e-02 3.124254e-02 3.214185e-02 3.306120e-02 3.399773e-02 3.494890e-02 3.591615e-02 3.690044e-02 3.790303e-02 3.892486e-02 3.997064e-02 4.104897e-02 4.217063e-02 4.334724e-02 4.458755e-02 4.592216e-02 4.738369e-02 4.899831e-02 5.079034e-02 5.279377e-02 5.504333e-02 5.758706e-02 6.049049e-02 6.384815e-02 6.773939e-02 7.204875e-02 7.686611e-02 8.235145e-02 8.862378e-02 9.576394e-02 1.038205e-01 1.129398e-01 1.233581e-01 1.354000e-01 1.495031e-01 1.661574e-01 1.858792e-01 2.092354e-01 2.366709e-01 2.684591e-01 3.049846e-01 3.464171e-01 3.927968e-01 4.413442e-01 4.883924e-01 5.260010e-01 5.407144e-01 5.213178e-01 4.615144e-01 3.731155e-01 3.367117e-01 4.553414e-01 6.575236e-01 8.347342e-01 9.262890e-01 9.213027e-01 8.344852e-01 7.020150e-01 5.653228e-01 4.377047e-01 3.296092e-01 2.439414e-01 1.785071e-01 1.301547e-01 9.524875e-02 7.073472e-02 5.398886e-02 4.305638e-02 3.627493e-02 3.241525e-02 3.040368e-02 2.950506e-02 2.927996e-02 2.944271e-02 2.984235e-02 3.042054e-02 3.114816e-02 3.201473e-02 3.302417e-02 3.419514e-02 3.552859e-02 3.700476e-02 3.860122e-02 4.029224e-02 4.205408e-02 4.386269e-02 4.569758e-02 4.757284e-02 4.951243e-02 5.154198e-02 5.368131e-02 5.594004e-02 5.832908e-02 6.084762e-02 6.352642e-02 6.639659e-02 6.948552e-02 7.282334e-02 7.644615e-02 8.040076e-02 8.475275e-02 8.961805e-02 9.515259e-02 1.014577e-01 1.083612e-01 1.161416e-01 1.251673e-01 1.357554e-01 1.481810e-01 1.627151e-01 1.797281e-01 1.996927e-01 2.231738e-01 2.505809e-01 2.821893e-01 3.185309e-01 3.604304e-01 4.081127e-01 4.606535e-01 5.145388e-01 5.647112e-01 6.037812e-01 6.193914e-01 5.967692e-01 5.271003e-01 4.261635e-01 3.853692e-01 5.228091e-01 7.497817e-01 9.463159e-01 1.053254e+00 1.049471e+00 9.535834e-01 8.075178e-01 6.479968e-01 5.013062e-01 3.786719e-01 2.817996e-01 2.084734e-01 1.543098e-01 1.154342e-01 8.825447e-02 6.997580e-02 5.823251e-02 5.121677e-02 4.733453e-02 4.546373e-02 4.481897e-02 4.487037e-02 4.534350e-02 4.608101e-02 4.697970e-02 4.798181e-02 4.906545e-02 5.021362e-02 5.141564e-02 5.266336e-02 5.395453e-02 5.529138e-02 5.667521e-02 5.810839e-02 5.959586e-02 6.114801e-02 6.276740e-02 6.441667e-02 6.614278e-02 6.800068e-02 7.004270e-02 7.231646e-02 7.485909e-02 7.771194e-02 8.091520e-02 8.451188e-02 8.855838e-02 9.312511e-02 9.829673e-02 1.041181e-01 1.106429e-01 1.179554e-01 1.261783e-01 1.354876e-01 1.461134e-01 1.581108e-01 1.717360e-01 1.876156e-01 2.064148e-01 2.287768e-01 2.552900e-01 2.864551e-01 3.228174e-01 3.651000e-01 4.141258e-01 4.703308e-01 5.340401e-01 6.038241e-01 6.743789e-01 7.387388e-01 7.859628e-01 8.001224e-01 7.629248e-01 6.653045e-01 5.359634e-01 5.095524e-01 7.093862e-01 1.000318e+00 1.239625e+00 1.359465e+00 1.341006e+00 1.211670e+00 1.024173e+00 8.219089e-01 6.357673e-01 4.786427e-01 3.540029e-01 2.595887e-01 1.899353e-01 1.399472e-01 1.049278e-01 8.122362e-02 6.581710e-02 5.642135e-02 5.105253e-02 4.827845e-02 4.707228e-02 4.675910e-02 4.699231e-02 4.757756e-02 4.840211e-02
0.000000e+00 2.008745e-03 4.293358e-03 6.600344e-03 9.614147e-03 1.243428e-02 1.363629e-02 1.343277e-02 1.261059e-02 1.164976e-02 9.651518e-03 9.919925e-03 1.877989e-02 2.119996e-02 1.388429e-02 5.205145e-03 2.167229e-02 3.818471e-02 4.640185e-02 4.192651e-02 3.473089e-02 2.848682e-02 2.358837e-02 2.020837e-02 1.803584e-02 1.675651e-02 1.606869e-02 1.576358e-02 1.569579e-02 1.574266e-02 1.585700e-02 1.601614e-02 1.621147e-02 1.643778e-02 1.669647e-02 1.699163e-02 1.733641e-02 1.774583e-02 1.822225e-02 1.878931e-02 1.947029e-02 2.029159e-02 2.128909e-02 2.251803e-02 2.397805e-02 2.547899e-02 2.717061e-02 2.918110e-02 3.156902e-02 3.433235e-02 3.740698e-02 4.077446e-02 4.449791e-02 4.868921e-02 5.354976e-02 5.931861e-02 6.625130e-02 7.460983e-02 8.468854e-02 9.631313e-02 1.095111e-01 1.244163e-01 1.415667e-01 1.597544e-01 1.768558e-01 1.892220e-01 1.910125e-01 1.788040e-01 1.530854e-01 1.255420e-01 1.359727e-01 1.991656e-01 2.772254e-01 3.349955e-01 3.565590e-01 3.416757e-01 2.972566e-01 2.442757e-01 1.936107e-01 1.478688e-01 1.104504e-01 8.088863e-02 5.847565e-02 4.191790e-02 3.003006e-02 2.171583e-02 1.612648e-02 1.257118e-02 1.046898e-02 9.403832e-03 8.940784e-03 8.821921e-03 8.907529e-03 9.109584e-03 9.392936e-03 9.758883e-03 1.021807e-02 1.078526e-02 1.147550e-02 1.231413e-02 1.330856e-02 1.443141e-02 1.564517e-02 1.691056e-02 1.819013e-02 1.945233e-02 2.067096e-02 2.185752e-02 2.304090e-02 2.424763e-02 2.549434e-02 2.678313e-02 2.811550e-02 2.949933e-02 3.094884e-02 3.246057e-02 3.401538e-02 3.566242e-02 3.744208e-02 3.938603e-02 4.152047e-02 4.389824e-02 4.660094e-02 4.966171e-02 5.311392e-02 5.702217e-02 6.150335e-02 6.653115e-02 7.221358e-02 7.876869e-02 8.644865e-02 9.557597e-02 1.065301e-01 1.195356e-01 1.346179e-01 1.518984e-01 1.718649e-01 1.945322e-01 2.191919e-01 2.437512e-01 2.651036e-01 2.800212e-01 2.817343e-01 2.627694e-01 2.242597e-01 1.822561e-01 1.945431e-01 2.847903e-01 3.770634e-01 4.521357e-01 5.020545e-01 5.140628e-01 4.824973e-01 4.083947e-01 3.171720e-01 2.386586e-01 1.771585e-01 1.309507e-01 9.741818e-02 7.368485e-02 5.768717e-02 4.747869e-02 4.141185e-02 3.816045e-02 3.664479e-02 3.619318e-02 3.633242e-02 3.680877e-02 3.749826e-02 3.831452e-02 3.920853e-02 4.016438e-02 4.117138e-02 4.221910e-02 4.329818e-02 4.440812e-02 4.554962e-02 4.672272e-02 4.792802e-02 4.916578e-02 5.043868e-02 5.175164e-02 5.311596e-02 5.454374e-02 5.604564e-02 5.763552e-02 5.933174e-02 6.116043e-02 6.315476e-02 6.534773e-02 6.778400e-02 7.048553e-02 7.352208e-02 7.697807e-02 8.094267e-02 8.551301e-02 9.073725e-02 9.664849e-02 1.032946e-01 1.107423e-01 1.190963e-01 1.284951e-01 1.389332e-01 1.507816e-01 1.645982e-01 1.809632e-01 2.004545e-01 2.235998e-01 2.508354e-01 2.826132e-01 3.195559e-01 3.624254e-01 4.116999e-01 4.677743e-01 5.293743e-01 5.919255e-01 6.497715e-01 6.935252e-01 7.085010e-01 6.786585e-01 5.956357e-01 4.800443e-01 4.474626e-01 6.190537e-01 8.790062e-01 1.097151e+00 1.208809e+00 1.194875e+00 1.080521e+00 9.131924e-01 7.325788e-01 5.665232e-01 4.262664e-01 3.150894e-01 2.308644e-01 1.687323e-01 1.241192e-01 9.286813e-02 7.169817e-02 5.793591e-02 4.954402e-02 4.474797e-02 4.228230e-02 4.121485e-02 4.094455e-02 4.116403e-02 4.169607e-02 4.244100e-02 4.335819e-02 4.444218e-02 4.569871e-02 4.713424e-02 4.873409e-02 5.048123e-02 5.235756e-02 5.434201e-02 5.641146e-02 5.854324e-02 6.073234e-02 6.298875e-02 6.534445e-02 6.783826e-02 7.049277e-02 7.332026e-02 7.633454e-02 7.955050e-02 8.298562e-02 8.666398e-02 9.061591e-02 9.488699e-02 9.954154e-02 1.046684e-01 1.103971e-01 1.167956e-01 1.239430e-01 1.321141e-01 1.415534e-01 1.524872e-01 1.651330e-01 1.797204e-01 1.965104e-01 2.158655e-01 2.383395e-01 2.646662e-01 2.956661e-01 3.320550e-01 3.745449e-01 4.237945e-01 4.802124e-01 5.435154e-01 6.121431e-01 6.825087e-01 7.478326e-01 7.975596e-01 8.131146e-01 7.760026e-01 6.762077e-01 5.433713e-01 5.114700e-01 7.059450e-01 9.995788e-01 1.245036e+00 1.365989e+00 1.349615e+00 1.222309e+00 1.029504e+00 8.262669e-01 6.409023e-01 4.847331e-01 3.613538e-01 2.672023e-01 1.976664e-01 1.475803e-01 1.125474e-01 8.882360e-02 7.352582e-02 6.423057e-02 5.900840e-02 5.641082e-02 5.536867e-02 5.526106e-02 5.571499e-02 5.649680e-02 5.748415e-02 5.861754e-02 5.985832e-02 6.117843e-02 6.256451e-02 6.401397e-02 6.552529e-02 6.709883e-02 6.873606e-02 7.044061e-02 7.222141e-02 7.409292e-02 7.607217e-02 7.817432e-02 8.042053e-02 8.283866e-02 8.546363e-02 8.833440e-02 9.149609e-02 9.499737e-02 9.888627e-02 1.032564e-01 1.082119e-01 1.138661e-01 1.203159e-01 1.276206e-01 1.358528e-01 1.451062e-01 1.555074e-01 1.672270e-01 1.804352e-01 1.952983e-01 2.124237e-01 2.324926e-01 2.562402e-01 2.843741e-01 3.175536e-01 3.563996e-01 4.016729e-01 4.543244e-01 5.152732e-01 5.850480e-01 6.639336e-01 7.483242e-01 8.324795e-01 9.075768e-01 9.591068e-01 9.670846e-01 9.114443e-01 7.835188e-01 6.320229e-01 6.333921e-01 8.948087e-01 1.238177e+00 1.508573e+00 1.634004e+00 1.599055e+00 1.440969e+00 1.216824e+00 9.736148e-01 7.501403e-01 5.653124e-01 4.184434e-01 3.071370e-01 2.251890e-01 1.663538e-01 1.251438e-01 9.723525e-02 7.910581e-02 6.802171e-02 6.170310e-02 5.840017e-02 5.695234e-02 5.657697e-02 5.683839e-02 5.751189e-02 5.846984e-02
0.000000e+00 1.181675e-03 2.248354e-03 2.976580e-03 3.309903e-03 3.201243e-03 2.626124e-03 1.703201e-03 7.249243e-04 2.905064e-04 1.096452e-03 2.040179e-03 1.719801e-03 1.196058e-04 2.768688e-03 5.176426e-03 6.513242e-03 6.598479e-03 6.471965e-03 7.123739e-03 6.718704e-03 5.418601e-03 4.305595e-03 4.070221e-03 4.351355e-03 5.058418e-03 5.733714e-03 6.221293e-03 6.615201e-03 7.015323e-03 7.447311e-03 7.949615e-03 8.336016e-03 8.521021e-03 8.587844e-03 8.696099e-03 8.844931e-03 8.966870e-03 9.081320e-03 9.208804e-03 9.363553e-03 9.541420e-03 9.748085e-03 9.981632e-03 1.022883e-02 1.047828e-02 1.073164e-02 1.097749e-02 1.116255e-02 1.142837e-02 1.188362e-02 1.252630e-02 1.331682e-02 1.419418e-02 1.509127e-02 1.595609e-02 1.677607e-02 1.763456e-02 1.871699e-02 2.013027e-02 2.202866e-02 2.435703e-02 2.693886e-02 2.988632e-02 3.350121e-02 3.792700e-02 4.243200e-02 4.525367e-02 4.659974e-02 4.653195e-02 4.241512e-02 3.485157e-02 3.311249e-02 3.968961e-02 5.791520e-02 8.131222e-02 9.662422e-02 1.022554e-01 9.570248e-02 8.482077e-02 7.117617e-02 5.550298e-02 4.179241e-02 3.102831e-02 2.385115e-02 1.874064e-02 1.488203e-02 1.203819e-02 9.975884e-03 8.634180e-03 7.834448e-03 7.516854e-03 7.492409e-03 7.672869e-03 8.009355e-03 8.422320e-03 8.876326e-03 9.371799e-03 9.895274e-03 1.042699e-02 1.095945e-02 1.149554e-02 1.203259e-02 1.256571e-02 1.308896e-02 1.359847e-02 1.409550e-02 1.457714e-02 1.503998e-02 1.548393e-02 1.591197e-02 1.633046e-02 1.674832e-02 1.717208e-02 1.760856e-02 1.808844e-02 1.863571e-02 1.926380e-02 1.999379e-02 2.084237e-02 2.183109e-02 2.299765e-02 2.439916e-02 2.608809e-02 2.804865e-02 3.000424e-02 3.208436e-02 3.446663e-02 3.724408e-02 4.042400e-02 4.404950e-02 4.820996e-02 5.301726e-02 5.864613e-02 6.527108e-02 7.304671e-02 8.211368e-02 9.276515e-02 1.055447e-01 1.205138e-01 1.369821e-01 1.552958e-01 1.744351e-01 1.918242e-01 2.034939e-01 2.048567e-01 1.918521e-01 1.638624e-01 1.338981e-01 1.497984e-01 2.201498e-01 3.032428e-01 3.633349e-01 3.818539e-01 3.639274e-01 3.164985e-01 2.560234e-01 2.014700e-01 1.533360e-01 1.139181e-01 8.329906e-02 6.014906e-02 4.317588e-02 3.098701e-02 2.252748e-02 1.683341e-02 1.325821e-02 1.114670e-02 1.007006e-02 9.621558e-03 9.506780e-03 9.594282e-03 9.807185e-03 1.010732e-02 1.048688e-02 1.095952e-02 1.154210e-02 1.225349e-02 1.311323e-02 1.412464e-02 1.526170e-02 1.648894e-02 1.776840e-02 1.906298e-02 2.033790e-02 2.154433e-02 2.268886e-02 2.382934e-02 2.501298e-02 2.626678e-02 2.759641e-02 2.899987e-02 3.047281e-02 3.200921e-02 3.360157e-02 3.524682e-02 3.694654e-02 3.871388e-02 4.057840e-02 4.258869e-02 4.484924e-02 4.751825e-02 5.060401e-02 5.397768e-02 5.785458e-02 6.240246e-02 6.773418e-02 7.392367e-02 8.103276e-02 8.922348e-02 9.877717e-02 1.100874e-01 1.234339e-01 1.389540e-01 1.570113e-01 1.776285e-01 2.005086e-01 2.251427e-01 2.501889e-01 2.725787e-01 2.878395e-01 2.884997e-01 2.689909e-01 2.273815e-01 1.840659e-01 2.050755e-01 3.016358e-01 4.136358e-01 4.924717e-01 5.152802e-01 4.881836e-01 4.244067e-01 3.436616e-01 2.691031e-01 2.043133e-01 1.529503e-01 1.140676e-01 8.492460e-02 6.361450e-02 4.842960e-02 3.800720e-02 3.114033e-02 2.695342e-02 2.458557e-02 2.346092e-02 2.310855e-02 2.319260e-02 2.355471e-02 2.408767e-02 2.471744e-02 2.540780e-02 2.614605e-02 2.692064e-02 2.771929e-02 2.853374e-02 2.936308e-02 3.020648e-02 3.106303e-02 3.193046e-02 3.280909e-02 3.370139e-02 3.459839e-02 3.551211e-02 3.646562e-02 3.747945e-02 3.857299e-02 3.976709e-02 4.108265e-02 4.253239e-02 4.413952e-02 4.593174e-02 4.794501e-02 5.023433e-02 5.287807e-02 5.598114e-02 5.957636e-02 6.347051e-02 6.781659e-02 7.278727e-02 7.850363e-02 8.502869e-02 9.242439e-02 1.008621e-01 1.105574e-01 1.218236e-01 1.350352e-01 1.505898e-01 1.688842e-01 1.904186e-01 2.158778e-01 2.454193e-01 2.788757e-01 3.164497e-01 3.573952e-01 3.982342e-01 4.340795e-01 4.568150e-01 4.544500e-01 4.184625e-01 3.493242e-01 2.865217e-01 3.340101e-01 4.925514e-01 6.622940e-01 7.740023e-01 8.012919e-01 7.520567e-01 6.485608e-01 5.282927e-01 4.147109e-01 3.149258e-01 2.342749e-01 1.718280e-01 1.251868e-01 9.117866e-02 6.704356e-02 5.036528e-02 3.925757e-02 3.225145e-02 2.810057e-02 2.589086e-02 2.484773e-02 2.448669e-02 2.454125e-02 2.484409e-02 2.530974e-02 2.591116e-02 2.664317e-02 2.750924e-02 2.852005e-02 2.968983e-02 3.100769e-02 3.245232e-02 3.399844e-02 3.561839e-02 3.728496e-02 3.897019e-02 4.067351e-02 4.241910e-02 4.423169e-02 4.613325e-02 4.813132e-02 5.023001e-02 5.243843e-02 5.477180e-02 5.725479e-02 5.989980e-02 6.270465e-02 6.573658e-02 6.906100e-02 7.273888e-02 7.684304e-02 8.149104e-02 8.677305e-02 9.275766e-02 9.954330e-02 1.072676e-01 1.161413e-01 1.262528e-01 1.378371e-01 1.513229e-01 1.672164e-01 1.860926e-01 2.084672e-01 2.346316e-01 2.648228e-01 2.996581e-01 3.396405e-01 3.842200e-01 4.315508e-01 4.780643e-01 5.175587e-01 5.409272e-01 5.369446e-01 4.926733e-01 4.102128e-01 3.373408e-01 3.922372e-01 5.778716e-01 7.549929e-01 8.746769e-01 9.277592e-01 9.124735e-01 8.326283e-01 6.999722e-01 5.446819e-01 4.112256e-01 3.056116e-01 2.252564e-01 1.664422e-01 1.247064e-01 9.622241e-02 7.771188e-02 6.637313e-02 5.998915e-02 5.673080e-02 5.538721e-02 5.513255e-02 5.549861e-02 5.623235e-02
0.000000e+00 3.303509e-04 9.238604e-04 1.726900e-03 2.674340e-03 3.693358e-03 4.687684e-03 4.482266e-03 3.054673e-03 1.772291e-03 1.623161e-03 3.183427e-03 6.604855e-03 1.159636e-02 1.737181e-02 2.265027e-02 2.606601e-02 2.680234e-02 2.518098e-02 2.351482e-02 2.541933e-02 2.812894e-02 2.999918e-02 2.949534e-02 2.556595e-02 2.031922e-02 1.505513e-02 9.879803e-03 9.449353e-03 9.331976e-03 1.027068e-02 1.180686e-02 1.099764e-02 1.020439e-02 8.876510e-03 7.175345e-03 6.202089e-03 5.615565e-03 5.331687e-03 5.141016e-03 4.840359e-03 4.490876e-03 4.013859e-03 3.479532e-03 2.908239e-03 2.240378e-03 1.519155e-03 7.660307e-04 8.853544e-05 1.069195e-03 2.159147e-03 3.301647e-03 4.466622e-03 5.616991e-03 6.709476e-03 7.700786e-03 8.556806e-03 9.294367e-03 9.967328e-03 1.061933e-02 1.128086e-02 1.195754e-02 1.264775e-02 1.335383e-02 1.403606e-02 1.468466e-02 1.535205e-02 1.606807e-02 1.684505e-02 1.768394e-02 1.857969e-02 1.953534e-02 2.060022e-02 2.179415e-02 2.310556e-02 2.455088e-02 2.619066e-02 2.808480e-02 3.009934e-02 3.234221e-02 3.493931e-02 3.807219e-02 4.197191e-02 4.680360e-02 5.249432e-02 5.887049e-02 6.613500e-02 7.478897e-02 8.424808e-02 9.297574e-02 1.005138e-01 1.062682e-01 1.059899e-01 9.710553e-02 8.421895e-02 7.130106e-02 7.953376e-02 1.184081e-01 1.602771e-01 1.940891e-01 2.074971e-01 1.963810e-01 1.733712e-01 1.429289e-01 1.115640e-01 8.437135e-02 6.302284e-02 4.761549e-02 3.617688e-02 2.773972e-02 2.163887e-02 1.746948e-02 1.474419e-02 1.317904e-02 1.238873e-02 1.213293e-02 1.223582e-02 1.252875e-02 1.294329e-02 1.344461e-02 1.399550e-02 1.456912e-02 1.516284e-02 1.577385e-02 1.639548e-02 1.701919e-02 1.764062e-02 1.826008e-02 1.887581e-02 1.948553e-02 2.008653e-02 2.067820e-02 2.126394e-02 2.183317e-02 2.239619e-02 2.297595e-02 2.359221e-02 2.426401e-02 2.500967e-02 2.584154e-02 2.676805e-02 2.780886e-02 2.898288e-02 3.032185e-02 3.187805e-02 3.372964e-02 3.594766e-02 3.848817e-02 4.109144e-02 4.395668e-02 4.726066e-02 5.110290e-02 5.550488e-02 6.054801e-02 6.635229e-02 7.307485e-02 8.093907e-02 9.016377e-02 1.009518e-01 1.135053e-01 1.282064e-01 1.456830e-01 1.661207e-01 1.887814e-01 2.137217e-01 2.393734e-01 2.626871e-01 2.784658e-01 2.804827e-01 2.630260e-01 2.246885e-01 1.820582e-01 1.991201e-01 2.921949e-01 4.030060e-01 4.834940e-01 5.092543e-01 4.857930e-01 4.240834e-01 3.448770e-01 2.714461e-01 2.068250e-01 1.538400e-01 1.127424e-01 8.176224e-02 5.909844e-02 4.286116e-02 3.160882e-02 2.403818e-02 1.926107e-02 1.641985e-02 1.491826e-02 1.424737e-02 1.403209e-02 1.409229e-02 1.432413e-02 1.466965e-02 1.511016e-02 1.565296e-02 1.631008e-02 1.709838e-02 1.803526e-02 1.912144e-02 2.033326e-02 2.164133e-02 2.301197e-02 2.441162e-02 2.580885e-02 2.716525e-02 2.849147e-02 2.983643e-02 3.124072e-02 3.272723e-02 3.429899e-02 3.595558e-02 3.769564e-02 3.951702e-02 4.142030e-02 4.340835e-02 4.549362e-02 4.770188e-02 5.007706e-02 5.268932e-02 5.566921e-02 5.908310e-02 6.286255e-02 6.721032e-02 7.228792e-02 7.821183e-02 8.507171e-02 9.294398e-02 1.019338e-01 1.122852e-01 1.243853e-01 1.387566e-01 1.558100e-01 1.758131e-01 1.986896e-01 2.246535e-01 2.538115e-01 2.854680e-01 3.174794e-01 3.464615e-01 3.665160e-01 3.671257e-01 3.413938e-01 2.877413e-01 2.325697e-01 2.566867e-01 3.775845e-01 5.176010e-01 6.155585e-01 6.451592e-01 6.114827e-01 5.314027e-01 4.332789e-01 3.404335e-01 2.589399e-01 1.941333e-01 1.444867e-01 1.072742e-01 8.005650e-02 6.070286e-02 4.738092e-02 3.859081e-02 3.316570e-02 3.005199e-02 2.851596e-02 2.793783e-02 2.792065e-02 2.825685e-02 2.880114e-02 2.946352e-02 3.020733e-02 3.101191e-02 3.186011e-02 3.273763e-02 3.363924e-02 3.456315e-02 3.550841e-02 3.647351e-02 3.745779e-02 3.846239e-02 3.948783e-02 4.054422e-02 4.164417e-02 4.279900e-02 4.402104e-02 4.532481e-02 4.673220e-02 4.826863e-02 4.995805e-02 5.184120e-02 5.396669e-02 5.635780e-02 5.906168e-02 6.219784e-02 6.587241e-02 7.012144e-02 7.496314e-02 8.041283e-02 8.649191e-02 9.324231e-02 1.007228e-01 1.090973e-01 1.187117e-01 1.298262e-01 1.429145e-01 1.585258e-01 1.771267e-01 1.990656e-01 2.247096e-01 2.545815e-01 2.892696e-01 3.289556e-01 3.736475e-01 4.220109e-01 4.695217e-01 5.098736e-01 5.347211e-01 5.326989e-01 4.908432e-01 4.107058e-01 3.369962e-01 3.853737e-01 5.688492e-01 7.641426e-01 8.949387e-01 9.316701e-01 8.768322e-01 7.645726e-01 6.287733e-01 4.936323e-01 3.755282e-01 2.797047e-01 2.053898e-01 1.498796e-01 1.093508e-01 8.066001e-02 6.076856e-02 4.753125e-02 3.911680e-02 3.415094e-02 3.146171e-02 3.015379e-02 2.969238e-02 2.971963e-02 3.003284e-02 3.054702e-02 3.122130e-02 3.203718e-02 3.299177e-02 3.410136e-02 3.537763e-02 3.680598e-02 3.836509e-02 4.002846e-02 4.177343e-02 4.357600e-02 4.541089e-02 4.727792e-02 4.919988e-02 5.120240e-02 5.331051e-02 5.553767e-02 5.788998e-02 6.036929e-02 6.300562e-02 6.582538e-02 6.885323e-02 7.211526e-02 7.564379e-02 7.948223e-02 8.368994e-02 8.836313e-02 9.366376e-02 9.966841e-02 1.062467e-01 1.137134e-01 1.223951e-01 1.325712e-01 1.444857e-01 1.583695e-01 1.745238e-01 1.933796e-01 2.154994e-01 2.413946e-01 2.714309e-01 3.060216e-01 3.460460e-01 3.922510e-01 4.438317e-01 4.978136e-01 5.505161e-01 5.962444e-01 6.237499e-01 6.188757e-01 5.690053e-01 4.740409e-01 3.887189e-01
0.000000e+00 3.720776e-04 3.918070e-04 2.158972e-05 9.806460e-04 2.131295e-03 3.142370e-03 3.497690e-03 4.924968e-03 8.189166e-03 1.092669e-02 1.309127e-02 1.970681e-02 2.067812e-02 1.531399e-02 1.328898e-02 1.252972e-02 7.376719e-03 4.321822e-03 4.908672e-03 6.085138e-03 5.728534e-03 5.810196e-03 5.620298e-03 5.256582e-03 3.176749e-03 9.789579e-04 5.759600e-04 1.296645e-03 1.617727e-03 1.709793e-03 1.818531e-03 1.927050e-03 2.136055e-03 2.434913e-03 2.769335e-03 3.171959e-03 3.624659e-03 4.091018e-03 4.575009e-03 5.081592e-03 5.601364e-03 6.120558e-03 6.638263e-03 7.157065e-03 7.674748e-03 8.187870e-03 8.692429e-03 9.185420e-03 9.671826e-03 1.014635e-02 1.060148e-02 1.103006e-02 1.142576e-02 1.178583e-02 1.211418e-02 1.242002e-02 1.271704e-02 1.302247e-02 1.332839e-02 1.365205e-02 1.401744e-02 1.443660e-02 1.492297e-02 1.549406e-02 1.616690e-02 1.697024e-02 1.795208e-02 1.918343e-02 2.056391e-02 2.199157e-02 2.362012e-02 2.553213e-02 2.774442e-02 3.021341e-02 3.286925e-02 3.575208e-02 3.894250e-02 4.259483e-02 4.693083e-02 5.219568e-02 5.863511e-02 6.651831e-02 7.571260e-02 8.613585e-02 9.795677e-02 1.115772e-01 1.269976e-01 1.422030e-01 1.551929e-01 1.605443e-01 1.546367e-01 1.367347e-01 1.121010e-01 1.052659e-01 1.451254e-01 2.106649e-01 2.690346e-01 2.990568e-01 2.978406e-01 2.674914e-01 2.225167e-01 1.792600e-01 1.385629e-01 1.041939e-01 7.680207e-02 5.558101e-02 3.976922e-02 2.823120e-02 2.007848e-02 1.446114e-02 1.080833e-02 8.550948e-03 7.349884e-03 6.808144e-03 6.629940e-03 6.666993e-03 6.820932e-03 7.048703e-03 7.348140e-03 7.731006e-03 8.213878e-03 8.812143e-03 9.548049e-03 1.044573e-02 1.148826e-02 1.263714e-02 1.384930e-02 1.508304e-02 1.630543e-02 1.748402e-02 1.860550e-02 1.969709e-02 2.078844e-02 2.190520e-02 2.305627e-02 2.424325e-02 2.547133e-02 2.675247e-02 2.808391e-02 2.944256e-02 3.087082e-02 3.239995e-02 3.405387e-02 3.585180e-02 3.781866e-02 4.002641e-02 4.253507e-02 4.537109e-02 4.858661e-02 5.227135e-02 5.634469e-02 6.092115e-02 6.620422e-02 7.237354e-02 7.967643e-02 8.842652e-02 9.892281e-02 1.112411e-01 1.253350e-01 1.415027e-01 1.600912e-01 1.809233e-01 2.025579e-01 2.225113e-01 2.386561e-01 2.463777e-01 2.380753e-01 2.123655e-01 1.740505e-01 1.552565e-01 2.089891e-01 2.903860e-01 3.661606e-01 4.308932e-01 4.674280e-01 4.597729e-01 3.989840e-01 3.149081e-01 2.387190e-01 1.773919e-01 1.312164e-01 9.742649e-02 7.336221e-02 5.691048e-02 4.630398e-02 3.990256e-02 3.641522e-02 3.474179e-02 3.418826e-02 3.425957e-02 3.468444e-02 3.533150e-02 3.610881e-02 3.696386e-02 3.788131e-02 3.884896e-02 3.985515e-02 4.089102e-02 4.195599e-02 4.305023e-02 4.417338e-02 4.532545e-02 4.650567e-02 4.771676e-02 4.896355e-02 5.025288e-02 5.159394e-02 5.299586e-02 5.447100e-02 5.603601e-02 5.771542e-02 5.954371e-02 6.154462e-02 6.374385e-02 6.619994e-02 6.896604e-02 7.209987e-02 7.566711e-02 7.975280e-02 8.443297e-02 8.974511e-02 9.574409e-02 1.025095e-01 1.099783e-01 1.181050e-01 1.272458e-01 1.377902e-01 1.501557e-01 1.647783e-01 1.821396e-01 2.027027e-01 2.268902e-01 2.550699e-01 2.877401e-01 3.256002e-01 3.693852e-01 4.194278e-01 4.759397e-01 5.362556e-01 5.947527e-01 6.443097e-01 6.737952e-01 6.678112e-01 6.127267e-01 5.107348e-01 4.209948e-01 4.919390e-01 7.214688e-01 9.595208e-01 1.120175e+00 1.165498e+00 1.096851e+00 9.546049e-01 7.832038e-01 6.148258e-01 4.679767e-01 3.481210e-01 2.557220e-01 1.868550e-01 1.368280e-01 1.013746e-01 7.699224e-02 6.081971e-02 5.066554e-02 4.470963e-02 4.147458e-02 3.995078e-02 3.941527e-02 3.945110e-02 3.985042e-02 4.049192e-02 4.131186e-02 4.229160e-02 4.343487e-02 4.475292e-02 4.624408e-02 4.788900e-02 4.967023e-02 5.156857e-02 5.356126e-02 5.562470e-02 5.774008e-02 5.991876e-02 6.214055e-02 6.442474e-02 6.683163e-02 6.940071e-02 7.216141e-02 7.513986e-02 7.835784e-02 8.183449e-02 8.558968e-02 8.964410e-02 9.402885e-02 9.878723e-02 1.039813e-01 1.097233e-01 1.161731e-01 1.234724e-01 1.317952e-01 1.413791e-01 1.525309e-01 1.652384e-01 1.798209e-01 1.967774e-01 2.166748e-01 2.401706e-01 2.679930e-01 3.007216e-01 3.387545e-01 3.826370e-01 4.332617e-01 4.909963e-01 5.551890e-01 6.225474e-01 6.878474e-01 7.432877e-01 7.752006e-01 7.663699e-01 7.010144e-01 5.828518e-01 4.813366e-01 5.630654e-01 8.231328e-01 1.091805e+00 1.271941e+00 1.322467e+00 1.247227e+00 1.087611e+00 8.934218e-01 7.023103e-01 5.365461e-01 4.017462e-01 2.976132e-01 2.198325e-01 1.632861e-01 1.232431e-01 9.579117e-02 7.772745e-02 6.650218e-02 6.002412e-02 5.660139e-02 5.510056e-02 5.472393e-02 5.499646e-02 5.567214e-02 5.659765e-02 5.767843e-02 5.886994e-02 6.015080e-02 6.150582e-02 6.292406e-02 6.440012e-02 6.593560e-02 6.753395e-02 6.919663e-02 7.093004e-02 7.274475e-02 7.465413e-02 7.661235e-02 7.863848e-02 8.079996e-02 8.316094e-02 8.578119e-02 8.871049e-02 9.199734e-02 9.569263e-02 9.984692e-02 1.045204e-01 1.097892e-01 1.157428e-01 1.224319e-01 1.299075e-01 1.382473e-01 1.475650e-01 1.580177e-01 1.698190e-01 1.832914e-01 1.989763e-01 2.171922e-01 2.384945e-01 2.636741e-01 2.934727e-01 3.285475e-01 3.695821e-01 4.174176e-01 4.730346e-01 5.371891e-01 6.106380e-01 6.911086e-01 7.739528e-01 8.528181e-01 9.168096e-01 9.490455e-01 9.281774e-01 8.373752e-01 6.877750e-01 5.866455e-01 7.261711e-01
0.000000e+00 1.056963e-03 1.977119e-03 2.752183e-03 3.377920e-03 3.870962e-03 4.252739e-03 4.539648e-03 4.738730e-03 4.846979e-03 4.847201e-03 4.697319e-03 4.372636e-03 3.989347e-03 3.758098e-03 3.854685e-03 4.118831e-03 4.439045e-03 4.805185e-03 5.304402e-03 6.090431e-03 7.275845e-03 8.829383e-03 1.048273e-02 1.171878e-02 1.198623e-02 1.121417e-02 1.031127e-02 1.048230e-02 1.194639e-02 1.508811e-02 1.921349e-02 2.346567e-02 2.714893e-02 2.837390e-02 3.008014e-02 3.297666e-02 3.195861e-02 2.885917e-02 2.324423e-02 1.632354e-02 1.318849e-02 9.893558e-03 7.074162e-03 5.213808e-03 3.369544e-03 1.844142e-03 1.005575e-03 1.441723e-03 1.991463e-03 2.348190e-03 2.427659e-03 2.361324e-03 2.152849e-03 1.806584e-03 1.433764e-03 1.053743e-03 7.917772e-04 1.017206e-03 1.649138e-03 2.498722e-03 3.523928e-03 4.654703e-03 5.816111e-03 6.955600e-03 8.044950e-03 9.051640e-03 9.944906e-03 1.073470e-02 1.146941e-02 1.219051e-02 1.283627e-02 1.342623e-02 1.402905e-02 1.468965e-02 1.543266e-02 1.626479e-02 1.717838e-02 1.815569e-02 1.917320e-02 2.020727e-02 2.123706e-02 2.226444e-02 2.334256e-02 2.449651e-02 2.573819e-02 2.712062e-02 2.875610e-02 3.082747e-02 3.318702e-02 3.580863e-02 3.884792e-02 4.251167e-02 4.704580e-02 5.260004e-02 5.907284e-02 6.630185e-02 7.484493e-02 8.455238e-02 9.443849e-02 1.041167e-01 1.131084e-01 1.193866e-01 1.174866e-01 1.088558e-01 9.432299e-02 7.906175e-02 9.204032e-02 1.349390e-01 1.754376e-01 2.141082e-01 2.405063e-01 2.404243e-01 2.129298e-01 1.734442e-01 1.331758e-01 9.714799e-02 7.031274e-02 5.261018e-02 3.992616e-02 3.094503e-02 2.480342e-02 2.092551e-02 1.864796e-02 1.752641e-02 1.712296e-02 1.715255e-02 1.746345e-02 1.792610e-02 1.847670e-02 1.909397e-02 1.975551e-02 2.043992e-02 2.114212e-02 2.186210e-02 2.259591e-02 2.333895e-02 2.408552e-02 2.483642e-02 2.559171e-02 2.634985e-02 2.710987e-02 2.787163e-02 2.863976e-02 2.942202e-02 3.021581e-02 3.103970e-02 3.191422e-02 3.286146e-02 3.390379e-02 3.505713e-02 3.633859e-02 3.777425e-02 3.939346e-02 4.124075e-02 4.338140e-02 4.591076e-02 4.881069e-02 5.199099e-02 5.560739e-02 5.976965e-02 6.454168e-02 6.994462e-02 7.597169e-02 8.272438e-02 9.038205e-02 9.921301e-02 1.095894e-01 1.219291e-01 1.366692e-01 1.542487e-01 1.747742e-01 1.984291e-01 2.255246e-01 2.562460e-01 2.905130e-01 3.255633e-01 3.588324e-01 3.812165e-01 3.834600e-01 3.589255e-01 3.065879e-01 2.475867e-01 2.615367e-01 3.821126e-01 5.303649e-01 6.388311e-01 6.781934e-01 6.486915e-01 5.668271e-01 4.676280e-01 3.701963e-01 2.827395e-01 2.112332e-01 1.551866e-01 1.130089e-01 8.205064e-02 5.994428e-02 4.453376e-02 3.419011e-02 2.755553e-02 2.358555e-02 2.143802e-02 2.038698e-02 2.000499e-02 2.001639e-02 2.025184e-02 2.063939e-02 2.115398e-02 2.178692e-02 2.253953e-02 2.342499e-02 2.446613e-02 2.565926e-02 2.698259e-02 2.840869e-02 2.990766e-02 3.145326e-02 3.301610e-02 3.457743e-02 3.615401e-02 3.777067e-02 3.945287e-02 4.121541e-02 4.306681e-02 4.501761e-02 4.705819e-02 4.921281e-02 5.150916e-02 5.397197e-02 5.662369e-02 5.949125e-02 6.260981e-02 6.602884e-02 6.985410e-02 7.421419e-02 7.921037e-02 8.478923e-02 9.108202e-02 9.835943e-02 1.068408e-01 1.167121e-01 1.281711e-01 1.415255e-01 1.572033e-01 1.757107e-01 1.973943e-01 2.224998e-01 2.516338e-01 2.851717e-01 3.224646e-01 3.624277e-01 4.029465e-01 4.397524e-01 4.651063e-01 4.685575e-01 4.400403e-01 3.750350e-01 3.006772e-01 3.173990e-01 4.625798e-01 6.393850e-01 7.698704e-01 8.154100e-01 7.804021e-01 6.871854e-01 5.634958e-01 4.425782e-01 3.382087e-01 2.535728e-01 1.885331e-01 1.396175e-01 1.038764e-01 7.836033e-02 6.076686e-02 4.906379e-02 4.175726e-02 3.750907e-02 3.528611e-02 3.435845e-02 3.417819e-02 3.444241e-02 3.498546e-02 3.569474e-02 3.650355e-02 3.738624e-02 3.832616e-02 3.931046e-02 4.032804e-02 4.137520e-02 4.245231e-02 4.355942e-02 4.469680e-02 4.586519e-02 4.706938e-02 4.831054e-02 4.957341e-02 5.089165e-02 5.229877e-02 5.382843e-02 5.551303e-02 5.738174e-02 5.945678e-02 6.176762e-02 6.434581e-02 6.723112e-02 7.047965e-02 7.417242e-02 7.839859e-02 8.321615e-02 8.870377e-02 9.496479e-02 1.018847e-01 1.095985e-01 1.183249e-01 1.283051e-01 1.398590e-01 1.533473e-01 1.692078e-01 1.879082e-01 2.099150e-01 2.356734e-01 2.657624e-01 3.010145e-01 3.420582e-01 3.886361e-01 4.407988e-01 4.969526e-01 5.529507e-01 6.018179e-01 6.335525e-01 6.324891e-01 5.855542e-01 4.911086e-01 3.990768e-01 4.501575e-01 6.593973e-01 8.913433e-01 1.051121e+00 1.097647e+00 1.039683e+00 9.073181e-01 7.425690e-01 5.849347e-01 4.460697e-01 3.324777e-01 2.445985e-01 1.786928e-01 1.306721e-01 9.647280e-02 7.284506e-02 5.702555e-02 4.700383e-02 4.101502e-02 3.773707e-02 3.615203e-02 3.554011e-02 3.551645e-02 3.585425e-02 3.642224e-02 3.716351e-02 3.806363e-02 3.912133e-02 4.034469e-02 4.173594e-02 4.328236e-02 4.496372e-02 4.675960e-02 4.864611e-02 5.059868e-02 5.259459e-02 5.463880e-02 5.676017e-02 5.898751e-02 6.134359e-02 6.383809e-02 6.647576e-02 6.926951e-02 7.223638e-02 7.540088e-02 7.879796e-02 8.247603e-02 8.643579e-02 9.074875e-02 9.553175e-02 1.009164e-01 1.070595e-01 1.140724e-01 1.220511e-01 1.311119e-01 1.414102e-01 1.531600e-01 1.666560e-01 1.822982e-01 2.004960e-01 2.218826e-01 2.472132e-01 2.771217e-01 3.120204e-01 3.523554e-01
0.000000e+00 4.944676e-04 1.002609e-03 1.482329e-03 1.924336e-03 2.434364e-03 3.156662e-03 4.120100e-03 5.174319e-03 6.207061e-03 7.132224e-03 7.881880e-03 8.405756e-03 8.711299e-03 9.123816e-03 1.013567e-02 1.145631e-02 1.282448e-02 1.407251e-02 1.511237e-02 1.602015e-02 1.718085e-02 1.918537e-02 2.250077e-02 2.778598e-02 3.419659e-02 3.890086e-02 4.180733e-02 4.151882e-02 3.796856e-02 3.314030e-02 3.133010e-02 4.161941e-02 6.280965e-02 8.729757e-02 1.010403e-01 1.034206e-01 9.516037e-02 8.094648e-02 6.632413e-02 5.159768e-02 3.922295e-02 2.892531e-02 2.062195e-02 1.415406e-02 9.333550e-03 5.807237e-03 3.312176e-03 1.610944e-03 5.100367e-04 2.951463e-04 6.903451e-04 8.892459e-04 9.710518e-04 9.007984e-04 7.136186e-04 4.997008e-04 3.742726e-04 6.061031e-04 1.114229e-03 1.771237e-03 2.554748e-03 3.484365e-03 4.528968e-03 5.631788e-03 6.744395e-03 7.825812e-03 8.842177e-03 9.764705e-03 1.058192e-02 1.133419e-02 1.206436e-02 1.280442e-02 1.356569e-02 1.434065e-02 1.512222e-02 1.590425e-02 1.668347e-02 1.746073e-02 1.824281e-02 1.904681e-02 1.990530e-02 2.083523e-02 2.164284e-02 2.251310e-02 2.364908e-02 2.513057e-02 2.697942e-02 2.917311e-02 3.166086e-02 3.437213e-02 3.724343e-02 4.026600e-02 4.359489e-02 4.755984e-02 5.263092e-02 5.908153e-02 6.640874e-02 7.439172e-02 8.351321e-02 9.404008e-02 1.053845e-01 1.164960e-01 1.257662e-01 1.286623e-01 1.221746e-01 1.066184e-01 8.697955e-02 8.545925e-02 1.204363e-01 1.732128e-01 2.186495e-01 2.401518e-01 2.361920e-01 2.087851e-01 1.724931e-01 1.376247e-01 1.048689e-01 7.852223e-02 5.904447e-02 4.465007e-02 3.393610e-02 2.612482e-02 2.065378e-02 1.698742e-02 1.473874e-02 1.347635e-02 1.294857e-02 1.286838e-02 1.305131e-02 1.341804e-02 1.389085e-02 1.441534e-02 1.498056e-02 1.557831e-02 1.619619e-02 1.682125e-02 1.744996e-02 1.808223e-02 1.871582e-02 1.934716e-02 1.997375e-02 2.059290e-02 2.120475e-02 2.181318e-02 2.242307e-02 2.303943e-02 2.366638e-02 2.431057e-02 2.498505e-02 2.570927e-02 2.650895e-02 2.740872e-02 2.841432e-02 2.955236e-02 3.088570e-02 3.247410e-02 3.437743e-02 3.664453e-02 3.926090e-02 4.220236e-02 4.545543e-02 4.902508e-02 5.295022e-02 5.724367e-02 6.182542e-02 6.703532e-02 7.322087e-02 8.072849e-02 8.984768e-02 1.007952e-01 1.136826e-01 1.286633e-01 1.460577e-01 1.662468e-01 1.892045e-01 2.153146e-01 2.424558e-01 2.675568e-01 2.874437e-01 2.959115e-01 2.844468e-01 2.522382e-01 2.057854e-01 1.895224e-01 2.622243e-01 3.636296e-01 4.578345e-01 5.298872e-01 5.593790e-01 5.312852e-01 4.479628e-01 3.552695e-01 2.695937e-01 1.983152e-01 1.444602e-01 1.048776e-01 7.639680e-02 5.664663e-02 4.362029e-02 3.553660e-02 3.092228e-02 2.854308e-02 2.745629e-02 2.711482e-02 2.716902e-02 2.744382e-02 2.786962e-02 2.840776e-02 2.904219e-02 2.977646e-02 3.062352e-02 3.160017e-02 3.272382e-02 3.400454e-02 3.543063e-02 3.698255e-02 3.863692e-02 4.036700e-02 4.214640e-02 4.395108e-02 4.576143e-02 4.760767e-02 4.953434e-02 5.157703e-02 5.375068e-02 5.606345e-02 5.852329e-02 6.113606e-02 6.391107e-02 6.686138e-02 7.000753e-02 7.338289e-02 7.703705e-02 8.104528e-02 8.552874e-02 9.067978e-02 9.648470e-02 1.030188e-01 1.105373e-01 1.192581e-01 1.293765e-01 1.410798e-01 1.545693e-01 1.701589e-01 1.883241e-01 2.097011e-01 2.349095e-01 2.644435e-01 2.987975e-01 3.383011e-01 3.831182e-01 4.327049e-01 4.852111e-01 5.366727e-01 5.809239e-01 6.060418e-01 5.971660e-01 5.426812e-01 4.464697e-01 3.725574e-01 4.540726e-01 6.660650e-01 8.789220e-01 1.011690e+00 1.034968e+00 9.643769e-01 8.287797e-01 6.718130e-01 5.254373e-01 3.993090e-01 2.986950e-01 2.214277e-01 1.637845e-01 1.219431e-01 9.237594e-02 7.215229e-02 5.888898e-02 5.071785e-02 4.602062e-02 4.363478e-02 4.264857e-02 4.248263e-02 4.282063e-02 4.345723e-02 4.426937e-02 4.520230e-02 4.622506e-02 4.731384e-02 4.845273e-02 4.963572e-02 5.086193e-02 5.213111e-02 5.344271e-02 5.479841e-02 5.620184e-02 5.765986e-02 5.918705e-02 6.079825e-02 6.250977e-02 6.434012e-02 6.631415e-02 6.846262e-02 7.081495e-02 7.341191e-02 7.630818e-02 7.955617e-02 8.319334e-02 8.733582e-02 9.211223e-02 9.760211e-02 1.038513e-01 1.109102e-01 1.188363e-01 1.277110e-01 1.376438e-01 1.488015e-01 1.615501e-01 1.762123e-01 1.932952e-01 2.135232e-01 2.375516e-01 2.659364e-01 2.991973e-01 3.379951e-01 3.831340e-01 4.351790e-01 4.943967e-01 5.601595e-01 6.287401e-01 6.941829e-01 7.460475e-01 7.706369e-01 7.518745e-01 6.746520e-01 5.505913e-01 4.759375e-01 6.070189e-01 8.816821e-01 1.121505e+00 1.261670e+00 1.298757e+00 1.241482e+00 1.109389e+00 9.242780e-01 7.189299e-01 5.418158e-01 4.004784e-01 2.927720e-01 2.138375e-01 1.577781e-01 1.191902e-01 9.381009e-02 7.793938e-02 6.872728e-02 6.377342e-02 6.142040e-02 6.056201e-02 6.053792e-02 6.102083e-02 6.182682e-02 6.285633e-02 6.407379e-02 6.547193e-02 6.705447e-02 6.883047e-02 7.079081e-02 7.292433e-02 7.521643e-02 7.765025e-02 8.020748e-02 8.286983e-02 8.563098e-02 8.851557e-02 9.155320e-02 9.477510e-02 9.819962e-02 1.018430e-01 1.057259e-01 1.098764e-01 1.143312e-01 1.191394e-01 1.243390e-01 1.299855e-01 1.361797e-01 1.430292e-01 1.506530e-01 1.592278e-01 1.689343e-01 1.799318e-01 1.924148e-01 2.066311e-01 2.229052e-01 2.416198e-01 2.631794e-01 2.881779e-01 3.173675e-01 3.516660e-01 3.920781e-01 4.394758e-01
0.000000e+00 4.512068e-04 1.017567e-03 1.674175e-03 2.344612e-03 3.221498e-03 4.349214e-03 5.565241e-03 6.648028e-03 7.421641e-03 7.918856e-03 8.249651e-03 8.549012e-03 8.955183e-03 9.366843e-03 9.747605e-03 1.010821e-02 1.045347e-02 1.079226e-02 1.112729e-02 1.145021e-02 1.179121e-02 1.216270e-02 1.257685e-02 1.308540e-02 1.369616e-02 1.439844e-02 1.518900e-02 1.598228e-02 1.685598e-02 1.785633e-02 1.897654e-02 2.024770e-02 2.179164e-02 2.381052e-02 2.639702e-02 3.062237e-02 3.645138e-02 4.100158e-02 4.346912e-02 4.443118e-02 4.519553e-02 4.701048e-02 4.976743e-02 4.883470e-02 4.238388e-02 3.735969e-02 3.949574e-02 5.629113e-02 7.852625e-02 9.798487e-02 1.139459e-01 1.170907e-01 1.055190e-01 9.064110e-02 7.244939e-02 5.494494e-02 4.073061e-02 3.040814e-02 2.355596e-02 1.851385e-02 1.491192e-02 1.236924e-02 1.074437e-02 9.810455e-03 9.407303e-03 9.384253e-03 9.568280e-03 9.911386e-03 1.035633e-02 1.084536e-02 1.136823e-02 1.192252e-02 1.249524e-02 1.307118e-02 1.364946e-02 1.423102e-02 1.481297e-02 1.539071e-02 1.595922e-02 1.651732e-02 1.706545e-02 1.760150e-02 1.812354e-02 1.863459e-02 1.913858e-02 1.964324e-02 2.016008e-02 2.069700e-02 2.126639e-02 2.190159e-02 2.262344e-02 2.345586e-02 2.441930e-02 2.553566e-02 2.683575e-02 2.836852e-02 3.019631e-02 3.233703e-02 3.474882e-02 3.716281e-02 3.977198e-02 4.276269e-02 4.622547e-02 5.021510e-02 5.485068e-02 6.025683e-02 6.660513e-02 7.408582e-02 8.286964e-02 9.307531e-02 1.048947e-01 1.187379e-01 1.352174e-01 1.542102e-01 1.751034e-01 1.973383e-01 2.188693e-01 2.363150e-01 2.437903e-01 2.364908e-01 2.115235e-01 1.727264e-01 1.571136e-01 2.143008e-01 3.100906e-01 3.970999e-01 4.429044e-01 4.401262e-01 4.002391e-01 3.351526e-01 2.652155e-01 2.049943e-01 1.537567e-01 1.131852e-01 8.227173e-02 5.937842e-02 4.278883e-02 3.112752e-02 2.316336e-02 1.798921e-02 1.485926e-02 1.310635e-02 1.227940e-02 1.197812e-02 1.196278e-02 1.212910e-02 1.241453e-02 1.278995e-02 1.325524e-02 1.382398e-02 1.451447e-02 1.534642e-02 1.633147e-02 1.745414e-02 1.868523e-02 1.999123e-02 2.133581e-02 2.268456e-02 2.400766e-02 2.529094e-02 2.655094e-02 2.783636e-02 2.918515e-02 3.060982e-02 3.211293e-02 3.369388e-02 3.535067e-02 3.708152e-02 3.888503e-02 4.076662e-02 4.274083e-02 4.483739e-02 4.710631e-02 4.963309e-02 5.257165e-02 5.583634e-02 5.951251e-02 6.378727e-02 6.879129e-02 7.461953e-02 8.133937e-02 8.901560e-02 9.779070e-02 1.079548e-01 1.199512e-01 1.342366e-01 1.511346e-01 1.707047e-01 1.929041e-01 2.179976e-01 2.457860e-01 2.750380e-01 3.028612e-01 3.260203e-01 3.355047e-01 3.235548e-01 2.856940e-01 2.299956e-01 2.102999e-01 2.880180e-01 4.165920e-01 5.284082e-01 5.837789e-01 5.774486e-01 5.207953e-01 4.341654e-01 3.465823e-01 2.667832e-01 2.007694e-01 1.499636e-01 1.114585e-01 8.302046e-02 6.247314e-02 4.815155e-02 3.847539e-02 3.234074e-02 2.869868e-02 2.677352e-02 2.595815e-02 2.578332e-02 2.600589e-02 2.647277e-02 2.707728e-02 2.776640e-02 2.851953e-02 2.931949e-02 3.015180e-02 3.100530e-02 3.187897e-02 3.277159e-02 3.368152e-02 3.460784e-02 3.554953e-02 3.650761e-02 3.748563e-02 3.849613e-02 3.955180e-02 4.066245e-02 4.184111e-02 4.310548e-02 4.447812e-02 4.598222e-02 4.764481e-02 4.951000e-02 5.163008e-02 5.401298e-02 5.673333e-02 5.991702e-02 6.364334e-02 6.793485e-02 7.280552e-02 7.826684e-02 8.433533e-02 9.104837e-02 9.847358e-02 1.068525e-01 1.165613e-01 1.278922e-01 1.413333e-01 1.573848e-01 1.764370e-01 1.988028e-01 2.248916e-01 2.552546e-01 2.903078e-01 3.300540e-01 3.742431e-01 4.199811e-01 4.616683e-01 4.928245e-01 5.040584e-01 4.831419e-01 4.221963e-01 3.408235e-01 3.206512e-01 4.471398e-01 6.398942e-01 7.960069e-01 8.713908e-01 8.551957e-01 7.694578e-01 6.482998e-01 5.184072e-01 3.994060e-01 3.001498e-01 2.215164e-01 1.619524e-01 1.179854e-01 8.639340e-02 6.421901e-02 4.916452e-02 3.933860e-02 3.334831e-02 2.992785e-02 2.817729e-02 2.744365e-02 2.728090e-02 2.746462e-02 2.787835e-02 2.845500e-02 2.916507e-02 3.001071e-02 3.100356e-02 3.215956e-02 3.347236e-02 3.492042e-02 3.648430e-02 3.813840e-02 3.985655e-02 4.161084e-02 4.338418e-02 4.519564e-02 4.706488e-02 4.901337e-02 5.107038e-02 5.324953e-02 5.556199e-02 5.801689e-02 6.062513e-02 6.340002e-02 6.635985e-02 6.953233e-02 7.296041e-02 7.670694e-02 8.086500e-02 8.549172e-02 9.059435e-02 9.642749e-02 1.032096e-01 1.111206e-01 1.203176e-01 1.309460e-01 1.431595e-01 1.571660e-01 1.733390e-01 1.922080e-01 2.144510e-01 2.406402e-01 2.712901e-01 3.068837e-01 3.476184e-01 3.933598e-01 4.430917e-01 4.942504e-01 5.417296e-01 5.781211e-01 5.890920e-01 5.614515e-01 4.877614e-01 3.905913e-01 3.747588e-01 5.276103e-01 7.475965e-01 9.258136e-01 1.006258e+00 9.842399e-01 8.817301e-01 7.343763e-01 5.853769e-01 4.509515e-01 3.397595e-01 2.530347e-01 1.871985e-01 1.387748e-01 1.039798e-01 7.976666e-02 6.344958e-02 5.304617e-02 4.680950e-02 4.340044e-02 4.180025e-02 4.125887e-02 4.136033e-02 4.185036e-02 4.256660e-02 4.342353e-02 4.438358e-02 4.541931e-02 4.651085e-02 4.764637e-02 4.882443e-02 5.004360e-02 5.130342e-02 5.260451e-02 5.394958e-02 5.534142e-02 5.679169e-02 5.831501e-02 5.992628e-02 6.164112e-02 6.348044e-02 6.547105e-02 6.764454e-02 7.003274e-02 7.268597e-02 7.565965e-02 7.900785e-02 8.280119e-02 8.713351e-02
0.000000e+00 4.174679e-04 1.057928e-03 1.961516e-03 3.091406e-03 4.377972e-03 5.757920e-03 7.161320e-03 8.554080e-03 9.935233e-03 1.130297e-02 1.266949e-02 1.405997e-02 1.551299e-02 1.708967e-02 1.887731e-02 2.097330e-02 2.346011e-02 2.634551e-02 2.960965e-02 3.322988e-02 3.719307e-02 4.148675e-02 4.607881e-02 5.097245e-02 5.622305e-02 6.198609e-02 6.858209e-02 7.593810e-02 8.264396e-02 8.821522e-02 9.194558e-02 9.280882e-02 8.852708e-02 7.874294e-02 6.844039e-02 5.948179e-02 6.092259e-02 8.231067e-02 1.098191e-01 1.317192e-01 1.436106e-01 1.433803e-01 1.348457e-01 1.205621e-01 1.029445e-01 8.534319e-02 6.903572e-02 5.439751e-02 4.204673e-02 3.193680e-02 2.398110e-02 1.805081e-02 1.371656e-02 1.069221e-02 8.747056e-03 7.607138e-03 7.130269e-03 7.197996e-03 7.661016e-03 8.368467e-03 9.244339e-03 1.021594e-02 1.120948e-02 1.216052e-02 1.304021e-02 1.387450e-02 1.470075e-02 1.554642e-02 1.642300e-02 1.732806e-02 1.825100e-02 1.920368e-02 2.019527e-02 2.122738e-02 2.229829e-02 2.340516e-02 2.455122e-02 2.574917e-02 2.702657e-02 2.845595e-02 2.986818e-02 3.133635e-02 3.310531e-02 3.533141e-02 3.809571e-02 4.141960e-02 4.527616e-02 4.961916e-02 5.449124e-02 6.004699e-02 6.655308e-02 7.416250e-02 8.288296e-02 9.290393e-02 1.048717e-01 1.185668e-01 1.326663e-01 1.462949e-01 1.582813e-01 1.653281e-01 1.623190e-01 1.487736e-01 1.247313e-01 1.057054e-01 1.315093e-01 1.921312e-01 2.572081e-01 3.008768e-01 3.078429e-01 2.852821e-01 2.453200e-01 1.979545e-01 1.532543e-01 1.151106e-01 8.611546e-02 6.456908e-02 4.861291e-02 3.695092e-02 2.876281e-02 2.322869e-02 1.973568e-02 1.773372e-02 1.672560e-02 1.640285e-02 1.647607e-02 1.677842e-02 1.723623e-02 1.778643e-02 1.838481e-02 1.901873e-02 1.968253e-02 2.036653e-02 2.106137e-02 2.176157e-02 2.246728e-02 2.317712e-02 2.388872e-02 2.460027e-02 2.531121e-02 2.601967e-02 2.671975e-02 2.742974e-02 2.816726e-02 2.894648e-02 2.978086e-02 3.068699e-02 3.168102e-02 3.277324e-02 3.398435e-02 3.533991e-02 3.687556e-02 3.864522e-02 4.073044e-02 4.321849e-02 4.595328e-02 4.902410e-02 5.256187e-02 5.664602e-02 6.131219e-02 6.654982e-02 7.235958e-02 7.886666e-02 8.626019e-02 9.483195e-02 1.049589e-01 1.170589e-01 1.315668e-01 1.488055e-01 1.687730e-01 1.917423e-01 2.179301e-01 2.476300e-01 2.800047e-01 3.124034e-01 3.405759e-01 3.550770e-01 3.481644e-01 3.152947e-01 2.600850e-01 2.208578e-01 2.767019e-01 4.077722e-01 5.369659e-01 6.139512e-01 6.251893e-01 5.760121e-01 4.893344e-01 3.976770e-01 3.100052e-01 2.343988e-01 1.738913e-01 1.271179e-01 9.233038e-02 6.700354e-02 4.910763e-02 3.676474e-02 2.863398e-02 2.352287e-02 2.059101e-02 1.906711e-02 1.837930e-02 1.820325e-02 1.831889e-02 1.860627e-02 1.902469e-02 1.955968e-02 2.020890e-02 2.097730e-02 2.188507e-02 2.295053e-02 2.416064e-02 2.549041e-02 2.690898e-02 2.838699e-02 2.989714e-02 3.140964e-02 3.291760e-02 3.444255e-02 3.601028e-02 3.764477e-02 3.935659e-02 4.115486e-02 4.304450e-02 4.501840e-02 4.710618e-02 4.933414e-02 5.172507e-02 5.429920e-02 5.708404e-02 6.011456e-02 6.345129e-02 6.721474e-02 7.151429e-02 7.642958e-02 8.188071e-02 8.808455e-02 9.529030e-02 1.036938e-01 1.134657e-01 1.248167e-01 1.380790e-01 1.537019e-01 1.721248e-01 1.936176e-01 2.184266e-01 2.472907e-01 2.801513e-01 3.161910e-01 3.541164e-01 3.913985e-01 4.229475e-01 4.401014e-01 4.330106e-01 3.932780e-01 3.229584e-01 2.717428e-01 3.400754e-01 4.991064e-01 6.555843e-01 7.504493e-01 7.616418e-01 7.054455e-01 6.030527e-01 4.838828e-01 3.758529e-01 2.845460e-01 2.124476e-01 1.576968e-01 1.169198e-01 8.740114e-02 6.657514e-02 5.241108e-02 4.318438e-02 3.759807e-02 3.445756e-02 3.293873e-02 3.241576e-02 3.245781e-02 3.285019e-02 3.345944e-02 3.419609e-02 3.501406e-02 3.589451e-02 3.682376e-02 3.779030e-02 3.878522e-02 3.980756e-02 4.085698e-02 4.193318e-02 4.303683e-02 4.416931e-02 4.533751e-02 4.651770e-02 4.768911e-02 4.890332e-02 5.020697e-02 5.164458e-02 5.325488e-02 5.506957e-02 5.711369e-02 5.941698e-02 6.200615e-02 6.491392e-02 6.818841e-02 7.189758e-02 7.609328e-02 8.080187e-02 8.607205e-02 9.198760e-02 9.867641e-02 1.063225e-01 1.149837e-01 1.246626e-01 1.358527e-01 1.490645e-01 1.648250e-01 1.836115e-01 2.058190e-01 2.317901e-01 2.619902e-01 2.970501e-01 3.375267e-01 3.837291e-01 4.352075e-01 4.884095e-01 5.388649e-01 5.796031e-01 5.986241e-01 5.816620e-01 5.207428e-01 4.242914e-01 3.715926e-01 4.893448e-01 7.085493e-01 9.075330e-01 1.022783e+00 1.029527e+00 9.423490e-01 8.031896e-01 6.481907e-01 5.031317e-01 3.795257e-01 2.806925e-01 2.055913e-01 1.500068e-01 1.099841e-01 8.185630e-02 6.274869e-02 5.026481e-02 4.262410e-02 3.824223e-02 3.597320e-02 3.498602e-02 3.472195e-02 3.489636e-02 3.535150e-02 3.599821e-02 3.679755e-02 3.774597e-02 3.885107e-02 4.012517e-02 4.156263e-02 4.314587e-02 4.485659e-02 4.667380e-02 4.857156e-02 5.052546e-02 5.251925e-02 5.455856e-02 5.664571e-02 5.883097e-02 6.115180e-02 6.362850e-02 6.627689e-02 6.911224e-02 7.214551e-02 7.539219e-02 7.887060e-02 8.260609e-02 8.663779e-02 9.102245e-02 9.584294e-02 1.012437e-01 1.074134e-01 1.145138e-01 1.223691e-01 1.312082e-01 1.414308e-01 1.533881e-01 1.673969e-01 1.837775e-01 2.029552e-01 2.254677e-01 2.519395e-01 2.828465e-01 3.185242e-01 3.595975e-01 4.069720e-01 4.609175e-01
0.000000e+00 5.594328e-04 1.256453e-03 2.187938e-03 3.103189e-03 3.641301e-03 3.569277e-03 3.398004e-03 3.972692e-03 5.422127e-03 8.255795e-03 1.168310e-02 1.482324e-02 1.664408e-02 1.902718e-02 2.489106e-02 3.316926e-02 3.520807e-02 3.216529e-02 2.731029e-02 2.077058e-02 1.636536e-02 1.241917e-02 9.096518e-03 6.565281e-03 4.237229e-03 2.261403e-03 8.430162e-04 9.266178e-04 1.555803e-03 1.900043e-03 2.013452e-03 1.965410e-03 1.734107e-03 1.428921e-03 1.097557e-03 7.908372e-04 8.429814e-04 1.358346e-03 2.118828e-03 3.069631e-03 4.159498e-03 5.307682e-03 6.453496e-03 7.566291e-03 8.612701e-03 9.559099e-03 1.038885e-02 1.114150e-02 1.186305e-02 1.256842e-02 1.328675e-02 1.403574e-02 1.482214e-02 1.564557e-02 1.649958e-02 1.737383e-02 1.825699e-02 1.914082e-02 2.002513e-02 2.092234e-02 2.186402e-02 2.293989e-02 2.425207e-02 2.562770e-02 2.716360e-02 2.899759e-02 3.119911e-02 3.377983e-02 3.671076e-02 3.996743e-02 4.363701e-02 4.792447e-02 5.312584e-02 5.938647e-02 6.678608e-02 7.514947e-02 8.438016e-02 9.464625e-02 1.057631e-01 1.165599e-01 1.251176e-01 1.289012e-01 1.240820e-01 1.096691e-01 8.900133e-02 8.566575e-02 1.194085e-01 1.720158e-01 2.194404e-01 2.422009e-01 2.396430e-01 2.151763e-01 1.768425e-01 1.393048e-01 1.063927e-01 7.934477e-02 5.962846e-02 4.504361e-02 3.426052e-02 2.636169e-02 2.086815e-02 1.717393e-02 1.492357e-02 1.368160e-02 1.314015e-02 1.307520e-02 1.327095e-02 1.363210e-02 1.410704e-02 1.464488e-02 1.521426e-02 1.581147e-02 1.643068e-02 1.706358e-02 1.769982e-02 1.833708e-02 1.897467e-02 1.961079e-02 2.024305e-02 2.086895e-02 2.148779e-02 2.209272e-02 2.267778e-02 2.326633e-02 2.387691e-02 2.452465e-02 2.522390e-02 2.599006e-02 2.683732e-02 2.777141e-02 2.881105e-02 2.997655e-02 3.129870e-02 3.282753e-02 3.463907e-02 3.682674e-02 3.934389e-02 4.196877e-02 4.489464e-02 4.827750e-02 5.220655e-02 5.669549e-02 6.177386e-02 6.755454e-02 7.418156e-02 8.188210e-02 9.091032e-02 1.015283e-01 1.139814e-01 1.286427e-01 1.461210e-01 1.664769e-01 1.892014e-01 2.145656e-01 2.417362e-01 2.676949e-01 2.881648e-01 2.968279e-01 2.863810e-01 2.532091e-01 2.047016e-01 1.906069e-01 2.642912e-01 3.808439e-01 4.810141e-01 5.294634e-01 5.229550e-01 4.703609e-01 3.909959e-01 3.122157e-01 2.407680e-01 1.805343e-01 1.331075e-01 9.685721e-02 7.012368e-02 5.076562e-02 3.721580e-02 2.795448e-02 2.196265e-02 1.829436e-02 1.625285e-02 1.526752e-02 1.487633e-02 1.483846e-02 1.501594e-02 1.532691e-02 1.573980e-02 1.625563e-02 1.688237e-02 1.763363e-02 1.852597e-02 1.957228e-02 2.075520e-02 2.204630e-02 2.341399e-02 2.482493e-02 2.624683e-02 2.764971e-02 2.904042e-02 3.045017e-02 3.190625e-02 3.342923e-02 3.501980e-02 3.667721e-02 3.840344e-02 4.020457e-02 4.209275e-02 4.408732e-02 4.622132e-02 4.849485e-02 5.088688e-02 5.351474e-02 5.649463e-02 5.996079e-02 6.397939e-02 6.858021e-02 7.379404e-02 7.966548e-02 8.627856e-02 9.377310e-02 1.023789e-01 1.124830e-01 1.243943e-01 1.385769e-01 1.554042e-01 1.750182e-01 1.975684e-01 2.235838e-01 2.532788e-01 2.859947e-01 3.199939e-01 3.509054e-01 3.744843e-01 3.835175e-01 3.692515e-01 3.226982e-01 2.607791e-01 2.416868e-01 3.322219e-01 4.810454e-01 6.034486e-01 6.632432e-01 6.519255e-01 5.890025e-01 4.960639e-01 3.960652e-01 3.051831e-01 2.297755e-01 1.712500e-01 1.271507e-01 9.452329e-02 7.101142e-02 5.454655e-02 4.342379e-02 3.629125e-02 3.205544e-02 2.974205e-02 2.870568e-02 2.843628e-02 2.860303e-02 2.904696e-02 2.966272e-02 3.037752e-02 3.115728e-02 3.198882e-02 3.286013e-02 3.376170e-02 3.468486e-02 3.562934e-02 3.659500e-02 3.758135e-02 3.858896e-02 3.961826e-02 4.067631e-02 4.176150e-02 4.286388e-02 4.401859e-02 4.525905e-02 4.661835e-02 4.812748e-02 4.980868e-02 5.168578e-02 5.378570e-02 5.613879e-02 5.878764e-02 6.179374e-02 6.524359e-02 6.919633e-02 7.370596e-02 7.885855e-02 8.462032e-02 9.095528e-02 9.808200e-02 1.061774e-01 1.155035e-01 1.263533e-01 1.390832e-01 1.541012e-01 1.718201e-01 1.926238e-01 2.169354e-01 2.454015e-01 2.787636e-01 3.169099e-01 3.597274e-01 4.069067e-01 4.554658e-01 5.001859e-01 5.335737e-01 5.431169e-01 5.162598e-01 4.472856e-01 3.581017e-01 3.529171e-01 5.034208e-01 7.088182e-01 8.713516e-01 9.408187e-01 9.149757e-01 8.154140e-01 6.766725e-01 5.377621e-01 4.132892e-01 3.094603e-01 2.281957e-01 1.667029e-01 1.215878e-01 8.920277e-02 6.664763e-02 5.137354e-02 4.154307e-02 3.557136e-02 3.222015e-02 3.055254e-02 2.985893e-02 2.974217e-02 2.998076e-02 3.044161e-02 3.106178e-02 3.182631e-02 3.273427e-02 3.379365e-02 3.501524e-02 3.639247e-02 3.790831e-02 3.953916e-02 4.126128e-02 4.304811e-02 4.487374e-02 4.672430e-02 4.862417e-02 5.060220e-02 5.268512e-02 5.488551e-02 5.720888e-02 5.965956e-02 6.225012e-02 6.499778e-02 6.792831e-02 7.107899e-02 7.449026e-02 7.814920e-02 8.215839e-02 8.663955e-02 9.174530e-02 9.760326e-02 1.042950e-01 1.119056e-01 1.205422e-01 1.303556e-01 1.415579e-01 1.544503e-01 1.694557e-01 1.869791e-01 2.076716e-01 2.322088e-01 2.610348e-01 2.944390e-01 3.330238e-01 3.774476e-01 4.274760e-01 4.815900e-01 5.367406e-01 5.862507e-01 6.210964e-01 6.292728e-01 5.966972e-01 5.130039e-01 4.121432e-01 4.070363e-01 5.784254e-01 8.146753e-01 9.959938e-01 1.074028e+00 1.043221e+00 9.325430e-01 7.808980e-01 6.214039e-01 4.779866e-01
0.000000e+00 6.265012e-04 1.382522e-03 2.447388e-03 3.825725e-03 5.317377e-03 6.741206e-03 8.276381e-03 9.586419e-03 1.019821e-02 9.912379e-03 8.790987e-03 7.137437e-03 5.454150e-03 4.331617e-03 3.993593e-03 3.991915e-03 4.306236e-03 4.959910e-03 5.866590e-03 6.898159e-03 7.947475e-03 8.943645e-03 9.879660e-03 1.074011e-02 1.150636e-02 1.221768e-02 1.293171e-02 1.370911e-02 1.461024e-02 1.568831e-02 1.715769e-02 1.918240e-02 2.169430e-02 2.460290e-02 2.783571e-02 3.132104e-02 3.504643e-02 3.912067e-02 4.378196e-02 4.924044e-02 5.556467e-02 6.267132e-02 7.019377e-02 7.815727e-02 8.604143e-02 9.324569e-02 9.902396e-02 1.030489e-01 1.007064e-01 8.899280e-02 6.987505e-02 5.326646e-02 6.281129e-02 8.988209e-02 1.129529e-01 1.269387e-01 1.265953e-01 1.155736e-01 9.879741e-02 7.986696e-02 6.243700e-02 4.758516e-02 3.609852e-02 2.762648e-02 2.152918e-02 1.714944e-02 1.403286e-02 1.179695e-02 1.019113e-02 9.085097e-03 8.268262e-03 7.676093e-03 7.254753e-03 6.909674e-03 6.609650e-03 6.348263e-03 6.102042e-03 5.856851e-03 5.621070e-03 5.415903e-03 5.274163e-03 5.241640e-03 5.336937e-03 5.539315e-03 5.800529e-03 6.059826e-03 6.258502e-03 6.364613e-03 6.406757e-03 6.426785e-03 6.463178e-03 6.534046e-03 6.636674e-03 6.762487e-03 6.897808e-03 7.026082e-03 7.130137e-03 7.194649e-03 7.212053e-03 7.187047e-03 7.139785e-03 7.111348e-03 7.206129e-03 7.394891e-03 7.500943e-03 7.668180e-03 7.962340e-03 8.381223e-03 8.863449e-03 9.302820e-03 9.604577e-03 9.794971e-03 1.002318e-02 1.052034e-02 1.136666e-02 1.253064e-02 1.353866e-02 1.457411e-02 1.596024e-02 1.761365e-02 1.877653e-02 1.939852e-02 1.857865e-02 1.631316e-02 1.576647e-02 2.203088e-02 3.214115e-02 4.176501e-02 5.237695e-02 5.947014e-02 5.841123e-02 5.283839e-02 4.132403e-02 2.868519e-02 2.110467e-02 1.445701e-02 1.019013e-02 8.380803e-03 7.408097e-03 6.620696e-03 5.985743e-03 5.575248e-03 5.372127e-03 5.396533e-03 5.551393e-03 5.849429e-03 6.238033e-03 6.663995e-03 7.136840e-03 7.643223e-03 8.157546e-03 8.675014e-03 9.202446e-03 9.737030e-03 1.026955e-02 1.079191e-02 1.130541e-02 1.180908e-02 1.229983e-02 1.277394e-02 1.322852e-02 1.366169e-02 1.406076e-02 1.443589e-02 1.480512e-02 1.518027e-02 1.556978e-02 1.598358e-02 1.643163e-02 1.692372e-02 1.746250e-02 1.806542e-02 1.875223e-02 1.955270e-02 2.051910e-02 2.173213e-02 2.324194e-02 2.479573e-02 2.650559e-02 2.850847e-02 3.086819e-02 3.358631e-02 3.660207e-02 3.989133e-02 4.351996e-02 4.759589e-02 5.231462e-02 5.790860e-02 6.462212e-02 7.270810e-02 8.252297e-02 9.398353e-02 1.069657e-01 1.215307e-01 1.382717e-01 1.561570e-01 1.727148e-01 1.849814e-01 1.871367e-01 1.755293e-01 1.503646e-01 1.229144e-01 1.327207e-01 1.944753e-01 2.710845e-01 3.279635e-01 3.489704e-01 3.345526e-01 2.910730e-01 2.385413e-01 1.889775e-01 1.442469e-01 1.076551e-01 7.878977e-02 5.690144e-02 4.073582e-02 2.911643e-02 2.098415e-02 1.550007e-02 1.200382e-02 9.923731e-03 8.866007e-03 8.406586e-03 8.285120e-03 8.364838e-03 8.559263e-03 8.832683e-03 9.185671e-03 9.630076e-03 1.018102e-02 1.085432e-02 1.167449e-02 1.265180e-02 1.375932e-02 1.495990e-02 1.621322e-02 1.748140e-02 1.873124e-02 1.993606e-02 2.110464e-02 2.226608e-02 2.344788e-02 2.466729e-02 2.592617e-02 2.722526e-02 2.857046e-02 2.997375e-02 3.145071e-02 3.296506e-02 3.454635e-02 3.624700e-02 3.810792e-02 4.015899e-02 4.244985e-02 4.506190e-02 4.802509e-02 5.136099e-02 5.511446e-02 5.937920e-02 6.426904e-02 6.975228e-02 7.602773e-02 8.335669e-02 9.206759e-02 1.025435e-01 1.150252e-01 1.295404e-01 1.461538e-01 1.653181e-01 1.870964e-01 2.110355e-01 2.348739e-01 2.557591e-01 2.708401e-01 2.736921e-01 2.564466e-01 2.201421e-01 1.788813e-01 1.847563e-01 2.704563e-01 3.749440e-01 4.549430e-01 4.873436e-01 4.667044e-01 4.130031e-01 3.419701e-01 2.693118e-01 2.055343e-01 1.542124e-01 1.151217e-01 8.572851e-02 6.416872e-02 4.871705e-02 3.805845e-02 3.097349e-02 2.660202e-02 2.411832e-02 2.288492e-02 2.247000e-02 2.252210e-02 2.284952e-02 2.335747e-02 2.397363e-02 2.465058e-02 2.537219e-02 2.612983e-02 2.691445e-02 2.771675e-02 2.853129e-02 2.935863e-02 3.019793e-02 3.104834e-02 3.190840e-02 3.277963e-02 3.366839e-02 3.456601e-02 3.547929e-02 3.643755e-02 3.746851e-02 3.859905e-02 3.985410e-02 4.125006e-02 4.280681e-02 4.454910e-02 4.650590e-02 4.871697e-02 5.124698e-02 5.418311e-02 5.758554e-02 6.151294e-02 6.578634e-02 7.034604e-02 7.547870e-02 8.138547e-02 8.821257e-02 9.617089e-02 1.054907e-01 1.164481e-01 1.293547e-01 1.445039e-01 1.621431e-01 1.825527e-01 2.062231e-01 2.338385e-01 2.659235e-01 3.024162e-01 3.418351e-01 3.811057e-01 4.162897e-01 4.400200e-01 4.414444e-01 4.126058e-01 3.512783e-01 2.839008e-01 3.091122e-01 4.529575e-01 6.205273e-01 7.420557e-01 7.820141e-01 7.442525e-01 6.530645e-01 5.351784e-01 4.187079e-01 3.194003e-01 2.377390e-01 1.744559e-01 1.271043e-01 9.253535e-02 6.788752e-02 5.082994e-02 3.940269e-02 3.215908e-02 2.787209e-02 2.552504e-02 2.442240e-02 2.403210e-02 2.404736e-02 2.432326e-02 2.477431e-02 2.535623e-02 2.606011e-02 2.689560e-02 2.787739e-02 2.901949e-02 3.030998e-02 3.172775e-02 3.325035e-02 3.485092e-02 3.650088e-02 3.817189e-02 3.985455e-02 4.157250e-02 4.335171e-02 4.521774e-02 4.718313e-02 4.925026e-02 5.142734e-02 5.372668e-02 5.616662e-02
0.000000e+00 6.708471e-04 1.193746e-03 1.573329e-03 1.809834e-03 1.898977e-03 1.824426e-03 1.575437e-03 1.270946e-03 1.547090e-03 2.626914e-03 3.996410e-03 5.392815e-03 6.662591e-03 7.719391e-03 8.636743e-03 9.557381e-03 1.061830e-02 1.192121e-02 1.349346e-02 1.523369e-02 1.699773e-02 1.844550e-02 1.963060e-02 2.115590e-02 2.315424e-02 2.592222e-02 3.023431e-02 3.205918e-02 2.984385e-02 2.693113e-02 2.281412e-02 1.458680e-02 1.212411e-02 1.395874e-02 1.371657e-02 9.451240e-03 6.843248e-03 5.881678e-03 5.659391e-03 5.363676e-03 5.354941e-03 5.277792e-03 5.223729e-03 5.221896e-03 5.017107e-03 4.758098e-03 4.395850e-03 3.966956e-03 3.547117e-03 3.094613e-03 2.692901e-03 2.437268e-03 2.364842e-03 2.565569e-03 3.067143e-03 3.821510e-03 4.792434e-03 5.910159e-03 7.097587e-03 8.287239e-03 9.435251e-03 1.051068e-02 1.148402e-02 1.236581e-02 1.319960e-02 1.402383e-02 1.486812e-02 1.569763e-02 1.650536e-02 1.733654e-02 1.821843e-02 1.916355e-02 2.017272e-02 2.123826e-02 2.234961e-02 2.349771e-02 2.467874e-02 2.591552e-02 2.728489e-02 2.883383e-02 3.060641e-02 3.269349e-02 3.506504e-02 3.762513e-02 4.055042e-02 4.395124e-02 4.794581e-02 5.271867e-02 5.852052e-02 6.550176e-02 7.359280e-02 8.270670e-02 9.316159e-02 1.055160e-01 1.185262e-01 1.309954e-01 1.421859e-01 1.503293e-01 1.494274e-01 1.386518e-01 1.193558e-01 9.866781e-02 1.108884e-01 1.593532e-01 2.084737e-01 2.592534e-01 2.989324e-01 3.082007e-01 2.778702e-01 2.255505e-01 1.733234e-01 1.273992e-01 9.298708e-02 6.935726e-02 5.233933e-02 4.047873e-02 3.257638e-02 2.770518e-02 2.494090e-02 2.361786e-02 2.314523e-02 2.319407e-02 2.355355e-02 2.407750e-02 2.470942e-02 2.541671e-02 2.616974e-02 2.695178e-02 2.776165e-02 2.859573e-02 2.944924e-02 3.031608e-02 3.119559e-02 3.208885e-02 3.299524e-02 3.391447e-02 3.484665e-02 3.579370e-02 3.673958e-02 3.763397e-02 3.852557e-02 3.946241e-02 4.048642e-02 4.163589e-02 4.294331e-02 4.443191e-02 4.611887e-02 4.802487e-02 5.016683e-02 5.256825e-02 5.526728e-02 5.831965e-02 6.175581e-02 6.558677e-02 6.984782e-02 7.460933e-02 7.998461e-02 8.614288e-02 9.326214e-02 1.012577e-01 1.104833e-01 1.214009e-01 1.344735e-01 1.500947e-01 1.685708e-01 1.901596e-01 2.152549e-01 2.444015e-01 2.781518e-01 3.163049e-01 3.578061e-01 3.999504e-01 4.388960e-01 4.674447e-01 4.740950e-01 4.498994e-01 3.907216e-01 3.141768e-01 3.127293e-01 4.504482e-01 6.217862e-01 7.624736e-01 8.404469e-01 8.372146e-01 7.532584e-01 6.250656e-01 4.939936e-01 3.768688e-01 2.808274e-01 2.058876e-01 1.500015e-01 1.094190e-01 8.100092e-02 6.170766e-02 4.925712e-02 4.168849e-02 3.745792e-02 3.532759e-02 3.440256e-02 3.418760e-02 3.437720e-02 3.480394e-02 3.540174e-02 3.614128e-02 3.700998e-02 3.800838e-02 3.915355e-02 4.046424e-02 4.193711e-02 4.355353e-02 4.529177e-02 4.713189e-02 4.905047e-02 5.102286e-02 5.303469e-02 5.510377e-02 5.725674e-02 5.952159e-02 6.191820e-02 6.444602e-02 6.712556e-02 6.998120e-02 7.303379e-02 7.630713e-02 7.982764e-02 8.362899e-02 8.775897e-02 9.228088e-02 9.728716e-02 1.029319e-01 1.091972e-01 1.162446e-01 1.243534e-01 1.337687e-01 1.447127e-01 1.573978e-01 1.720467e-01 1.889378e-01 2.085168e-01 2.313925e-01 2.582916e-01 2.898293e-01 3.265698e-01 3.693761e-01 4.186159e-01 4.739391e-01 5.340999e-01 5.962517e-01 6.548241e-01 7.002848e-01 7.180061e-01 6.908959e-01 6.078733e-01 4.892368e-01 4.466109e-01 6.069008e-01 8.685561e-01 1.094126e+00 1.210352e+00 1.201632e+00 1.092559e+00 9.220385e-01 7.394069e-01 5.735709e-01 4.338236e-01 3.234720e-01 2.392876e-01 1.770426e-01 1.321720e-01 1.007415e-01 7.944333e-02 6.567562e-02 5.731921e-02 5.261147e-02 5.028271e-02 4.937065e-02 4.929417e-02 4.972837e-02 5.046527e-02 5.138447e-02 5.243250e-02 5.357726e-02 5.479482e-02 5.607001e-02 5.739848e-02 5.877987e-02 6.021453e-02 6.170309e-02 6.324834e-02 6.485724e-02 6.653915e-02 6.831164e-02 7.019168e-02 7.219897e-02 7.435761e-02 7.669745e-02 7.925269e-02 8.205647e-02 8.516067e-02 8.862665e-02 9.251211e-02 9.687538e-02 1.018533e-01 1.075722e-01 1.141005e-01 1.215018e-01 1.298460e-01 1.392160e-01 1.497247e-01 1.615127e-01 1.748564e-01 1.902132e-01 2.079696e-01 2.287826e-01 2.534280e-01 2.826068e-01 3.169269e-01 3.570528e-01 4.038180e-01 4.580884e-01 5.202829e-01 5.906470e-01 6.669559e-01 7.442686e-01 8.143992e-01 8.637239e-01 8.756074e-01 8.320257e-01 7.206103e-01 5.801308e-01 5.623977e-01 7.852257e-01 1.101387e+00 1.337801e+00 1.452516e+00 1.451229e+00 1.353124e+00 1.184946e+00 9.707925e-01 7.481346e-01 5.607860e-01 4.133582e-01 3.020979e-01 2.212140e-01 1.640916e-01 1.251374e-01 9.974072e-02 8.407304e-02 7.510008e-02 7.035429e-02 6.817355e-02 6.744944e-02 6.755503e-02 6.817120e-02 6.911638e-02 7.029562e-02 7.167930e-02 7.326011e-02 7.504257e-02 7.702482e-02 7.919457e-02 8.153898e-02 8.404323e-02 8.669066e-02 8.946463e-02 9.234846e-02 9.535544e-02 9.851464e-02 1.018575e-01 1.054118e-01 1.091953e-01 1.132276e-01 1.175358e-01 1.221553e-01 1.271336e-01 1.325152e-01 1.383469e-01 1.447233e-01 1.517479e-01 1.595359e-01 1.682397e-01 1.780603e-01 1.891729e-01 2.017694e-01 2.160928e-01 2.324492e-01 2.511667e-01 2.724813e-01 2.971028e-01 3.258747e-01 3.597525e-01 3.997961e-01 4.469564e-01 5.020115e-01 5.658431e-01 6.397101e-01 7.244966e-01 8.198735e-01 9.236850e-01
0.000000e+00 8.404066e-04 1.624300e-03 2.312635e-03 2.858480e-03 3.207049e-03 3.315542e-03 3.090544e-03 2.776965e-03 2.745142e-03 3.068548e-03 3.554401e-03 4.080131e-03 4.667475e-03 5.339074e-03 6.163205e-03 7.266133e-03 8.817278e-03 1.094251e-02 1.319305e-02 1.507355e-02 1.669091e-02 1.682824e-02 1.579134e-02 1.679605e-02 1.919934e-02 2.771108e-02 3.975255e-02 4.638210e-02 5.704231e-02 6.675510e-02 6.575944e-02 5.754544e-02 4.728905e-02 3.647745e-02 2.774725e-02 2.027811e-02 1.429709e-02 9.501727e-03 5.914588e-03 3.351394e-03 1.584175e-03 7.057166e-04 8.842332e-04 1.204921e-03 1.403568e-03 1.483498e-03 1.421136e-03 1.304963e-03 1.192391e-03 1.097979e-03 1.126138e-03 1.371275e-03 1.816605e-03 2.436472e-03 3.225995e-03 4.181605e-03 5.252562e-03 6.378897e-03 7.521383e-03 8.635505e-03 9.681195e-03 1.062350e-02 1.145575e-02 1.222452e-02 1.297817e-02 1.375507e-02 1.455277e-02 1.537658e-02 1.622994e-02 1.711188e-02 1.801761e-02 1.894083e-02 1.987727e-02 2.082753e-02 2.180389e-02 2.283287e-02 2.395414e-02 2.501433e-02 2.616982e-02 2.760994e-02 2.944298e-02 3.171381e-02 3.441507e-02 3.750123e-02 4.090364e-02 4.459211e-02 4.867876e-02 5.341079e-02 5.911935e-02 6.598642e-02 7.414919e-02 8.358016e-02 9.403174e-02 1.054862e-01 1.176424e-01 1.292486e-01 1.380572e-01 1.410101e-01 1.345983e-01 1.177509e-01 9.538959e-02 9.564101e-02 1.361837e-01 1.942772e-01 2.431809e-01 2.641139e-01 2.580664e-01 2.290820e-01 1.868955e-01 1.473169e-01 1.121406e-01 8.372784e-02 6.294566e-02 4.747395e-02 3.602555e-02 2.769228e-02 2.191257e-02 1.804435e-02 1.569918e-02 1.439803e-02 1.383825e-02 1.376384e-02 1.395450e-02 1.432100e-02 1.480250e-02 1.534572e-02 1.592262e-02 1.652965e-02 1.715945e-02 1.780210e-02 1.844847e-02 1.909670e-02 1.974647e-02 2.039560e-02 2.104124e-02 2.168172e-02 2.231620e-02 2.293700e-02 2.354983e-02 2.417368e-02 2.482385e-02 2.551169e-02 2.625106e-02 2.705717e-02 2.794307e-02 2.891818e-02 3.000516e-02 3.122997e-02 3.263259e-02 3.427351e-02 3.624503e-02 3.854398e-02 4.104253e-02 4.389091e-02 4.719452e-02 5.100725e-02 5.533607e-02 6.014332e-02 6.546269e-02 7.142189e-02 7.821948e-02 8.616307e-02 9.561232e-02 1.069549e-01 1.205968e-01 1.366726e-01 1.551745e-01 1.763905e-01 2.004737e-01 2.277354e-01 2.562363e-01 2.840276e-01 3.044124e-01 3.093182e-01 2.930460e-01 2.541906e-01 2.052244e-01 2.037264e-01 2.921812e-01 4.139498e-01 5.100238e-01 5.512092e-01 5.351641e-01 4.725682e-01 3.920546e-01 3.123124e-01 2.395356e-01 1.794186e-01 1.319724e-01 9.599912e-02 6.947947e-02 5.042702e-02 3.708820e-02 2.806478e-02 2.224329e-02 1.871740e-02 1.680631e-02 1.587274e-02 1.552513e-02 1.552694e-02 1.572587e-02 1.605343e-02 1.649140e-02 1.703614e-02 1.769207e-02 1.847087e-02 1.939758e-02 2.047870e-02 2.169337e-02 2.301204e-02 2.440212e-02 2.583347e-02 2.727638e-02 2.870402e-02 3.012481e-02 3.156403e-02 3.304772e-02 3.459379e-02 3.620906e-02 3.790220e-02 3.968055e-02 4.153216e-02 4.348622e-02 4.557183e-02 4.781151e-02 5.022729e-02 5.284574e-02 5.569985e-02 5.886308e-02 6.245197e-02 6.654949e-02 7.124368e-02 7.643948e-02 8.232757e-02 8.916540e-02 9.715358e-02 1.064662e-01 1.173427e-01 1.301270e-01 1.452551e-01 1.630352e-01 1.836127e-01 2.072641e-01 2.347784e-01 2.658603e-01 2.991923e-01 3.331407e-01 3.648565e-01 3.885559e-01 3.946731e-01 3.758295e-01 3.268773e-01 2.619795e-01 2.565314e-01 3.664085e-01 5.171239e-01 6.385447e-01 6.911781e-01 6.704527e-01 5.988325e-01 4.963609e-01 3.897493e-01 2.985754e-01 2.241756e-01 1.667905e-01 1.237390e-01 9.208519e-02 6.942665e-02 5.370403e-02 4.321196e-02 3.660255e-02 3.276834e-02 3.074095e-02 2.989469e-02 2.974946e-02 3.000004e-02 3.050308e-02 3.116328e-02 3.191665e-02 3.273112e-02 3.359489e-02 3.449836e-02 3.543197e-02 3.638897e-02 3.736833e-02 3.837061e-02 3.939631e-02 4.044475e-02 4.151886e-02 4.262561e-02 4.377329e-02 4.495769e-02 4.620335e-02 4.754090e-02 4.900065e-02 5.061170e-02 5.239611e-02 5.437982e-02 5.659525e-02 5.907974e-02 6.188619e-02 6.509133e-02 6.879273e-02 7.306090e-02 7.789655e-02 8.313608e-02 8.899983e-02 9.569608e-02 1.033732e-01 1.121603e-01 1.222867e-01 1.340228e-01 1.477168e-01 1.637786e-01 1.826287e-01 2.046713e-01 2.303987e-01 2.605459e-01 2.959839e-01 3.365596e-01 3.820111e-01 4.315459e-01 4.818402e-01 5.273380e-01 5.592521e-01 5.648890e-01 5.316434e-01 4.548837e-01 3.649856e-01 3.795477e-01 5.503096e-01 7.627913e-01 9.217103e-01 9.811513e-01 9.435637e-01 8.331291e-01 6.870002e-01 5.439638e-01 4.166213e-01 3.113172e-01 2.293076e-01 1.674806e-01 1.222402e-01 8.986016e-02 6.737420e-02 5.220118e-02 4.249066e-02 3.662251e-02 3.336003e-02 3.175299e-02 3.110027e-02 3.101937e-02 3.128971e-02 3.178092e-02 3.243503e-02 3.323654e-02 3.418539e-02 3.528984e-02 3.655854e-02 3.798136e-02 3.954041e-02 4.121331e-02 4.297544e-02 4.480103e-02 4.666543e-02 4.855946e-02 5.051076e-02 5.254829e-02 5.469751e-02 5.696872e-02 5.936691e-02 6.190013e-02 6.458113e-02 6.742919e-02 7.047385e-02 7.375346e-02 7.729942e-02 8.111517e-02 8.531625e-02 9.002552e-02 9.539861e-02 1.015569e-01 1.085817e-01 1.165654e-01 1.256298e-01 1.359373e-01 1.477248e-01 1.613226e-01 1.772033e-01 1.958663e-01 2.178691e-01 2.437640e-01 2.739200e-01 3.086710e-01 3.487969e-01 3.950356e-01 4.471965e-01 5.035386e-01 5.600124e-01
0.000000e+00 3.297149e-04 1.789031e-04 2.031095e-04 5.567368e-04 7.573232e-04 2.830609e-04 5.027166e-04 1.220942e-03 1.773915e-03 2.145630e-03 2.356967e-03 2.442916e-03 2.390709e-03 2.029565e-03 1.393356e-03 1.161899e-03 2.160848e-03 3.827652e-03 5.888414e-03 7.797524e-03 9.181185e-03 1.059312e-02 1.203346e-02 1.499867e-02 1.838019e-02 2.153611e-02 2.528085e-02 2.821138e-02 2.409118e-02 1.798414e-02 1.427156e-02 8.539475e-03 6.319346e-03 9.628901e-03 1.332250e-02 1.173613e-02 1.088030e-02 9.767299e-03 8.203617e-03 5.685243e-03 3.011903e-03 1.202814e-03 7.840279e-04 1.292968e-03 1.755767e-03 2.118828e-03 2.500740e-03 2.876239e-03 3.276987e-03 3.728359e-03 4.191094e-03 4.664350e-03 5.162449e-03 5.673782e-03 6.179908e-03 6.684355e-03 7.192172e-03 7.700806e-03 8.203302e-03 8.692661e-03 9.170130e-03 9.633501e-03 1.007841e-02 1.050061e-02 1.089721e-02 1.126666e-02 1.161318e-02 1.193808e-02 1.224704e-02 1.254932e-02 1.285189e-02 1.316515e-02 1.350167e-02 1.387213e-02 1.428421e-02 1.476133e-02 1.532958e-02 1.603013e-02 1.689197e-02 1.786634e-02 1.907699e-02 2.057139e-02 2.235028e-02 2.437926e-02 2.659486e-02 2.892151e-02 3.127431e-02 3.367949e-02 3.629100e-02 3.935179e-02 4.323994e-02 4.818543e-02 5.419485e-02 6.125585e-02 6.944156e-02 7.901122e-02 9.026381e-02 1.030758e-01 1.180055e-01 1.330641e-01 1.452715e-01 1.531399e-01 1.538425e-01 1.418934e-01 1.191075e-01 1.012983e-01 1.156062e-01 1.717087e-01 2.354579e-01 2.784527e-01 2.914256e-01 2.746241e-01 2.414031e-01 1.989146e-01 1.566852e-01 1.196801e-01 8.903299e-02 6.501979e-02 4.668241e-02 3.326156e-02 2.357302e-02 1.677964e-02 1.216777e-02 9.196208e-03 7.474306e-03 6.562708e-03 6.192351e-03 6.127181e-03 6.211891e-03 6.392257e-03 6.652732e-03 6.992313e-03 7.417956e-03 7.949881e-03 8.614580e-03 9.438622e-03 1.042111e-02 1.152244e-02 1.270393e-02 1.392531e-02 1.514539e-02 1.632532e-02 1.743673e-02 1.849834e-02 1.954785e-02 2.062160e-02 2.172779e-02 2.287347e-02 2.406630e-02 2.530911e-02 2.660288e-02 2.794566e-02 2.933796e-02 3.078488e-02 3.229982e-02 3.391272e-02 3.567158e-02 3.752833e-02 3.949340e-02 4.179801e-02 4.459091e-02 4.796031e-02 5.194813e-02 5.655739e-02 6.177424e-02 6.759820e-02 7.414750e-02 8.169385e-02 9.064922e-02 1.013568e-01 1.140528e-01 1.288001e-01 1.454287e-01 1.639677e-01 1.841034e-01 2.045659e-01 2.226119e-01 2.348995e-01 2.343708e-01 2.169270e-01 1.820176e-01 1.490867e-01 1.718903e-01 2.538197e-01 3.455999e-01 4.075092e-01 4.236906e-01 3.983661e-01 3.428982e-01 2.773494e-01 2.168202e-01 1.640943e-01 1.229644e-01 9.186732e-02 6.864963e-02 5.160930e-02 3.950178e-02 3.117924e-02 2.573945e-02 2.244529e-02 2.061867e-02 1.981074e-02 1.961096e-02 1.976705e-02 2.015576e-02 2.068123e-02 2.128106e-02 2.193373e-02 2.262760e-02 2.334995e-02 2.408888e-02 2.483926e-02 2.560009e-02 2.637011e-02 2.714730e-02 2.792973e-02 2.871756e-02 2.950888e-02 3.030870e-02 3.113098e-02 3.198712e-02 3.288766e-02 3.384368e-02 3.487233e-02 3.599320e-02 3.722289e-02 3.859007e-02 4.013153e-02 4.189797e-02 4.393459e-02 4.623774e-02 4.894505e-02 5.213017e-02 5.582315e-02 6.003330e-02 6.475558e-02 6.998397e-02 7.571064e-02 8.198503e-02 8.902998e-02 9.718085e-02 1.069148e-01 1.185580e-01 1.324608e-01 1.489012e-01 1.681307e-01 1.905416e-01 2.166186e-01 2.465219e-01 2.801908e-01 3.172054e-01 3.530779e-01 3.831230e-01 4.014266e-01 3.992949e-01 3.657614e-01 3.046956e-01 2.530400e-01 2.961018e-01 4.390003e-01 5.884207e-01 6.844361e-01 7.062683e-01 6.609956e-01 5.736184e-01 4.689488e-01 3.674726e-01 2.791223e-01 2.070970e-01 1.517038e-01 1.103725e-01 8.027676e-02 5.884233e-02 4.403430e-02 3.412126e-02 2.785736e-02 2.416722e-02 2.216058e-02 2.123612e-02 2.093114e-02 2.097689e-02 2.125213e-02 2.168571e-02 2.224175e-02 2.291410e-02 2.371511e-02 2.466246e-02 2.576897e-02 2.701903e-02 2.839019e-02 2.985811e-02 3.139464e-02 3.296828e-02 3.455026e-02 3.613485e-02 3.774805e-02 3.940841e-02 4.114204e-02 4.296892e-02 4.489794e-02 4.693623e-02 4.909087e-02 5.136819e-02 5.377956e-02 5.634201e-02 5.908304e-02 6.204807e-02 6.530147e-02 6.889229e-02 7.278992e-02 7.723577e-02 8.242146e-02 8.849248e-02 9.556488e-02 1.037370e-01 1.131040e-01 1.237836e-01 1.359837e-01 1.500971e-01 1.666919e-01 1.864021e-01 2.097456e-01 2.368920e-01 2.679591e-01 3.033059e-01 3.426751e-01 3.846615e-01 4.259404e-01 4.625029e-01 4.834681e-01 4.770803e-01 4.348422e-01 3.589389e-01 2.981504e-01 3.596998e-01 5.299302e-01 7.038098e-01 8.125234e-01 8.329819e-01 7.755893e-01 6.647128e-01 5.395730e-01 4.214647e-01 3.198408e-01 2.394450e-01 1.776925e-01 1.316530e-01 9.815376e-02 7.449941e-02 5.828249e-02 4.767608e-02 4.114095e-02 3.742069e-02 3.557295e-02 3.484301e-02 3.478792e-02 3.514532e-02 3.573987e-02 3.647668e-02 3.731523e-02 3.822665e-02 3.918936e-02 4.018917e-02 4.122386e-02 4.229200e-02 4.339052e-02 4.451932e-02 4.567886e-02 4.687077e-02 4.810257e-02 4.938599e-02 5.073219e-02 5.215296e-02 5.366289e-02 5.528491e-02 5.704491e-02 5.897542e-02 6.111366e-02 6.349377e-02 6.614846e-02 6.916159e-02 7.262108e-02 7.662227e-02 8.123214e-02 8.647621e-02 9.238220e-02 9.899829e-02 1.063970e-01 1.146887e-01 1.240033e-01 1.344748e-01 1.465484e-01 1.607420e-01 1.776031e-01 1.976462e-01 2.213122e-01 2.490080e-01 2.812732e-01 3.188303e-01
0.000000e+00 1.540427e-03 3.262903e-03 4.520510e-03 5.767686e-03 7.144026e-03 8.276085e-03 9.321618e-03 1.036981e-02 1.130415e-02 1.213353e-02 1.292002e-02 1.365706e-02 1.433600e-02 1.499574e-02 1.568654e-02 1.645201e-02 1.728740e-02 1.817015e-02 1.909028e-02 2.004429e-02 2.103330e-02 2.206305e-02 2.312796e-02 2.422192e-02 2.539359e-02 2.667972e-02 2.813620e-02 2.983334e-02 3.177536e-02 3.395821e-02 3.639908e-02 3.915375e-02 4.225058e-02 4.567846e-02 4.956182e-02 5.407353e-02 5.945272e-02 6.599912e-02 7.384539e-02 8.293572e-02 9.335623e-02 1.055294e-01 1.193615e-01 1.342601e-01 1.484504e-01 1.598149e-01 1.666452e-01 1.642751e-01 1.483559e-01 1.239714e-01 1.062028e-01 1.315777e-01 1.945091e-01 2.566146e-01 2.975794e-01 3.042209e-01 2.821100e-01 2.446297e-01 1.978577e-01 1.526803e-01 1.152352e-01 8.632050e-02 6.482533e-02 4.867803e-02 3.696193e-02 2.862006e-02 2.293850e-02 1.927061e-02 1.710796e-02 1.602145e-02 1.559103e-02 1.560164e-02 1.588163e-02 1.630223e-02 1.681521e-02 1.739564e-02 1.801732e-02 1.865950e-02 1.931717e-02 1.998866e-02 2.066979e-02 2.135608e-02 2.204243e-02 2.272872e-02 2.341471e-02 2.409963e-02 2.478305e-02 2.546783e-02 2.616055e-02 2.686922e-02 2.760695e-02 2.837989e-02 2.920779e-02 3.012533e-02 3.115378e-02 3.231916e-02 3.364686e-02 3.516298e-02 3.690635e-02 3.893268e-02 4.131604e-02 4.409135e-02 4.718184e-02 5.043089e-02 5.405421e-02 5.821732e-02 6.300441e-02 6.847265e-02 7.476468e-02 8.204282e-02 9.053834e-02 1.005177e-01 1.122463e-01 1.259589e-01 1.419627e-01 1.608083e-01 1.831077e-01 2.083575e-01 2.363865e-01 2.667401e-01 2.967864e-01 3.220890e-01 3.363849e-01 3.315123e-01 3.015864e-01 2.487341e-01 2.108282e-01 2.655962e-01 3.906847e-01 5.141329e-01 5.882155e-01 5.976049e-01 5.525793e-01 4.699290e-01 3.777205e-01 2.943994e-01 2.222818e-01 1.646033e-01 1.202560e-01 8.727827e-02 6.329727e-02 4.634455e-02 3.468526e-02 2.698864e-02 2.221061e-02 1.943608e-02 1.802107e-02 1.740715e-02 1.724667e-02 1.736699e-02 1.766142e-02 1.807424e-02 1.859433e-02 1.922737e-02 1.998485e-02 2.088241e-02 2.193301e-02 2.312591e-02 2.443702e-02 2.583683e-02 2.729417e-02 2.877750e-02 3.025644e-02 3.171716e-02 3.319414e-02 3.472103e-02 3.632453e-02 3.801262e-02 3.978379e-02 4.163902e-02 4.358077e-02 4.561513e-02 4.775479e-02 5.001990e-02 5.244598e-02 5.508841e-02 5.795810e-02 6.100904e-02 6.447764e-02 6.854526e-02 7.331569e-02 7.886316e-02 8.524586e-02 9.251807e-02 1.007532e-01 1.100659e-01 1.206906e-01 1.330671e-01 1.478302e-01 1.656431e-01 1.865564e-01 2.104904e-01 2.379155e-01 2.693453e-01 3.044431e-01 3.414311e-01 3.778056e-01 4.075673e-01 4.222689e-01 4.139540e-01 3.751716e-01 3.061598e-01 2.604575e-01 3.280015e-01 4.819018e-01 6.332979e-01 7.200887e-01 7.288594e-01 6.707588e-01 5.734331e-01 4.646574e-01 3.609825e-01 2.736679e-01 2.046326e-01 1.519305e-01 1.126908e-01 8.423904e-02 6.420542e-02 5.051761e-02 4.162963e-02 3.618343e-02 3.317224e-02 3.169893e-02 3.117280e-02 3.123224e-02 3.162434e-02 3.221050e-02 3.292868e-02 3.373576e-02 3.459999e-02 3.550395e-02 3.644355e-02 3.741400e-02 3.841189e-02 3.943436e-02 4.047980e-02 4.155128e-02 4.265069e-02 4.378413e-02 4.495879e-02 4.618398e-02 4.747184e-02 4.883892e-02 5.031183e-02 5.190879e-02 5.365890e-02 5.560504e-02 5.779260e-02 6.026439e-02 6.306942e-02 6.626959e-02 6.994709e-02 7.416452e-02 7.895871e-02 8.438833e-02 9.038547e-02 9.686362e-02 1.041360e-01 1.124521e-01 1.221111e-01 1.334391e-01 1.467964e-01 1.625898e-01 1.812145e-01 2.030261e-01 2.283623e-01 2.577310e-01 2.918414e-01 3.313815e-01 3.767234e-01 4.272056e-01 4.793818e-01 5.288657e-01 5.686826e-01 5.868316e-01 5.698509e-01 5.095186e-01 4.143662e-01 3.646106e-01 4.828018e-01 6.984929e-01 8.940760e-01 1.004042e+00 1.005805e+00 9.207357e-01 7.837083e-01 6.289237e-01 4.859368e-01 3.666513e-01 2.711142e-01 1.985355e-01 1.448348e-01 1.061222e-01 7.885351e-02 6.026804e-02 4.806375e-02 4.054021e-02 3.620959e-02 3.393000e-02 3.292398e-02 3.264312e-02 3.278784e-02 3.321099e-02 3.382824e-02 3.459663e-02 3.550915e-02 3.657608e-02 3.781107e-02 3.920998e-02 4.075149e-02 4.241673e-02 4.418457e-02 4.602920e-02 4.792519e-02 4.985499e-02 5.183499e-02 5.389005e-02 5.603544e-02 5.830170e-02 6.070599e-02 6.326261e-02 6.598491e-02 6.888719e-02 7.198583e-02 7.530411e-02 7.887036e-02 8.273180e-02 8.695427e-02 9.163139e-02 9.688883e-02 1.026907e-01 1.092614e-01 1.168532e-01 1.256826e-01 1.359463e-01 1.478243e-01 1.615128e-01 1.772566e-01 1.954589e-01 2.166919e-01 2.416744e-01 2.710316e-01 3.053261e-01 3.452724e-01 3.912039e-01 4.429514e-01 4.994941e-01 5.582794e-01 6.141743e-01 6.589364e-01 6.783009e-01 6.561965e-01 5.815179e-01 4.696333e-01 4.186457e-01 5.581849e-01 8.049684e-01 1.024352e+00 1.142304e+00 1.140852e+00 1.041988e+00 8.818871e-01 7.089281e-01 5.506477e-01 4.168201e-01 3.110297e-01 2.301752e-01 1.703012e-01 1.270665e-01 9.673572e-02 7.613327e-02 6.278156e-02 5.464934e-02 5.005443e-02 4.777462e-02 4.687240e-02 4.678705e-02 4.720085e-02 4.790840e-02 4.879279e-02 4.980252e-02 5.090491e-02 5.207667e-02 5.330274e-02 5.457981e-02 5.590553e-02 5.728029e-02 5.870483e-02 6.018160e-02 6.171633e-02 6.331927e-02 6.500553e-02 6.679076e-02 6.869172e-02 7.073225e-02 7.293941e-02 7.534859e-02 7.799531e-02 8.093197e-02
0.000000e+00 1.133143e-03 1.790673e-03 2.048149e-03 1.935212e-03 1.383271e-03 8.632024e-04 1.188471e-03 1.491098e-03 2.619704e-03 4.825691e-03 6.290000e-03 1.010463e-02 1.419518e-02 1.270367e-02 1.065952e-02 1.452191e-02 9.886430e-03 2.374706e-03 6.980265e-03 1.856621e-02 1.947750e-02 1.393361e-02 9.413403e-03 5.689062e-03 4.410344e-03 4.176531e-03 4.271925e-03 4.455342e-03 4.610153e-03 4.699480e-03 4.841133e-03 5.037108e-03 5.326563e-03 5.668016e-03 6.063942e-03 6.513548e-03 6.990103e-03 7.496216e-03 8.034271e-03 8.592609e-03 9.159644e-03 9.738278e-03 1.032792e-02 1.092527e-02 1.152423e-02 1.212341e-02 1.272273e-02 1.331930e-02 1.391028e-02 1.449340e-02 1.506693e-02 1.563160e-02 1.618741e-02 1.673372e-02 1.726850e-02 1.778984e-02 1.829837e-02 1.879556e-02 1.928546e-02 1.977606e-02 2.028365e-02 2.083332e-02 2.145702e-02 2.217082e-02 2.296925e-02 2.390103e-02 2.501146e-02 2.634525e-02 2.795164e-02 2.986842e-02 3.207267e-02 3.454071e-02 3.726362e-02 4.025690e-02 4.349520e-02 4.682290e-02 5.048342e-02 5.476476e-02 5.991640e-02 6.619860e-02 7.382673e-02 8.295165e-02 9.363205e-02 1.059956e-01 1.203419e-01 1.370660e-01 1.563638e-01 1.775752e-01 1.994296e-01 2.198701e-01 2.355390e-01 2.396877e-01 2.283345e-01 2.003795e-01 1.626393e-01 1.608961e-01 2.302670e-01 3.245572e-01 4.045404e-01 4.419011e-01 4.292560e-01 3.827545e-01 3.183851e-01 2.526097e-01 1.935785e-01 1.443163e-01 1.058924e-01 7.674134e-02 5.537676e-02 4.000913e-02 2.936874e-02 2.221344e-02 1.771682e-02 1.507657e-02 1.368641e-02 1.308430e-02 1.290537e-02 1.297067e-02 1.319141e-02 1.351680e-02 1.392808e-02 1.443194e-02 1.504311e-02 1.577945e-02 1.665949e-02 1.769158e-02 1.885656e-02 2.012516e-02 2.146354e-02 2.283676e-02 2.421191e-02 2.555557e-02 2.684984e-02 2.814175e-02 2.947696e-02 3.088733e-02 3.238076e-02 3.395810e-02 3.561821e-02 3.735753e-02 3.917458e-02 4.106915e-02 4.304815e-02 4.512947e-02 4.734664e-02 4.975526e-02 5.245728e-02 5.561948e-02 5.914978e-02 6.310974e-02 6.770271e-02 7.307664e-02 7.933994e-02 8.657409e-02 9.485962e-02 1.043764e-01 1.154445e-01 1.285273e-01 1.440341e-01 1.622454e-01 1.833561e-01 2.073502e-01 2.343229e-01 2.638621e-01 2.944909e-01 3.229169e-01 3.450884e-01 3.514795e-01 3.344697e-01 2.899999e-01 2.320850e-01 2.278974e-01 3.252786e-01 4.611150e-01 5.694343e-01 6.150222e-01 5.974827e-01 5.309680e-01 4.378437e-01 3.469933e-01 2.657109e-01 1.995657e-01 1.488402e-01 1.105392e-01 8.238083e-02 6.215599e-02 4.814061e-02 3.875121e-02 3.286660e-02 2.941754e-02 2.763708e-02 2.691665e-02 2.680488e-02 2.707210e-02 2.757109e-02 2.820188e-02 2.891477e-02 2.969054e-02 3.051206e-02 3.136561e-02 3.224121e-02 3.313853e-02 3.405532e-02 3.499075e-02 3.594387e-02 3.691448e-02 3.790477e-02 3.891635e-02 3.996395e-02 4.106148e-02 4.222166e-02 4.345905e-02 4.479223e-02 4.624413e-02 4.783563e-02 4.959675e-02 5.156978e-02 5.380635e-02 5.636254e-02 5.924763e-02 6.259882e-02 6.650567e-02 7.100824e-02 7.613448e-02 8.190207e-02 8.833094e-02 9.544974e-02 1.033271e-01 1.122147e-01 1.224852e-01 1.346433e-01 1.490742e-01 1.662460e-01 1.865535e-01 2.103417e-01 2.380816e-01 2.703610e-01 3.074864e-01 3.494695e-01 3.957514e-01 4.426180e-01 4.840876e-01 5.129381e-01 5.190464e-01 4.898098e-01 4.193676e-01 3.382003e-01 3.444033e-01 4.971648e-01 6.956011e-01 8.427898e-01 9.015036e-01 8.682357e-01 7.706826e-01 6.419450e-01 5.093286e-01 3.906420e-01 2.921571e-01 2.148142e-01 1.568710e-01 1.143284e-01 8.391895e-02 6.265453e-02 4.831855e-02 3.903226e-02 3.342513e-02 3.028821e-02 2.869689e-02 2.806139e-02 2.797161e-02 2.819964e-02 2.864676e-02 2.925805e-02 3.000744e-02 3.089151e-02 3.192576e-02 3.312626e-02 3.448221e-02 3.597120e-02 3.756922e-02 3.925383e-02 4.099949e-02 4.277783e-02 4.457797e-02 4.642099e-02 4.833357e-02 5.034534e-02 5.246118e-02 5.468899e-02 5.704888e-02 5.955875e-02 6.223550e-02 6.509524e-02 6.815936e-02 7.145644e-02 7.502872e-02 7.893702e-02 8.327124e-02 8.814611e-02 9.350705e-02 9.959268e-02 1.066521e-01 1.148895e-01 1.244860e-01 1.356055e-01 1.484186e-01 1.631640e-01 1.802389e-01 2.002034e-01 2.236972e-01 2.512313e-01 2.833031e-01 3.206506e-01 3.633589e-01 4.109383e-01 4.620571e-01 5.138304e-01 5.605581e-01 5.931791e-01 5.977723e-01 5.609685e-01 4.777617e-01 3.831895e-01 4.003187e-01 5.806081e-01 8.028081e-01 9.675882e-01 1.027818e+00 9.874498e-01 8.715279e-01 7.178960e-01 5.678030e-01 4.351300e-01 3.268409e-01 2.429641e-01 1.796683e-01 1.333605e-01 1.002606e-01 7.737404e-02 6.208023e-02 5.244547e-02 4.675160e-02 4.370444e-02 4.233027e-02 4.192879e-02 4.211616e-02 4.266193e-02 4.341737e-02 4.430483e-02 4.528997e-02 4.634822e-02 4.746163e-02 4.861903e-02 4.981897e-02 5.106159e-02 5.234536e-02 5.367160e-02 5.504304e-02 5.646564e-02 5.794794e-02 5.950721e-02 6.116065e-02 6.292612e-02 6.482619e-02 6.688994e-02 6.914463e-02 7.162300e-02 7.437307e-02 7.745135e-02 8.092619e-02 8.482999e-02 8.929304e-02 9.443936e-02 1.003334e-01 1.070334e-01 1.145917e-01 1.230749e-01 1.325687e-01 1.431817e-01 1.551738e-01 1.689672e-01 1.850753e-01 2.039782e-01 2.263702e-01 2.528847e-01 2.840444e-01 3.204614e-01 3.628899e-01 4.120511e-01 4.682060e-01 5.313430e-01 5.988396e-01 6.658519e-01 7.229218e-01 7.576921e-01 7.552518e-01 7.002126e-01 5.887729e-01 4.790892e-01
0.000000e+00 1.499148e-03 3.502987e-03 5.052782e-03 6.472557e-03 8.025678e-03 9.238097e-03 1.022138e-02 1.111406e-02 1.183146e-02 1.241758e-02 1.298515e-02 1.361286e-02 1.428806e-02 1.500718e-02 1.576593e-02 1.656879e-02 1.741902e-02 1.830070e-02 1.921045e-02 2.014962e-02 2.112341e-02 2.214474e-02 2.324719e-02 2.452005e-02 2.589832e-02 2.734956e-02 2.906019e-02 3.113798e-02 3.362617e-02 3.651492e-02 3.976328e-02 4.336191e-02 4.743068e-02 5.220804e-02 5.796941e-02 6.482404e-02 7.287057e-02 8.214050e-02 9.237670e-02 1.035329e-01 1.152883e-01 1.263375e-01 1.343440e-01 1.361703e-01 1.289034e-01 1.115721e-01 9.041425e-02 9.566595e-02 1.384425e-01 1.949119e-01 2.401674e-01 2.569752e-01 2.481035e-01 2.183778e-01 1.765214e-01 1.378855e-01 1.044818e-01 7.787602e-02 5.857524e-02 4.422396e-02 3.362656e-02 2.594942e-02 2.065817e-02 1.715322e-02 1.506763e-02 1.394232e-02 1.349371e-02 1.348626e-02 1.371728e-02 1.410586e-02 1.459956e-02 1.515000e-02 1.573051e-02 1.633805e-02 1.696653e-02 1.760739e-02 1.825139e-02 1.889633e-02 1.954204e-02 2.018636e-02 2.082655e-02 2.146113e-02 2.208896e-02 2.269073e-02 2.323354e-02 2.375970e-02 2.430634e-02 2.490265e-02 2.557574e-02 2.634780e-02 2.723378e-02 2.823957e-02 2.937693e-02 3.065475e-02 3.208728e-02 3.370400e-02 3.555577e-02 3.768679e-02 4.010823e-02 4.285252e-02 4.598811e-02 4.962361e-02 5.354715e-02 5.772478e-02 6.244058e-02 6.798171e-02 7.461458e-02 8.262547e-02 9.225526e-02 1.036754e-01 1.169896e-01 1.323980e-01 1.502828e-01 1.710406e-01 1.948690e-01 2.211180e-01 2.478127e-01 2.724266e-01 2.907177e-01 2.948824e-01 2.796411e-01 2.432968e-01 1.966075e-01 1.991126e-01 2.872590e-01 4.031630e-01 4.959259e-01 5.342222e-01 5.156109e-01 4.574526e-01 3.791742e-01 3.005691e-01 2.299561e-01 1.715660e-01 1.259807e-01 9.149712e-02 6.623592e-02 4.811515e-02 3.555951e-02 2.711189e-02 2.177634e-02 1.860138e-02 1.691353e-02 1.614616e-02 1.588583e-02 1.593180e-02 1.616506e-02 1.651938e-02 1.697334e-02 1.753077e-02 1.820216e-02 1.900179e-02 1.994707e-02 2.104430e-02 2.227285e-02 2.360510e-02 2.500903e-02 2.645264e-02 2.790420e-02 2.933558e-02 3.076450e-02 3.222282e-02 3.373854e-02 3.532694e-02 3.698894e-02 3.872375e-02 4.053372e-02 4.242584e-02 4.441111e-02 4.651107e-02 4.875908e-02 5.118588e-02 5.373511e-02 5.651944e-02 5.969070e-02 6.339629e-02 6.770387e-02 7.265382e-02 7.827961e-02 8.463182e-02 9.179187e-02 9.989550e-02 1.091744e-01 1.200572e-01 1.330281e-01 1.484773e-01 1.667169e-01 1.878636e-01 2.121648e-01 2.402054e-01 2.720357e-01 3.067634e-01 3.422889e-01 3.737299e-01 3.960960e-01 4.014422e-01 3.807543e-01 3.261837e-01 2.626947e-01 2.625006e-01 3.760123e-01 5.321011e-01 6.493763e-01 6.975685e-01 6.730214e-01 5.989804e-01 4.990986e-01 3.953839e-01 3.031743e-01 2.280411e-01 1.699044e-01 1.260357e-01 9.377185e-02 7.062640e-02 5.453546e-02 4.374367e-02 3.691372e-02 3.290797e-02 3.076630e-02 2.984891e-02 2.965418e-02 2.987486e-02 3.035972e-02 3.100736e-02 3.174989e-02 3.255676e-02 3.341543e-02 3.431346e-02 3.524157e-02 3.619288e-02 3.716713e-02 3.816478e-02 3.918476e-02 4.022780e-02 4.129631e-02 4.239804e-02 4.353211e-02 4.469468e-02 4.591998e-02 4.724096e-02 4.868953e-02 5.029616e-02 5.208088e-02 5.407102e-02 5.629591e-02 5.879032e-02 6.160438e-02 6.480809e-02 6.849311e-02 7.271788e-02 7.754941e-02 8.298391e-02 8.877669e-02 9.521706e-02 1.025734e-01 1.110767e-01 1.210276e-01 1.327315e-01 1.465504e-01 1.628643e-01 1.820302e-01 2.043530e-01 2.301884e-01 2.601139e-01 2.948700e-01 3.349109e-01 3.806083e-01 4.301449e-01 4.792593e-01 5.229451e-01 5.526535e-01 5.552412e-01 5.194862e-01 4.427856e-01 3.572705e-01 3.814076e-01 5.567592e-01 7.636870e-01 9.162941e-01 9.717847e-01 9.280143e-01 8.171791e-01 6.754579e-01 5.335454e-01 4.077154e-01 3.040909e-01 2.236842e-01 1.632766e-01 1.192098e-01 8.778191e-02 6.605776e-02 5.150387e-02 4.227881e-02 3.678071e-02 3.376551e-02 3.231815e-02 3.176780e-02 3.174749e-02 3.205800e-02 3.258128e-02 3.326107e-02 3.408606e-02 3.505790e-02 3.618713e-02 3.748141e-02 3.892868e-02 4.051163e-02 4.220786e-02 4.399342e-02 4.584244e-02 4.773056e-02 4.964974e-02 5.162168e-02 5.368229e-02 5.586133e-02 5.817140e-02 6.061940e-02 6.321167e-02 6.595916e-02 6.887703e-02 7.198684e-02 7.532073e-02 7.892610e-02 8.287203e-02 8.720756e-02 9.192590e-02 9.726883e-02 1.034338e-01 1.105584e-01 1.187662e-01 1.281793e-01 1.389370e-01 1.512119e-01 1.652385e-01 1.813943e-01 2.002678e-01 2.226755e-01 2.493681e-01 2.806002e-01 3.166394e-01 3.581930e-01 4.058826e-01 4.593332e-01 5.165842e-01 5.742024e-01 6.251887e-01 6.576174e-01 6.589255e-01 6.158354e-01 5.212401e-01 4.194812e-01 4.484247e-01 6.493057e-01 8.927395e-01 1.068562e+00 1.129588e+00 1.080849e+00 9.520808e-01 7.900533e-01 6.255674e-01 4.797416e-01 3.608826e-01 2.680712e-01 1.982348e-01 1.469791e-01 1.104879e-01 8.515939e-02 6.825820e-02 5.753796e-02 5.119551e-02 4.779057e-02 4.618600e-02 4.569218e-02 4.585621e-02 4.639584e-02 4.717039e-02 4.810360e-02 4.914338e-02 5.025614e-02 5.142896e-02 5.265627e-02 5.393343e-02 5.525780e-02 5.662797e-02 5.804753e-02 5.951985e-02 6.105375e-02 6.265990e-02 6.435046e-02 6.614036e-02 6.805059e-02 7.011124e-02 7.235630e-02 7.481824e-02 7.753660e-02 8.055780e-02 8.393503e-02 8.773486e-02 9.204449e-02
0.000000e+00 3.059543e-04 8.018099e-04 1.333603e-03 1.783930e-03 2.106177e-03 2.240691e-03 1.582318e-03 4.303908e-04 4.913350e-04 5.369598e-04 4.029511e-04 1.854873e-03 3.689963e-03 5.415977e-03 6.664519e-03 7.291571e-03 7.616762e-03 8.046675e-03 8.482584e-03 8.899190e-03 9.312998e-03 9.743187e-03 1.018224e-02 1.059879e-02 1.094105e-02 1.109008e-02 1.113299e-02 1.117460e-02 1.121430e-02 1.124762e-02 1.127022e-02 1.129296e-02 1.134684e-02 1.142254e-02 1.152752e-02 1.170729e-02 1.202868e-02 1.237650e-02 1.272108e-02 1.306030e-02 1.348357e-02 1.416456e-02 1.527720e-02 1.676957e-02 1.850439e-02 2.060822e-02 2.340541e-02 2.659645e-02 2.982517e-02 3.216902e-02 3.314678e-02 3.281923e-02 2.960254e-02 2.533292e-02 2.526903e-02 3.232279e-02 4.756491e-02 6.198252e-02 7.406957e-02 7.913114e-02 7.478870e-02 6.722502e-02 5.667707e-02 4.375954e-02 3.266986e-02 2.395099e-02 1.808489e-02 1.454815e-02 1.183111e-02 9.862918e-03 8.472095e-03 7.548939e-03 7.065723e-03 6.882191e-03 6.970990e-03 7.221489e-03 7.557511e-03 7.974662e-03 8.441268e-03 8.923315e-03 9.418517e-03 9.929594e-03 1.044885e-02 1.096455e-02 1.146977e-02 1.196641e-02 1.245272e-02 1.292497e-02 1.337970e-02 1.381346e-02 1.422562e-02 1.462077e-02 1.500848e-02 1.539705e-02 1.579142e-02 1.620159e-02 1.664066e-02 1.712140e-02 1.765423e-02 1.826513e-02 1.898616e-02 1.986241e-02 2.085525e-02 2.203150e-02 2.351131e-02 2.531984e-02 2.744154e-02 2.983557e-02 3.244339e-02 3.520127e-02 3.804627e-02 4.102112e-02 4.431567e-02 4.822231e-02 5.310251e-02 5.908645e-02 6.632833e-02 7.488536e-02 8.486253e-02 9.651628e-02 1.101457e-01 1.255971e-01 1.435215e-01 1.616847e-01 1.771628e-01 1.881331e-01 1.909099e-01 1.785023e-01 1.524277e-01 1.266328e-01 1.332659e-01 1.953710e-01 2.735283e-01 3.306907e-01 3.524439e-01 3.382756e-01 3.002373e-01 2.490346e-01 1.972562e-01 1.510231e-01 1.123425e-01 8.219542e-02 5.938924e-02 4.259225e-02 3.043786e-02 2.193000e-02 1.612653e-02 1.237908e-02 1.015029e-02 8.930941e-03 8.396207e-03 8.244773e-03 8.292518e-03 8.470804e-03 8.744080e-03 9.099299e-03 9.539873e-03 1.008576e-02 1.076049e-02 1.158776e-02 1.257034e-02 1.367811e-02 1.487832e-02 1.613052e-02 1.739564e-02 1.863690e-02 1.982542e-02 2.097596e-02 2.212080e-02 2.328306e-02 2.449204e-02 2.575508e-02 2.707363e-02 2.844573e-02 2.987092e-02 3.134916e-02 3.288401e-02 3.448679e-02 3.617871e-02 3.800083e-02 3.996504e-02 4.197911e-02 4.428164e-02 4.703779e-02 5.034184e-02 5.424445e-02 5.876519e-02 6.390873e-02 6.967609e-02 7.610644e-02 8.337252e-02 9.182533e-02 1.019944e-01 1.143696e-01 1.289619e-01 1.454248e-01 1.641117e-01 1.853826e-01 2.087897e-01 2.325262e-01 2.551346e-01 2.707614e-01 2.715147e-01 2.531855e-01 2.149824e-01 1.740409e-01 1.874027e-01 2.749144e-01 3.811227e-01 4.574583e-01 4.836966e-01 4.599742e-01 3.997909e-01 3.281347e-01 2.581984e-01 1.963279e-01 1.474074e-01 1.100082e-01 8.201102e-02 6.139337e-02 4.670321e-02 3.652857e-02 2.982141e-02 2.566671e-02 2.331110e-02 2.219048e-02 2.180449e-02 2.187216e-02 2.222371e-02 2.273379e-02 2.333603e-02 2.400765e-02 2.472768e-02 2.547897e-02 2.624890e-02 2.703592e-02 2.783850e-02 2.865345e-02 2.947865e-02 3.031261e-02 3.115490e-02 3.200893e-02 3.288130e-02 3.377938e-02 3.471040e-02 3.568284e-02 3.671038e-02 3.781268e-02 3.901774e-02 4.035376e-02 4.183870e-02 4.349729e-02 4.539306e-02 4.759031e-02 5.015622e-02 5.316203e-02 5.662921e-02 6.055423e-02 6.494715e-02 6.983601e-02 7.528120e-02 8.133549e-02 8.789878e-02 9.534259e-02 1.040777e-01 1.145187e-01 1.270687e-01 1.420611e-01 1.597391e-01 1.803313e-01 2.042257e-01 2.319513e-01 2.637652e-01 2.999997e-01 3.392049e-01 3.779078e-01 4.122190e-01 4.351898e-01 4.355911e-01 4.055665e-01 3.444053e-01 2.792404e-01 3.078942e-01 4.522579e-01 6.152565e-01 7.341074e-01 7.747311e-01 7.347261e-01 6.426135e-01 5.282365e-01 4.154033e-01 3.163112e-01 2.351393e-01 1.724756e-01 1.255948e-01 9.148218e-02 6.722741e-02 5.053739e-02 3.942971e-02 3.247600e-02 2.840107e-02 2.621807e-02 2.522144e-02 2.489182e-02 2.495150e-02 2.526019e-02 2.573560e-02 2.633747e-02 2.706288e-02 2.792024e-02 2.892407e-02 3.008773e-02 3.139858e-02 3.283874e-02 3.438465e-02 3.600954e-02 3.768583e-02 3.938507e-02 4.109645e-02 4.278829e-02 4.450113e-02 4.629548e-02 4.820741e-02 5.025819e-02 5.246315e-02 5.483035e-02 5.736703e-02 6.007824e-02 6.296997e-02 6.605359e-02 6.935102e-02 7.289954e-02 7.676432e-02 8.107593e-02 8.597548e-02 9.159485e-02 9.812596e-02 1.056947e-01 1.142011e-01 1.239902e-01 1.353941e-01 1.487499e-01 1.644861e-01 1.831140e-01 2.051425e-01 2.308552e-01 2.604591e-01 2.945405e-01 3.336950e-01 3.778386e-01 4.246265e-01 4.707306e-01 5.115705e-01 5.382552e-01 5.378085e-01 4.997840e-01 4.222099e-01 3.418247e-01 3.763291e-01 5.519633e-01 7.499254e-01 8.915681e-01 9.379461e-01 8.898323e-01 7.794731e-01 6.408314e-01 5.037386e-01 3.843364e-01 2.878080e-01 2.136280e-01 1.580066e-01 1.175343e-01 8.878322e-02 6.907188e-02 5.606347e-02 4.801090e-02 4.337260e-02 4.097056e-02 3.997860e-02 3.979740e-02 4.009740e-02 4.069756e-02 4.147827e-02 4.236920e-02 4.334323e-02 4.438099e-02 4.546969e-02 4.659896e-02 4.776554e-02 4.897012e-02 5.021299e-02 5.149543e-02 5.281973e-02 5.419244e-02 5.562543e-02 5.712897e-02 5.871824e-02 6.041076e-02 6.223191e-02
0.000000e+00 9.755336e-04 1.890608e-03 2.713814e-03 3.398605e-03 3.852062e-03 4.077448e-03 4.132555e-03 4.072462e-03 3.937909e-03 3.751168e-03 3.502574e-03 3.153233e-03 2.782539e-03 2.483499e-03 2.263316e-03 2.081275e-03 1.890673e-03 1.673401e-03 1.509414e-03 1.615991e-03 2.117610e-03 2.930435e-03 3.842911e-03 4.632475e-03 5.328707e-03 6.214978e-03 7.556523e-03 9.095118e-03 1.004145e-02 1.176519e-02 1.425774e-02 1.642457e-02 1.764512e-02 2.224205e-02 2.644426e-02 2.331030e-02 1.691737e-02 1.332727e-02 1.017856e-02 6.455627e-03 6.930897e-03 1.016772e-02 1.148192e-02 1.068819e-02 1.025265e-02 9.418356e-03 8.381234e-03 6.434914e-03 3.713541e-03 1.643679e-03 3.578136e-04 7.959571e-04 1.434012e-03 1.905430e-03 2.351062e-03 2.782559e-03 3.194317e-03 3.642678e-03 4.105621e-03 4.552810e-03 5.010234e-03 5.482675e-03 5.954721e-03 6.410977e-03 6.858745e-03 7.299640e-03 7.729638e-03 8.141731e-03 8.529056e-03 8.892448e-03 9.230127e-03 9.538837e-03 9.819227e-03 1.007298e-02 1.030431e-02 1.052039e-02 1.073738e-02 1.095739e-02 1.119943e-02 1.149063e-02 1.185635e-02 1.231640e-02 1.288383e-02 1.357754e-02 1.442825e-02 1.547820e-02 1.671924e-02 1.813569e-02 1.970368e-02 2.121148e-02 2.277066e-02 2.447540e-02 2.636688e-02 2.855262e-02 3.112499e-02 3.421270e-02 3.795859e-02 4.248088e-02 4.785425e-02 5.420148e-02 6.188568e-02 7.070886e-02 8.039052e-02 9.142698e-02 1.039733e-01 1.158974e-01 1.251563e-01 1.285020e-01 1.227490e-01 1.072306e-01 8.776599e-02 9.063829e-02 1.301769e-01 1.848063e-01 2.303700e-01 2.497708e-01 2.445452e-01 2.171786e-01 1.768121e-01 1.401295e-01 1.076022e-01 8.023819e-02 5.879876e-02 4.224238e-02 2.998875e-02 2.104662e-02 1.478410e-02 1.049299e-02 7.767930e-03 6.143813e-03 5.332171e-03 5.028961e-03 4.975949e-03 5.061487e-03 5.228133e-03 5.455789e-03 5.746823e-03 6.120456e-03 6.599911e-03 7.207324e-03 7.960969e-03 8.876883e-03 9.930163e-03 1.107755e-02 1.227305e-02 1.347456e-02 1.464434e-02 1.574136e-02 1.676138e-02 1.775254e-02 1.875628e-02 1.980160e-02 2.089387e-02 2.202766e-02 2.319551e-02 2.439214e-02 2.561217e-02 2.685520e-02 2.812758e-02 2.944517e-02 3.084156e-02 3.237123e-02 3.405231e-02 3.571401e-02 3.759912e-02 3.989982e-02 4.273675e-02 4.617247e-02 5.021962e-02 5.485858e-02 6.005537e-02 6.583568e-02 7.237438e-02 7.998222e-02 8.900557e-02 9.964282e-02 1.121008e-01 1.267409e-01 1.431394e-01 1.608852e-01 1.793268e-01 1.968425e-01 2.100964e-01 2.142184e-01 2.046741e-01 1.789936e-01 1.441585e-01 1.416333e-01 2.014003e-01 2.869927e-01 3.576150e-01 3.878501e-01 3.781030e-01 3.366850e-01 2.764709e-01 2.180029e-01 1.665421e-01 1.247405e-01 9.337561e-02 6.981383e-02 5.243738e-02 3.988348e-02 3.118167e-02 2.535312e-02 2.175052e-02 1.969138e-02 1.869456e-02 1.839027e-02 1.847485e-02 1.880288e-02 1.928793e-02 1.986209e-02 2.048597e-02 2.115031e-02 2.184535e-02 2.256094e-02 2.328761e-02 2.402190e-02 2.476400e-02 2.551217e-02 2.626437e-02 2.701984e-02 2.777784e-02 2.853242e-02 2.928011e-02 3.004682e-02 3.085422e-02 3.171983e-02 3.266275e-02 3.370195e-02 3.485141e-02 3.612409e-02 3.754169e-02 3.912970e-02 4.092703e-02 4.299342e-02 4.541828e-02 4.828183e-02 5.155732e-02 5.501225e-02 5.885096e-02 6.326211e-02 6.836092e-02 7.419815e-02 8.089069e-02 8.860185e-02 9.754641e-02 1.080061e-01 1.202741e-01 1.346304e-01 1.513629e-01 1.709564e-01 1.941285e-01 2.210849e-01 2.511659e-01 2.843274e-01 3.186286e-01 3.503967e-01 3.734809e-01 3.796784e-01 3.604508e-01 3.121843e-01 2.505867e-01 2.524512e-01 3.637731e-01 5.113067e-01 6.263210e-01 6.723602e-01 6.508071e-01 5.764612e-01 4.748425e-01 3.760538e-01 2.881767e-01 2.152516e-01 1.583484e-01 1.153085e-01 8.375631e-02 6.108732e-02 4.531923e-02 3.464231e-02 2.780917e-02 2.368075e-02 2.140615e-02 2.031501e-02 1.989315e-02 1.987053e-02 2.009521e-02 2.047641e-02 2.097622e-02 2.159224e-02 2.233127e-02 2.320614e-02 2.423161e-02 2.540802e-02 2.671603e-02 2.813015e-02 2.962184e-02 3.115978e-02 3.271518e-02 3.426174e-02 3.581752e-02 3.741771e-02 3.909145e-02 4.085552e-02 4.271173e-02 4.466111e-02 4.670724e-02 4.885552e-02 5.111822e-02 5.351537e-02 5.607907e-02 5.886055e-02 6.189467e-02 6.512157e-02 6.873696e-02 7.294516e-02 7.786092e-02 8.356279e-02 9.011676e-02 9.758970e-02 1.060660e-01 1.156699e-01 1.266113e-01 1.392955e-01 1.543395e-01 1.724598e-01 1.938553e-01 2.185501e-01 2.468691e-01 2.794697e-01 3.164302e-01 3.565506e-01 3.975658e-01 4.346787e-01 4.601841e-01 4.648561e-01 4.399020e-01 3.775538e-01 3.019395e-01 3.060780e-01 4.394170e-01 6.174551e-01 7.522569e-01 8.050613e-01 7.757435e-01 6.865972e-01 5.717041e-01 4.531015e-01 3.473707e-01 2.614756e-01 1.945859e-01 1.442038e-01 1.070892e-01 8.061602e-02 6.217261e-02 4.985048e-02 4.201872e-02 3.740801e-02 3.496756e-02 3.385670e-02 3.358025e-02 3.379713e-02 3.429050e-02 3.496061e-02 3.575138e-02 3.662020e-02 3.754013e-02 3.850161e-02 3.950037e-02 4.053178e-02 4.159275e-02 4.268078e-02 4.379695e-02 4.494436e-02 4.612841e-02 4.735443e-02 4.863215e-02 4.997279e-02 5.139155e-02 5.291159e-02 5.455683e-02 5.634953e-02 5.833052e-02 6.054630e-02 6.304174e-02 6.586138e-02 6.906422e-02 7.272616e-02 7.693191e-02 8.172562e-02 8.716101e-02 9.330854e-02 1.002002e-01 1.079417e-01 1.166334e-01 1.264247e-01 1.376095e-01 1.505689e-01 1.658211e-01
0.000000e+00 1.115739e-03 2.304505e-03 3.351868e-03 3.961912e-03 4.063585e-03 3.818619e-03 3.466557e-03 3.035123e-03 2.646602e-03 2.561750e-03 2.905956e-03 3.546366e-03 4.359039e-03 5.257963e-03 6.140724e-03 7.057354e-03 8.047235e-03 9.124812e-03 1.027350e-02 1.143887e-02 1.252786e-02 1.345282e-02 1.419357e-02 1.503630e-02 1.598683e-02 1.707365e-02 1.838824e-02 2.009050e-02 2.232262e-02 2.512430e-02 2.845738e-02 3.217423e-02 3.610382e-02 4.037628e-02 4.531085e-02 5.113176e-02 5.784212e-02 6.520817e-02 7.311975e-02 8.081958e-02 8.839526e-02 9.674525e-02 1.037569e-01 1.068700e-01 1.059407e-01 9.693477e-02 7.368208e-02 5.516429e-02 6.599893e-02 9.577365e-02 1.237272e-01 1.382849e-01 1.391963e-01 1.245943e-01 1.047937e-01 8.420105e-02 6.487423e-02 4.922894e-02 3.714147e-02 2.843826e-02 2.213527e-02 1.770953e-02 1.460595e-02 1.243736e-02 1.095516e-02 9.904011e-03 9.203598e-03 8.718184e-03 8.347979e-03 8.068876e-03 7.845768e-03 7.635875e-03 7.426531e-03 7.216767e-03 7.002987e-03 6.789761e-03 6.600543e-03 6.472519e-03 6.426674e-03 6.454178e-03 6.537844e-03 6.631669e-03 6.677296e-03 6.626395e-03 6.489273e-03 6.300674e-03 6.099804e-03 5.921490e-03 5.784302e-03 5.666812e-03 5.573055e-03 5.506145e-03 5.459412e-03 5.418548e-03 5.364341e-03 5.280760e-03 5.159303e-03 5.005274e-03 4.886809e-03 4.895198e-03 4.841893e-03 4.716410e-03 4.646062e-03 4.666237e-03 4.734637e-03 4.752130e-03 4.599748e-03 4.265519e-03 3.845171e-03 3.523201e-03 3.365780e-03 3.467431e-03 3.781022e-03 4.320145e-03 5.123555e-03 5.749801e-03 5.941666e-03 6.331173e-03 7.357125e-03 9.694126e-03 1.338260e-02 1.970020e-02 2.580369e-02 2.737833e-02 2.996379e-02 3.251280e-02 2.927046e-02 2.489453e-02 1.766392e-02 9.013377e-03 4.804475e-03 2.843108e-03 2.146196e-03 1.882856e-03 2.256554e-03 2.769319e-03 3.110945e-03 3.396098e-03 3.644862e-03 3.954989e-03 4.290072e-03 4.678683e-03 5.124918e-03 5.584277e-03 6.065371e-03 6.573441e-03 7.089966e-03 7.600918e-03 8.116201e-03 8.636499e-03 9.156176e-03 9.665444e-03 1.016216e-02 1.064738e-02 1.111805e-02 1.157094e-02 1.200230e-02 1.241009e-02 1.278131e-02 1.305843e-02 1.328032e-02 1.349025e-02 1.372119e-02 1.399917e-02 1.434658e-02 1.477726e-02 1.528962e-02 1.588745e-02 1.656815e-02 1.733111e-02 1.818623e-02 1.916110e-02 2.029317e-02 2.157113e-02 2.299543e-02 2.459644e-02 2.644315e-02 2.863523e-02 3.087504e-02 3.320768e-02 3.589152e-02 3.913496e-02 4.314861e-02 4.810158e-02 5.410400e-02 6.116977e-02 6.934567e-02 7.885244e-02 9.021095e-02 1.030062e-01 1.169256e-01 1.317080e-01 1.458130e-01 1.562975e-01 1.584424e-01 1.506911e-01 1.324384e-01 1.086265e-01 1.125771e-01 1.596542e-01 2.161791e-01 2.768873e-01 3.235511e-01 3.335180e-01 2.975462e-01 2.453373e-01 1.917950e-01 1.446547e-01 1.071811e-01 7.782114e-02 5.611558e-02 4.062806e-02 3.009882e-02 2.334949e-02 1.939144e-02 1.730191e-02 1.633648e-02 1.600744e-02 1.599098e-02 1.614606e-02 1.640802e-02 1.674483e-02 1.714839e-02 1.762697e-02 1.819243e-02 1.885820e-02 1.963980e-02 2.056119e-02 2.163842e-02 2.285560e-02 2.418599e-02 2.559885e-02 2.706319e-02 2.855103e-02 3.003260e-02 3.150580e-02 3.299484e-02 3.452434e-02 3.611701e-02 3.778131e-02 3.952536e-02 4.136322e-02 4.328067e-02 4.529916e-02 4.745042e-02 4.976008e-02 5.225224e-02 5.495250e-02 5.789554e-02 6.114285e-02 6.481155e-02 6.899623e-02 7.378989e-02 7.914390e-02 8.516216e-02 9.212401e-02 1.002517e-01 1.097272e-01 1.207817e-01 1.337514e-01 1.490746e-01 1.671334e-01 1.881173e-01 2.122432e-01 2.402487e-01 2.722713e-01 3.070752e-01 3.431051e-01 3.778268e-01 4.062198e-01 4.187264e-01 4.068888e-01 3.637638e-01 2.951102e-01 2.600391e-01 3.468164e-01 5.030879e-01 6.452095e-01 7.230980e-01 7.206590e-01 6.582193e-01 5.564609e-01 4.425303e-01 3.412448e-01 2.574525e-01 1.918377e-01 1.423443e-01 1.056620e-01 7.923758e-02 6.070420e-02 4.819544e-02 4.014541e-02 3.535494e-02 3.272351e-02 3.151006e-02 3.116172e-02 3.130097e-02 3.174233e-02 3.237412e-02 3.311901e-02 3.393484e-02 3.480723e-02 3.572360e-02 3.667458e-02 3.765220e-02 3.865426e-02 3.968198e-02 4.073441e-02 4.181216e-02 4.291727e-02 4.405599e-02 4.523578e-02 4.644483e-02 4.771057e-02 4.906635e-02 5.054494e-02 5.217833e-02 5.399004e-02 5.600518e-02 5.825513e-02 6.077322e-02 6.360597e-02 6.681981e-02 7.050677e-02 7.474137e-02 7.958253e-02 8.507577e-02 9.096655e-02 9.748484e-02 1.049115e-01 1.134601e-01 1.234135e-01 1.350768e-01 1.488006e-01 1.649880e-01 1.840178e-01 2.062392e-01 2.320087e-01 2.618772e-01 2.966026e-01 3.368368e-01 3.829376e-01 4.338073e-01 4.857917e-01 5.343591e-01 5.718599e-01 5.856679e-01 5.629025e-01 4.963114e-01 4.002843e-01 3.697830e-01 5.105289e-01 7.290134e-01 9.150927e-01 1.009389e+00 9.962569e-01 9.017439e-01 7.598878e-01 6.053061e-01 4.664479e-01 3.506960e-01 2.588226e-01 1.893963e-01 1.381717e-01 1.013711e-01 7.555106e-02 5.803171e-02 4.660995e-02 3.964122e-02 3.565662e-02 3.360786e-02 3.273320e-02 3.252120e-02 3.271280e-02 3.316859e-02 3.380639e-02 3.459199e-02 3.552422e-02 3.661276e-02 3.787034e-02 3.928764e-02 4.084503e-02 4.252372e-02 4.430078e-02 4.615191e-02 4.804969e-02 4.998157e-02 5.196752e-02 5.402934e-02 5.619833e-02 5.849478e-02 6.092766e-02 6.350620e-02 6.624195e-02 6.915126e-02 7.225276e-02 7.557771e-02 7.916933e-02 8.309039e-02


==> vdp/d1=32-32_d2=64-64_nosta_noinv_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 8.606795e-04 4.726533e-04
3.000000e+00 1.743725e-03 1.041070e-03
4.000000e+00 2.568008e-03 1.559614e-03
5.000000e+00 3.451329e-03 2.093710e-03
6.000000e+00 4.247362e-03 2.728049e-03
7.000000e+00 4.803668e-03 3.248725e-03
8.000000e+00 5.176077e-03 3.652191e-03
9.000000e+00 5.500845e-03 4.094204e-03
1.000000e+01 6.044467e-03 4.432037e-03
1.100000e+01 6.715901e-03 4.589490e-03
1.200000e+01 7.491274e-03 4.838443e-03
1.300000e+01 9.066913e-03 5.916299e-03
1.400000e+01 9.983156e-03 6.475468e-03
1.500000e+01 1.010186e-02 5.845709e-03
1.600000e+01 1.047871e-02 6.707314e-03
1.700000e+01 1.251217e-02 8.202211e-03
1.800000e+01 1.352439e-02 1.007916e-02
1.900000e+01 1.381972e-02 1.115593e-02
2.000000e+01 1.428419e-02 9.857227e-03
2.100000e+01 1.504887e-02 8.705983e-03
2.200000e+01 1.537196e-02 8.630017e-03
2.300000e+01 1.548950e-02 8.994477e-03
2.400000e+01 1.578409e-02 9.713420e-03
2.500000e+01 1.638550e-02 1.068486e-02
2.600000e+01 1.712363e-02 1.211320e-02
2.700000e+01 1.809846e-02 1.393167e-02
2.800000e+01 1.941628e-02 1.622130e-02
2.900000e+01 2.063207e-02 1.796017e-02
3.000000e+01 2.151705e-02 1.961491e-02
3.100000e+01 2.252838e-02 2.112073e-02
3.200000e+01 2.337373e-02 2.150274e-02
3.300000e+01 2.388941e-02 2.162862e-02
3.400000e+01 2.495075e-02 2.218842e-02
3.500000e+01 2.648061e-02 2.351019e-02
3.600000e+01 2.761284e-02 2.492064e-02
3.700000e+01 2.781722e-02 2.586260e-02
3.800000e+01 2.814325e-02 2.651012e-02
3.900000e+01 2.949415e-02 2.868740e-02
4.000000e+01 3.119989e-02 3.292423e-02
4.100000e+01 3.260563e-02 3.773560e-02
4.200000e+01 3.421763e-02 4.173940e-02
4.300000e+01 3.574653e-02 4.451665e-02
4.400000e+01 3.697691e-02 4.638180e-02
4.500000e+01 3.742537e-02 4.723041e-02
4.600000e+01 3.682371e-02 4.700985e-02
4.700000e+01 3.527994e-02 4.563053e-02
4.800000e+01 3.306593e-02 4.338719e-02
4.900000e+01 3.276739e-02 4.288018e-02
5.000000e+01 3.531200e-02 4.548271e-02
5.100000e+01 3.862931e-02 5.212874e-02
5.200000e+01 4.121913e-02 6.010240e-02
5.300000e+01 4.351750e-02 6.533364e-02
5.400000e+01 4.628874e-02 6.905463e-02
5.500000e+01 4.796131e-02 7.212272e-02
5.600000e+01 4.765923e-02 7.371802e-02
5.700000e+01 4.579501e-02 7.163736e-02
5.800000e+01 4.278970e-02 6.522872e-02
5.900000e+01 3.932926e-02 5.671607e-02
6.000000e+01 3.586886e-02 4.750474e-02
6.100000e+01 3.267426e-02 3.984954e-02
6.200000e+01 2.998498e-02 3.496571e-02
6.300000e+01 2.813080e-02 3.336149e-02
6.400000e+01 2.697086e-02 3.428184e-02
6.500000e+01 2.626039e-02 3.647429e-02
6.600000e+01 2.595516e-02 3.859591e-02
6.700000e+01 2.563169e-02 3.888787e-02
6.800000e+01 2.499502e-02 3.632462e-02
6.900000e+01 2.412664e-02 3.094151e-02
7.000000e+01 2.330734e-02 2.535994e-02
7.100000e+01 2.413462e-02 2.741573e-02
7.200000e+01 2.760509e-02 4.052746e-02
7.300000e+01 3.242820e-02 5.718826e-02
7.400000e+01 3.656420e-02 6.955920e-02
7.500000e+01 3.950542e-02 7.427830e-02
7.600000e+01 4.094548e-02 7.158801e-02
7.700000e+01 4.036955e-02 6.301016e-02
7.800000e+01 3.903125e-02 5.297464e-02
7.900000e+01 3.733757e-02 4.359656e-02
8.000000e+01 3.577297e-02 3.618547e-02
8.100000e+01 3.471214e-02 3.168128e-02
8.200000e+01 3.410965e-02 2.981231e-02
8.300000e+01 3.400639e-02 2.975643e-02
8.400000e+01 3.420390e-02 3.007711e-02
8.500000e+01 3.462813e-02 3.037973e-02
8.600000e+01 3.537398e-02 3.148846e-02
8.700000e+01 3.758155e-02 3.536648e-02
8.800000e+01 4.219854e-02 4.271798e-02
8.900000e+01 4.813217e-02 5.273545e-02
9.000000e+01 5.394921e-02 6.259240e-02
9.100000e+01 5.827237e-02 6.855186e-02
9.200000e+01 6.073114e-02 6.978702e-02
9.300000e+01 6.092360e-02 6.622008e-02
9.400000e+01 5.920718e-02 5.924056e-02
9.500000e+01 5.778553e-02 5.215469e-02
9.600000e+01 5.881884e-02 4.943364e-02
9.700000e+01 6.456456e-02 5.755432e-02
9.800000e+01 7.550290e-02 7.392973e-02
9.900000e+01 8.647161e-02 9.117258e-02
1.000000e+02 9.422006e-02 1.039475e-01
1.010000e+02 9.641191e-02 1.074434e-01
1.020000e+02 9.305346e-02 1.010766e-01
1.030000e+02 8.788643e-02 8.914422e-02
1.040000e+02 8.404444e-02 7.561168e-02
1.050000e+02 8.223688e-02 6.811334e-02
1.060000e+02 8.202945e-02 6.925298e-02
1.070000e+02 8.320428e-02 7.677911e-02
1.080000e+02 8.663984e-02 8.600144e-02
1.090000e+02 9.158411e-02 9.187564e-02
1.100000e+02 9.459598e-02 9.254325e-02
1.110000e+02 9.520355e-02 9.182506e-02
1.120000e+02 9.316406e-02 9.073177e-02
1.130000e+02 8.912991e-02 8.617538e-02
1.140000e+02 8.517539e-02 7.910065e-02
1.150000e+02 8.146662e-02 7.369314e-02
1.160000e+02 7.837822e-02 7.343902e-02
1.170000e+02 7.577948e-02 7.640512e-02
1.180000e+02 7.367832e-02 8.038585e-02
1.190000e+02 7.199339e-02 8.410396e-02
1.200000e+02 7.036918e-02 8.712309e-02
1.210000e+02 6.873640e-02 8.884420e-02
1.220000e+02 6.631353e-02 8.795914e-02
1.230000e+02 6.293443e-02 8.467662e-02
1.240000e+02 6.042244e-02 8.229799e-02
1.250000e+02 6.334909e-02 8.703307e-02
1.260000e+02 7.170407e-02 1.020472e-01
1.270000e+02 8.032820e-02 1.223509e-01
1.280000e+02 8.626203e-02 1.389992e-01
1.290000e+02 9.106732e-02 1.465726e-01
1.300000e+02 9.411200e-02 1.485261e-01
1.310000e+02 9.378889e-02 1.491962e-01
1.320000e+02 9.137562e-02 1.470761e-01
1.330000e+02 8.906503e-02 1.403071e-01
1.340000e+02 8.567579e-02 1.300335e-01
1.350000e+02 8.069940e-02 1.173938e-01
1.360000e+02 7.512929e-02 1.042601e-01
1.370000e+02 6.951557e-02 9.133256e-02
1.380000e+02 6.448659e-02 7.930510e-02
1.390000e+02 6.053909e-02 7.007246e-02
1.400000e+02 5.785018e-02 6.541302e-02
1.410000e+02 5.625166e-02 6.486601e-02
1.420000e+02 5.544168e-02 6.649751e-02
1.430000e+02 5.467393e-02 6.739319e-02
1.440000e+02 5.311010e-02 6.509970e-02
1.450000e+02 5.053145e-02 5.956181e-02
1.460000e+02 4.761270e-02 5.314673e-02
1.470000e+02 4.840087e-02 5.341160e-02
1.480000e+02 5.450643e-02 6.715197e-02
1.490000e+02 6.102552e-02 8.505933e-02
1.500000e+02 6.965200e-02 1.036083e-01
1.510000e+02 7.989622e-02 1.200700e-01
1.520000e+02 8.791810e-02 1.299122e-01
1.530000e+02 9.076835e-02 1.289640e-01
1.540000e+02 8.813600e-02 1.170016e-01
1.550000e+02 8.317458e-02 1.009027e-01
1.560000e+02 7.802900e-02 8.577735e-02
1.570000e+02 7.391201e-02 7.452761e-02
1.580000e+02 7.151674e-02 6.874339e-02
1.590000e+02 7.025144e-02 6.595212e-02
1.600000e+02 6.968432e-02 6.345225e-02
1.610000e+02 6.953497e-02 6.000836e-02
1.620000e+02 7.005509e-02 5.770557e-02
1.630000e+02 7.359341e-02 6.239365e-02
1.640000e+02 8.259424e-02 7.703140e-02
1.650000e+02 9.458917e-02 9.869501e-02
1.660000e+02 1.063286e-01 1.191445e-01
1.670000e+02 1.155138e-01 1.310128e-01
1.680000e+02 1.211791e-01 1.328125e-01
1.690000e+02 1.229942e-01 1.258940e-01
1.700000e+02 1.215672e-01 1.141543e-01
1.710000e+02 1.196524e-01 1.036543e-01
1.720000e+02 1.216463e-01 1.009636e-01
1.730000e+02 1.318619e-01 1.118789e-01
1.740000e+02 1.513862e-01 1.339113e-01
1.750000e+02 1.729575e-01 1.617097e-01
1.760000e+02 1.888773e-01 1.831238e-01
1.770000e+02 1.941078e-01 1.885243e-01
1.780000e+02 1.880628e-01 1.773737e-01
1.790000e+02 1.761925e-01 1.562169e-01
1.800000e+02 1.681055e-01 1.379828e-01
1.810000e+02 1.681574e-01 1.410182e-01
1.820000e+02 1.720617e-01 1.629383e-01
1.830000e+02 1.763319e-01 1.900014e-01
1.840000e+02 1.821303e-01 2.099397e-01
1.850000e+02 1.900786e-01 2.167108e-01
1.860000e+02 1.970195e-01 2.138829e-01
1.870000e+02 1.972499e-01 2.067606e-01
1.880000e+02 1.904262e-01 1.965929e-01
1.890000e+02 1.807093e-01 1.824545e-01
1.900000e+02 1.707264e-01 1.632923e-01
1.910000e+02 1.609555e-01 1.437961e-01
1.920000e+02 1.510605e-01 1.268020e-01
1.930000e+02 1.420916e-01 1.163995e-01
1.940000e+02 1.347214e-01 1.118838e-01
1.950000e+02 1.287666e-01 1.112630e-01
1.960000e+02 1.236358e-01 1.124678e-01
1.970000e+02 1.187190e-01 1.134590e-01
1.980000e+02 1.128170e-01 1.117331e-01
1.990000e+02 1.054592e-01 1.069865e-01
2.000000e+02 1.012356e-01 1.041204e-01
2.010000e+02 1.065424e-01 1.104176e-01
2.020000e+02 1.191817e-01 1.312949e-01
2.030000e+02 1.320170e-01 1.604575e-01
2.040000e+02 1.421930e-01 1.829921e-01
2.050000e+02 1.517529e-01 1.917415e-01
2.060000e+02 1.573619e-01 1.915893e-01
2.070000e+02 1.573684e-01 1.908476e-01
2.080000e+02 1.541132e-01 1.871288e-01
2.090000e+02 1.498933e-01 1.779630e-01
2.100000e+02 1.440873e-01 1.661905e-01
2.110000e+02 1.369838e-01 1.551536e-01
2.120000e+02 1.294563e-01 1.457279e-01
2.130000e+02 1.221737e-01 1.381767e-01
2.140000e+02 1.162719e-01 1.350003e-01
2.150000e+02 1.127696e-01 1.390676e-01
2.160000e+02 1.115965e-01 1.492531e-01
2.170000e+02 1.121966e-01 1.623862e-01
2.180000e+02 1.135791e-01 1.741820e-01
2.190000e+02 1.139155e-01 1.793141e-01
2.200000e+02 1.113560e-01 1.732103e-01
2.210000e+02 1.046846e-01 1.537024e-01
2.220000e+02 9.496421e-02 1.256512e-01
2.230000e+02 9.159414e-02 1.152216e-01
2.240000e+02 1.055903e-01 1.536984e-01
2.250000e+02 1.285420e-01 2.201373e-01
2.260000e+02 1.517696e-01 2.785985e-01
2.270000e+02 1.695615e-01 3.096589e-01
2.280000e+02 1.774237e-01 3.095038e-01
2.290000e+02 1.749700e-01 2.838347e-01
2.300000e+02 1.652929e-01 2.436612e-01
2.310000e+02 1.527802e-01 1.999917e-01
2.320000e+02 1.401212e-01 1.595581e-01
2.330000e+02 1.292477e-01 1.275257e-01
2.340000e+02 1.214978e-01 1.074535e-01
2.350000e+02 1.165784e-01 9.790846e-02
2.360000e+02 1.139380e-01 9.492858e-02
2.370000e+02 1.127909e-01 9.503723e-02
2.380000e+02 1.135607e-01 1.000617e-01
2.390000e+02 1.188526e-01 1.128177e-01
2.400000e+02 1.316403e-01 1.338600e-01
2.410000e+02 1.488476e-01 1.614099e-01
2.420000e+02 1.654992e-01 1.867286e-01
2.430000e+02 1.787184e-01 2.020132e-01
2.440000e+02 1.866431e-01 2.034321e-01
2.450000e+02 1.886139e-01 1.917897e-01
2.460000e+02 1.848834e-01 1.709187e-01
2.470000e+02 1.791813e-01 1.519835e-01
2.480000e+02 1.825038e-01 1.550902e-01
2.490000e+02 2.037832e-01 1.907505e-01
2.500000e+02 2.388618e-01 2.420338e-01
2.510000e+02 2.733183e-01 2.887352e-01
2.520000e+02 2.958132e-01 3.139101e-01
2.530000e+02 3.012534e-01 3.109443e-01
2.540000e+02 2.907886e-01 2.849606e-01
2.550000e+02 2.722975e-01 2.471714e-01
2.560000e+02 2.576037e-01 2.137866e-01
2.570000e+02 2.536015e-01 2.056221e-01
2.580000e+02 2.573155e-01 2.287716e-01
2.590000e+02 2.615220e-01 2.633826e-01
2.600000e+02 2.666624e-01 2.859893e-01
2.610000e+02 2.746540e-01 2.918278e-01
2.620000e+02 2.828845e-01 2.885071e-01
2.630000e+02 2.867600e-01 2.852323e-01
2.640000e+02 2.818112e-01 2.838033e-01
2.650000e+02 2.712140e-01 2.758346e-01
2.660000e+02 2.599477e-01 2.568327e-01
2.670000e+02 2.479559e-01 2.335828e-01
2.680000e+02 2.355949e-01 2.130117e-01
2.690000e+02 2.236163e-01 1.976987e-01
2.700000e+02 2.128908e-01 1.875214e-01
2.710000e+02 2.034048e-01 1.810630e-01
2.720000e+02 1.946071e-01 1.773401e-01
2.730000e+02 1.853682e-01 1.734096e-01
2.740000e+02 1.737456e-01 1.653084e-01
2.750000e+02 1.600275e-01 1.547177e-01
2.760000e+02 1.514251e-01 1.504360e-01
2.770000e+02 1.608055e-01 1.657026e-01
2.780000e+02 1.826637e-01 2.059009e-01
2.790000e+02 2.021502e-01 2.526464e-01
2.800000e+02 2.160777e-01 2.845645e-01
2.810000e+02 2.281439e-01 2.924109e-01
2.820000e+02 2.336392e-01 2.864677e-01
2.830000e+02 2.301754e-01 2.775071e-01
2.840000e+02 2.227145e-01 2.655931e-01
2.850000e+02 2.147414e-01 2.495018e-01
2.860000e+02 2.050141e-01 2.336700e-01
2.870000e+02 1.933681e-01 2.198317e-01
2.880000e+02 1.805440e-01 2.058486e-01
2.890000e+02 1.680109e-01 1.909225e-01
2.900000e+02 1.575307e-01 1.789323e-01
2.910000e+02 1.500259e-01 1.745934e-01
2.920000e+02 1.458036e-01 1.796754e-01
2.930000e+02 1.442977e-01 1.910442e-01
2.940000e+02 1.442953e-01 2.031874e-01
2.950000e+02 1.436769e-01 2.092852e-01
2.960000e+02 1.400787e-01 2.033615e-01
2.970000e+02 1.317692e-01 1.824696e-01
2.980000e+02 1.201119e-01 1.527258e-01
2.990000e+02 1.157323e-01 1.405734e-01
3.000000e+02 1.306734e-01 1.788344e-01
3.010000e+02 1.560066e-01 2.506970e-01
3.020000e+02 1.835140e-01 3.162822e-01
3.030000e+02 2.064645e-01 3.538334e-01
3.040000e+02 2.181894e-01 3.588738e-01
3.050000e+02 2.174908e-01 3.360263e-01
3.060000e+02 2.074575e-01 2.949466e-01
3.070000e+02 1.931030e-01 2.474765e-01
3.080000e+02 1.782079e-01 2.020826e-01
3.090000e+02 1.656231e-01 1.662247e-01
3.100000e+02 1.565190e-01 1.434030e-01
3.110000e+02 1.504299e-01 1.311085e-01
3.120000e+02 1.466697e-01 1.243927e-01
3.130000e+02 1.445986e-01 1.204131e-01
3.140000e+02 1.449323e-01 1.227591e-01
3.150000e+02 1.524742e-01 1.382885e-01
3.160000e+02 1.703403e-01 1.682390e-01
3.170000e+02 1.928868e-01 2.067631e-01
3.180000e+02 2.143243e-01 2.406318e-01
3.190000e+02 2.308019e-01 2.588779e-01
3.200000e+02 2.405000e-01 2.585276e-01
3.210000e+02 2.424953e-01 2.413468e-01
3.220000e+02 2.374509e-01 2.138946e-01
3.230000e+02 2.306727e-01 1.910527e-01
3.240000e+02 2.350197e-01 1.937943e-01
3.250000e+02 2.620365e-01 2.330736e-01
3.260000e+02 3.056128e-01 2.917164e-01
3.270000e+02 3.470453e-01 3.458472e-01
3.280000e+02 3.734105e-01 3.754518e-01
3.290000e+02 3.787641e-01 3.724897e-01
3.300000e+02 3.648584e-01 3.426404e-01
3.310000e+02 3.431662e-01 3.000044e-01
3.320000e+02 3.277886e-01 2.657693e-01
3.330000e+02 3.253775e-01 2.655715e-01
3.340000e+02 3.310457e-01 2.994333e-01
3.350000e+02 3.349490e-01 3.384566e-01
3.360000e+02 3.414135e-01 3.622699e-01
3.370000e+02 3.526742e-01 3.715769e-01
3.380000e+02 3.651696e-01 3.735618e-01
3.390000e+02 3.707984e-01 3.737088e-01
3.400000e+02 3.622064e-01 3.677383e-01
3.410000e+02 3.455349e-01 3.499422e-01
3.420000e+02 3.292049e-01 3.231477e-01
3.430000e+02 3.140097e-01 2.963356e-01
3.440000e+02 2.991432e-01 2.735166e-01
3.450000e+02 2.838453e-01 2.523875e-01
3.460000e+02 2.689591e-01 2.343280e-01
3.470000e+02 2.561679e-01 2.236106e-01
3.480000e+02 2.446326e-01 2.179935e-01
3.490000e+02 2.323757e-01 2.120721e-01
3.500000e+02 2.174900e-01 2.017084e-01
3.510000e+02 2.002013e-01 1.887229e-01
3.520000e+02 1.906194e-01 1.846308e-01
3.530000e+02 2.032996e-01 2.048302e-01
3.540000e+02 2.290990e-01 2.534622e-01
3.550000e+02 2.518188e-01 3.096647e-01
3.560000e+02 2.690519e-01 3.463713e-01
3.570000e+02 2.845050e-01 3.545676e-01
3.580000e+02 2.917278e-01 3.477665e-01
3.590000e+02 2.872615e-01 3.368075e-01
3.600000e+02 2.777379e-01 3.213218e-01
3.610000e+02 2.675575e-01 3.004799e-01
3.620000e+02 2.550153e-01 2.802841e-01
3.630000e+02 2.399350e-01 2.627391e-01
3.640000e+02 2.240066e-01 2.467028e-01
3.650000e+02 2.089590e-01 2.305202e-01
3.660000e+02 1.963677e-01 2.181296e-01
3.670000e+02 1.874144e-01 2.149348e-01
3.680000e+02 1.823454e-01 2.224779e-01
3.690000e+02 1.804599e-01 2.366262e-01
3.700000e+02 1.800236e-01 2.501235e-01
3.710000e+02 1.785183e-01 2.550971e-01
3.720000e+02 1.731162e-01 2.447475e-01
3.730000e+02 1.620072e-01 2.163771e-01
3.740000e+02 1.481250e-01 1.805826e-01
3.750000e+02 1.460988e-01 1.735461e-01
3.760000e+02 1.673740e-01 2.293765e-01
3.770000e+02 1.985564e-01 3.177324e-01
3.780000e+02 2.305828e-01 3.929567e-01
3.790000e+02 2.565847e-01 4.331711e-01
3.800000e+02 2.679252e-01 4.328790e-01
3.810000e+02 2.654491e-01 4.006307e-01
3.820000e+02 2.542451e-01 3.516014e-01
3.830000e+02 2.387616e-01 2.976030e-01
3.840000e+02 2.226227e-01 2.470000e-01
3.850000e+02 2.077969e-01 2.040228e-01
3.860000e+02 1.956136e-01 1.726865e-01
3.870000e+02 1.875859e-01 1.558465e-01
3.880000e+02 1.828825e-01 1.480554e-01
3.890000e+02 1.804551e-01 1.450827e-01
3.900000e+02 1.815252e-01 1.512191e-01
3.910000e+02 1.911649e-01 1.714298e-01
3.920000e+02 2.127468e-01 2.061812e-01
3.930000e+02 2.398409e-01 2.500410e-01
3.940000e+02 2.652987e-01 2.879431e-01
3.950000e+02 2.849972e-01 3.086448e-01
3.960000e+02 2.964168e-01 3.080251e-01
3.970000e+02 2.988073e-01 2.888744e-01
3.980000e+02 2.933782e-01 2.598394e-01
3.990000e+02 2.869807e-01 2.388341e-01
4.000000e+02 2.958883e-01 2.506583e-01


==> vdp/d1=32-32_d2=64-64_nosta_noinv_test_pred_epiidx14.txt <==
-1.985784e+00 9.828959e-01
-1.940413e+00 8.256249e-01
-1.901747e+00 7.167665e-01
-1.867699e+00 6.403939e-01
-1.836866e+00 5.864794e-01
-1.808296e+00 5.484395e-01
-1.781320e+00 5.218307e-01
-1.755449e+00 5.036303e-01
-1.730318e+00 4.917277e-01
-1.705649e+00 4.846182e-01
-1.681232e+00 4.812109e-01
-1.656902e+00 4.807078e-01
-1.632528e+00 4.825336e-01
-1.608006e+00 4.863188e-01
-1.583247e+00 4.918173e-01
-1.558169e+00 4.988638e-01
-1.532697e+00 5.073538e-01
-1.506767e+00 5.172135e-01
-1.480319e+00 5.283971e-01
-1.453294e+00 5.408990e-01
-1.425631e+00 5.547473e-01
-1.397267e+00 5.700013e-01
-1.368133e+00 5.867499e-01
-1.338155e+00 6.051128e-01
-1.307250e+00 6.252431e-01
-1.275325e+00 6.473330e-01
-1.242273e+00 6.716170e-01
-1.207981e+00 6.984237e-01
-1.172319e+00 7.281611e-01
-1.135143e+00 7.611961e-01
-1.096290e+00 7.979381e-01
-1.055567e+00 8.388765e-01
-1.012751e+00 8.845951e-01
-9.675711e-01 9.357924e-01
-9.197110e-01 9.933023e-01
-8.687925e-01 1.058134e+00
-8.143677e-01 1.131594e+00
-7.558895e-01 1.215288e+00
-6.926929e-01 1.311098e+00
-6.240657e-01 1.420964e+00
-5.492521e-01 1.546861e+00
-4.674617e-01 1.691196e+00
-3.777799e-01 1.856966e+00
-2.791725e-01 2.046781e+00
-1.706328e-01 2.262102e+00
-5.110525e-02 2.502514e+00
8.072950e-02 2.764555e+00
2.261228e-01 3.039680e+00
3.854629e-01 3.310552e+00
5.580742e-01 3.552311e+00
7.415602e-01 3.729071e+00
9.313866e-01 3.799000e+00
1.121271e+00 3.726461e+00
1.303378e+00 3.494639e+00
1.469668e+00 3.117800e+00
1.614500e+00 2.641856e+00
1.734686e+00 2.127054e+00
1.828883e+00 1.629454e+00
1.899042e+00 1.187316e+00
1.949122e+00 8.209299e-01
1.983003e+00 5.307631e-01
2.004142e+00 3.077046e-01
2.015449e+00 1.392367e-01
2.019337e+00 1.402977e-02
2.017694e+00 -7.790828e-02
2.011970e+00 -1.452262e-01
2.003251e+00 -1.947358e-01
1.992321e+00 -2.314849e-01
1.979741e+00 -2.591430e-01
1.965915e+00 -2.803546e-01
1.951127e+00 -2.970097e-01
1.935582e+00 -3.104540e-01
1.919422e+00 -3.216467e-01
1.902749e+00 -3.312721e-01
1.885635e+00 -3.398209e-01
1.868129e+00 -3.476493e-01
1.850264e+00 -3.550201e-01
1.832061e+00 -3.621255e-01
1.813533e+00 -3.691093e-01
1.794685e+00 -3.760804e-01
1.775519e+00 -3.831233e-01
1.756031e+00 -3.903055e-01
1.736214e+00 -3.976832e-01
1.716058e+00 -4.053048e-01
1.695552e+00 -4.132144e-01
1.674680e+00 -4.214526e-01
1.653425e+00 -4.300599e-01
1.631765e+00 -4.390797e-01
1.609679e+00 -4.485622e-01
1.587138e+00 -4.585613e-01
1.564112e+00 -4.691343e-01
1.540567e+00 -4.803446e-01
1.516463e+00 -4.922684e-01
1.491759e+00 -5.049962e-01
1.466407e+00 -5.186277e-01
1.440351e+00 -5.332600e-01
1.413537e+00 -5.490187e-01
1.385896e+00 -5.660436e-01
1.357355e+00 -5.844877e-01
1.327826e+00 -6.045340e-01
1.297209e+00 -6.263997e-01
1.265387e+00 -6.503358e-01
1.232248e+00 -6.765586e-01
1.197672e+00 -7.053044e-01
1.161522e+00 -7.368609e-01
1.123639e+00 -7.715704e-01
1.083840e+00 -8.098459e-01
1.041931e+00 -8.521794e-01
9.977046e-01 -8.992216e-01
9.509292e-01 -9.519123e-01
9.013245e-01 -1.011368e+00
8.485427e-01 -1.078926e+00
7.921592e-01 -1.156092e+00
7.316487e-01 -1.244480e+00
6.663803e-01 -1.345791e+00
5.956356e-01 -1.461960e+00
5.185550e-01 -1.595324e+00
4.341980e-01 -1.748591e+00
3.414646e-01 -1.924297e+00
2.390982e-01 -2.124954e+00
1.258450e-01 -2.351759e+00
6.347150e-04 -2.602552e+00
-1.375100e-01 -2.871989e+00
-2.892332e-01 -3.148359e+00
-4.545340e-01 -3.411476e+00
-6.321713e-01 -3.632331e+00
-8.190721e-01 -3.772080e+00
-1.010194e+00 -3.787627e+00
-1.198289e+00 -3.649983e+00
-1.375013e+00 -3.354534e+00
-1.533549e+00 -2.929518e+00
-1.668877e+00 -2.428869e+00
-1.778576e+00 -1.913632e+00
-1.862671e+00 -1.434479e+00
-1.924120e+00 -1.022758e+00
-1.967245e+00 -6.881245e-01
-1.995571e+00 -4.269440e-01
-2.012226e+00 -2.291476e-01
-2.020175e+00 -8.217785e-02
-2.021719e+00 2.584872e-02
-2.018516e+00 1.050609e-01
-2.011804e+00 1.632466e-01
-2.002504e+00 2.063299e-01
-1.991285e+00 2.386110e-01
-1.978626e+00 2.631845e-01
-1.964862e+00 2.822743e-01
-1.950234e+00 2.974756e-01
-1.934910e+00 3.099331e-01
-1.919007e+00 3.204694e-01
-1.902606e+00 3.296796e-01
-1.885762e+00 3.379968e-01
-1.868511e+00 3.457404e-01
-1.850874e+00 3.531488e-01
-1.832864e+00 3.604041e-01
-1.814482e+00 3.676493e-01
-1.795724e+00 3.750004e-01
-1.776579e+00 3.825553e-01
-1.757036e+00 3.903834e-01
-1.737079e+00 3.984888e-01
-1.716697e+00 4.068659e-01
-1.695876e+00 4.155129e-01
-1.674604e+00 4.244319e-01
-1.652867e+00 4.336278e-01
-1.630652e+00 4.431091e-01
-1.607945e+00 4.529280e-01
-1.584730e+00 4.631886e-01
-1.560982e+00 4.739935e-01
-1.536673e+00 4.854408e-01
-1.511775e+00 4.976107e-01
-1.486258e+00 5.105816e-01
-1.460084e+00 5.244421e-01
-1.433213e+00 5.392928e-01
-1.405598e+00 5.552468e-01
-1.377183e+00 5.724337e-01
-1.347909e+00 5.910005e-01
-1.317702e+00 6.111194e-01
-1.286481e+00 6.329928e-01
-1.254150e+00 6.568560e-01
-1.220602e+00 6.830031e-01
-1.185720e+00 7.118384e-01
-1.149369e+00 7.437580e-01
-1.111397e+00 7.791521e-01
-1.071627e+00 8.184815e-01
-1.029852e+00 8.622943e-01
-9.858244e-01 9.112407e-01
-9.392496e-01 9.660982e-01
-8.897777e-01 1.027795e+00
-8.369943e-01 1.097499e+00
-7.803985e-01 1.176699e+00
-7.193764e-01 1.267165e+00
-6.532280e-01 1.370840e+00
-5.812192e-01 1.489667e+00
-5.025769e-01 1.625776e+00
-4.164535e-01 1.781999e+00
-3.218549e-01 1.961231e+00
-2.177453e-01 2.165474e+00
-1.031342e-01 2.395240e+00
2.318494e-02 2.648567e+00
1.625806e-01 2.919497e+00
3.158728e-01 3.194445e+00
4.828648e-01 3.452147e+00
6.620138e-01 3.661551e+00
8.496701e-01 3.782062e+00
1.040277e+00 3.774055e+00
1.226626e+00 3.610970e+00
1.400442e+00 3.292670e+00
1.554901e+00 2.852747e+00
1.685858e+00 2.347667e+00
1.791179e+00 1.837425e+00
1.871168e+00 1.368078e+00
1.929363e+00 9.684824e-01
1.969745e+00 6.465086e-01
1.995972e+00 3.961638e-01
2.011184e+00 2.058389e-01
2.018006e+00 6.333239e-02
2.018545e+00 -4.176936e-02
2.014426e+00 -1.187419e-01
2.006886e+00 -1.752205e-01
1.996828e+00 -2.169593e-01
1.984901e+00 -2.481730e-01
1.971569e+00 -2.719071e-01
1.957164e+00 -2.903476e-01
1.941922e+00 -3.050522e-01
1.926009e+00 -3.171298e-01
1.909543e+00 -3.273717e-01
1.892607e+00 -3.363439e-01
1.875260e+00 -3.444551e-01
1.857541e+00 -3.520052e-01
1.839476e+00 -3.592136e-01
1.821081e+00 -3.662432e-01
1.802365e+00 -3.732167e-01
1.783329e+00 -3.802282e-01
1.763973e+00 -3.873517e-01
1.744292e+00 -3.946478e-01
1.724276e+00 -4.021680e-01
1.703914e+00 -4.099580e-01
1.683193e+00 -4.180597e-01
1.662096e+00 -4.265141e-01
1.640603e+00 -4.353618e-01
1.618694e+00 -4.446511e-01
1.596341e+00 -4.544347e-01
1.573516e+00 -4.647681e-01
1.550186e+00 -4.757122e-01
1.526314e+00 -4.873362e-01
1.501859e+00 -4.997264e-01
1.476776e+00 -5.129791e-01
1.451013e+00 -5.271931e-01
1.424513e+00 -5.424781e-01
1.397217e+00 -5.589720e-01
1.369051e+00 -5.768200e-01
1.339935e+00 -5.961921e-01
1.309772e+00 -6.172904e-01
1.278453e+00 -6.403574e-01
1.245862e+00 -6.656268e-01
1.211886e+00 -6.933171e-01
1.176392e+00 -7.236946e-01
1.139232e+00 -7.570790e-01
1.100235e+00 -7.938532e-01
1.059206e+00 -8.344747e-01
1.015946e+00 -8.795061e-01
9.702358e-01 -9.297802e-01
9.218173e-01 -9.863424e-01
8.703706e-01 -1.050437e+00
8.155063e-01 -1.123516e+00
7.567411e-01 -1.207150e+00
6.934849e-01 -1.303002e+00
6.250589e-01 -1.412883e+00
5.506568e-01 -1.538962e+00
4.693757e-01 -1.683813e+00
3.801842e-01 -1.850133e+00
2.818897e-01 -2.040345e+00
1.731900e-01 -2.256643e+00
5.295525e-02 -2.498123e+00
-7.983486e-02 -2.760967e+00
-2.260044e-01 -3.036463e+00
-3.858513e-01 -3.307945e+00
-5.587485e-01 -3.550015e+00
-7.423769e-01 -3.728069e+00
-9.325399e-01 -3.798521e+00
-1.122860e+00 -3.725280e+00
-1.305129e+00 -3.492348e+00
-1.471767e+00 -3.114551e+00
-1.616964e+00 -2.637149e+00
-1.737188e+00 -2.120885e+00
-1.831509e+00 -1.622051e+00
-1.901618e+00 -1.180690e+00
-1.951700e+00 -8.146853e-01
-1.985658e+00 -5.246284e-01
-2.006663e+00 -3.025954e-01
-2.017829e+00 -1.364902e-01
-2.021742e+00 -1.401234e-02
-2.020296e+00 7.583335e-02
-2.014881e+00 1.417458e-01
-2.006538e+00 1.903567e-01
-1.996031e+00 2.265902e-01
-1.983909e+00 2.539811e-01
-1.970560e+00 2.750736e-01
-1.956259e+00 2.916935e-01
-1.941201e+00 3.051498e-01
-1.925521e+00 3.163830e-01
-1.909314e+00 3.260714e-01
-1.892645e+00 3.347071e-01
-1.875555e+00 3.426509e-01
-1.858073e+00 3.501707e-01
-1.840214e+00 3.574692e-01
-1.821983e+00 3.647034e-01
-1.803378e+00 3.719989e-01
-1.784392e+00 3.794602e-01
-1.765012e+00 3.871740e-01
-1.745225e+00 3.951679e-01
-1.725016e+00 4.034352e-01
-1.704375e+00 4.119726e-01
-1.683287e+00 4.207813e-01
-1.661741e+00 4.298639e-01
-1.639722e+00 4.392275e-01
-1.617216e+00 4.488976e-01
-1.594209e+00 4.589664e-01
-1.570680e+00 4.695385e-01
-1.546602e+00 4.807144e-01
-1.521947e+00 4.925821e-01
-1.496685e+00 5.052179e-01
-1.470782e+00 5.187060e-01
-1.444200e+00 5.331421e-01
-1.416893e+00 5.486341e-01
-1.388810e+00 5.653040e-01
-1.359891e+00 5.832924e-01
-1.330072e+00 6.027593e-01
-1.299273e+00 6.238946e-01
-1.267405e+00 6.469199e-01
-1.234364e+00 6.720975e-01
-1.200039e+00 6.997899e-01
-1.164301e+00 7.304146e-01
-1.127007e+00 7.643481e-01
-1.087989e+00 8.020204e-01
-1.047055e+00 8.439416e-01
-1.003972e+00 8.907210e-01
-9.584696e-01 9.430782e-01
-9.102190e-01 1.001878e+00
-8.588333e-01 1.068171e+00
-8.038517e-01 1.143322e+00
-7.447081e-01 1.228984e+00
-6.807244e-01 1.327069e+00
-6.111850e-01 1.439512e+00
-5.353280e-01 1.568314e+00
-4.523528e-01 1.716006e+00
-3.613147e-01 1.885602e+00
-2.611821e-01 2.079535e+00
-1.509593e-01 2.299027e+00
-2.955316e-02 2.543250e+00
1.043837e-01 2.808072e+00
2.520075e-01 3.083633e+00
4.135320e-01 3.351410e+00
5.880608e-01 3.584889e+00
7.728378e-01 3.746581e+00
9.630241e-01 3.794941e+00
1.152073e+00 3.696553e+00
1.331952e+00 3.439085e+00
1.494902e+00 3.042508e+00
1.635742e+00 2.556442e+00
1.751618e+00 2.041545e+00
1.841570e+00 1.551303e+00
1.908120e+00 1.121242e+00
1.955264e+00 7.679797e-01
1.986822e+00 4.897809e-01
2.006161e+00 2.766690e-01
2.016102e+00 1.160625e-01
2.018970e+00 -3.017932e-03
2.016570e+00 -9.037329e-02
2.010292e+00 -1.543708e-01
2.001164e+00 -2.015029e-01
1.989931e+00 -2.365614e-01
1.977122e+00 -2.630237e-01
1.963120e+00 -2.833930e-01
1.948194e+00 -2.994574e-01
1.932536e+00 -3.124897e-01
1.916282e+00 -3.233975e-01
1.899529e+00 -3.328283e-01
1.882343e+00 -3.412476e-01
1.864772e+00 -3.489948e-01
1.846845e+00 -3.563192e-01
1.828582e+00 -3.634048e-01
1.809996e+00 -3.703882e-01
1.791090e+00 -3.773745e-01
1.771864e+00 -3.844443e-01
1.752316e+00 -3.916637e-01
1.732436e+00 -3.990875e-01
1.712216e+00 -4.067627e-01
1.691643e+00 -4.147329e-01
1.670700e+00 -4.230391e-01
1.649370e+00 -4.317220e-01
1.627633e+00 -4.408261e-01
1.605463e+00 -4.504025e-01
1.582833e+00 -4.605059e-01
1.559713e+00 -4.711947e-01
1.536065e+00 -4.825335e-01
1.511851e+00 -4.946023e-01
1.487029e+00 -5.074929e-01
1.461548e+00 -5.213057e-01
1.435355e+00 -5.361399e-01
1.408389e+00 -5.521268e-01


==> vdp/d1=32-32_d2=64-64_nosta_noinv_vf.txt <==
x y u v
-3.500 -8.000 -7.592 153.402
-2.864 -8.000 -7.758 107.684
-2.227 -8.000 -7.693 62.822
-1.591 -8.000 -7.739 25.945
-0.955 -8.000 -7.847 -0.850
-0.318 -8.000 -8.023 -13.456
0.318 -8.000 -8.374 -12.899
0.955 -8.000 -8.669 1.105
1.591 -8.000 -8.669 27.602
2.227 -8.000 -8.469 61.747
2.864 -8.000 -8.102 100.748
3.500 -8.000 -7.742 140.189
-3.500 -6.545 -6.146 133.128
-2.864 -6.545 -6.461 92.380
-2.227 -6.545 -6.436 53.207
-1.591 -6.545 -6.420 21.829
-0.955 -6.545 -6.458 -0.304
-0.318 -6.545 -6.520 -11.264
0.318 -6.545 -6.649 -11.667
0.955 -6.545 -6.839 -1.193
1.591 -6.545 -6.793 19.895
2.227 -6.545 -6.701 49.328
2.864 -6.545 -6.456 84.920
3.500 -6.545 -6.376 121.227
-3.500 -5.091 -4.685 108.688
-2.864 -5.091 -5.059 74.614
-2.227 -5.091 -5.087 42.380
-1.591 -5.091 -5.076 17.168
-0.955 -5.091 -5.082 0.031
-0.318 -5.091 -5.087 -8.816
0.318 -5.091 -5.099 -9.415
0.955 -5.091 -5.161 -1.775
1.591 -5.091 -5.133 14.177
2.227 -5.091 -5.102 37.911
2.864 -5.091 -5.048 68.156
3.500 -5.091 -5.170 99.493
-3.500 -3.636 -3.336 80.167
-2.864 -3.636 -3.591 54.630
-2.227 -3.636 -3.642 31.008
-1.591 -3.636 -3.656 12.677
-0.955 -3.636 -3.658 0.304
-0.318 -3.636 -3.654 -6.223
0.318 -3.636 -3.649 -6.846
0.955 -3.636 -3.627 -1.583
1.591 -3.636 -3.633 9.523
2.227 -3.636 -3.628 26.582
2.864 -3.636 -3.680 49.016
3.500 -3.636 -3.817 73.708
-3.500 -2.182 -2.213 49.881
-2.864 -2.182 -2.147 33.759
-2.227 -2.182 -2.185 19.516
-1.591 -2.182 -2.200 8.271
-0.955 -2.182 -2.176 0.554
-0.318 -2.182 -2.187 -3.578
0.318 -2.182 -2.203 -4.253
0.955 -2.182 -2.187 -1.329
1.591 -2.182 -2.182 5.084
2.227 -2.182 -2.172 15.044
2.864 -2.182 -2.146 28.345
3.500 -2.182 -2.142 44.045
-3.500 -0.727 -0.818 19.356
-2.864 -0.727 -0.731 13.283
-2.227 -0.727 -0.740 7.991
-1.591 -0.727 -0.729 3.834
-0.955 -0.727 -0.729 0.834
-0.318 -0.727 -0.732 -1.007
0.318 -0.727 -0.718 -1.642
0.955 -0.727 -0.733 -1.058
1.591 -0.727 -0.725 0.627
2.227 -0.727 -0.742 3.542
2.864 -0.727 -0.726 7.225
3.500 -0.727 -0.705 10.620
-3.500 0.727 0.597 -8.299
-2.864 0.727 0.702 -6.964
-2.227 0.727 0.728 -3.581
-1.591 0.727 0.730 -0.618
-0.955 0.727 0.717 1.077
-0.318 0.727 0.730 1.635
0.318 0.727 0.723 0.966
0.955 0.727 0.737 -0.827
1.591 0.727 0.734 -3.821
2.227 0.727 0.721 -7.968
2.864 0.727 0.659 -13.311
3.500 0.727 0.511 -19.932
-3.500 2.182 1.987 -36.080
-2.864 2.182 2.121 -27.834
-2.227 2.182 2.190 -15.062
-1.591 2.182 2.179 -5.077
-0.955 2.182 2.173 1.332
-0.318 2.182 2.193 4.223
0.318 2.182 2.176 3.604
0.955 2.182 2.176 -0.567
1.591 2.182 2.194 -8.265
2.227 2.182 2.187 -19.507
2.864 2.182 2.223 -34.068
3.500 2.182 2.162 -49.734
-3.500 3.636 3.503 -60.999
-2.864 3.636 3.591 -47.932
-2.227 3.636 3.647 -26.627
-1.591 3.636 3.646 -9.550
-0.955 3.636 3.637 1.587
-0.318 3.636 3.639 6.853
0.318 3.636 3.640 6.179
0.955 3.636 3.651 -0.308
1.591 3.636 3.639 -12.710
2.227 3.636 3.667 -31.002
2.864 3.636 3.614 -54.057
3.500 3.636 3.430 -75.782
-3.500 5.091 4.939 -82.044
-2.864 5.091 4.991 -66.300
-2.227 5.091 5.048 -38.196
-1.591 5.091 5.067 -14.064
-0.955 5.091 5.038 1.926
-0.318 5.091 5.057 9.329
0.318 5.091 5.079 8.674
0.955 5.091 5.050 -0.039
1.591 5.091 5.061 -17.000
2.227 5.091 5.082 -42.303
2.864 5.091 4.924 -73.707
3.500 5.091 4.605 -100.102
-3.500 6.545 6.329 -100.515
-2.864 6.545 6.389 -82.541
-2.227 6.545 6.411 -49.061
-1.591 6.545 6.371 -18.438
-0.955 6.545 6.283 2.112
-0.318 6.545 6.373 11.217
0.318 6.545 6.414 10.000
0.955 6.545 6.389 -0.007
1.591 6.545 6.348 -20.441
2.227 6.545 6.469 -51.316
2.864 6.545 6.377 -90.712
3.500 6.545 5.827 -123.018
-3.500 8.000 7.718 -116.787
-2.864 8.000 7.802 -96.188
-2.227 8.000 7.732 -58.234
-1.591 8.000 7.501 -23.206
-0.955 8.000 7.386 1.314
-0.318 8.000 7.555 11.885
0.318 8.000 7.572 9.355
0.955 8.000 7.564 -1.835
1.591 8.000 7.584 -23.023
2.227 8.000 7.781 -56.643
2.864 8.000 7.972 -101.429
3.500 8.000 7.379 -143.819


==> vdp/truth-vdp_epi14_test_difabs_all.txt <==
0.000000e+00 1.090553e-05 2.016637e-04 2.310847e-05 1.653746e-04 7.452071e-05 1.111931e-04 1.362358e-04 7.839545e-05 7.273887e-05 1.046482e-04 1.061228e-04 7.941849e-05 7.377921e-05 8.364735e-05 9.895620e-05 9.862874e-05 9.055403e-05 8.877387e-05 9.174036e-05 9.854542e-05 1.099713e-04 1.206549e-04 1.375853e-04 1.765799e-04 2.039171e-04 2.067201e-04 1.900897e-04 1.695404e-04 1.637058e-04 1.902509e-04 2.522625e-04 3.151890e-04 3.853145e-04 5.295110e-04 6.967724e-04 8.907511e-04 1.136191e-03 1.438673e-03 1.765690e-03 2.043891e-03 2.182744e-03 2.153147e-03 2.147232e-03 2.084943e-03 2.377469e-03 3.252920e-03 3.670130e-03 3.612188e-03 5.340564e-03 4.048179e-03 1.982767e-03 2.280930e-03 3.139939e-03 5.110227e-03 3.693484e-03 3.529526e-03 3.592490e-03 2.237004e-03 2.619104e-03 3.048170e-03 2.546571e-03 2.114462e-03 1.602938e-03 1.313229e-03 9.654372e-04 7.331264e-04 5.583866e-04 4.483796e-04 3.710223e-04 2.874941e-04 2.676988e-04 2.457331e-04 2.193211e-04 2.170979e-04 2.201841e-04 2.175738e-04 2.167728e-04 2.202292e-04 2.242305e-04 2.283039e-04 2.324132e-04 2.374530e-04 2.425382e-04 2.474216e-04 2.533797e-04 2.610935e-04 2.692114e-04 2.757843e-04 2.815485e-04 2.872342e-04 2.945165e-04 2.941626e-04 2.881914e-04 2.904549e-04 3.057133e-04 3.316045e-04 3.604081e-04 3.838706e-04 3.981995e-04 4.034542e-04 4.060286e-04 4.135515e-04 3.735500e-04 4.009927e-04 6.934515e-04 9.273276e-04 9.776662e-04 8.538508e-04 6.678999e-04 6.149688e-04 7.247935e-04 7.944967e-04 7.020698e-04 4.895845e-04 4.287588e-04 5.202997e-04 3.313628e-04 3.207861e-04 7.012677e-04 1.105504e-03 1.016369e-03 8.604571e-04 7.867733e-04 8.305727e-04 9.263068e-04 1.918040e-03 4.235413e-03 4.125010e-03 3.276470e-03 4.629697e-03 5.563845e-03 4.810816e-03 3.596984e-03 2.503729e-03 5.969600e-03 5.041896e-03 4.549240e-03 3.657297e-03 2.811237e-03 2.106383e-03 1.588379e-03 1.178988e-03 8.865047e-04 6.714418e-04 4.945996e-04 4.085190e-04 3.098675e-04 2.414152e-04 2.247753e-04 1.977612e-04 1.706208e-04 1.666386e-04 1.694304e-04 1.682515e-04 1.661522e-04 1.680003e-04 1.709242e-04 1.741845e-04 1.781320e-04 1.823603e-04 1.866457e-04 1.907027e-04 1.925257e-04 1.818301e-04 1.861453e-04 2.210731e-04 2.724810e-04 3.193819e-04 3.463915e-04 3.457373e-04 3.165237e-04 2.689485e-04 2.326879e-04 2.453231e-04 2.965349e-04 3.273709e-04 3.213145e-04 4.080464e-04 5.627904e-04 6.585362e-04 6.368029e-04 5.080848e-04 3.465281e-04 2.947837e-04 3.579637e-04 3.723151e-04 3.009077e-04 3.161807e-04 4.714497e-04 4.669089e-04 4.220768e-04 5.293354e-04 7.629577e-04 9.476324e-04 9.103517e-04 8.168261e-04 1.773249e-04 3.459685e-04 1.527303e-03 2.276446e-03 2.086784e-03 4.731204e-03 5.054124e-03 1.368364e-03 1.228098e-03 2.411858e-03 1.906946e-03 1.398584e-03 2.189598e-03 3.795093e-03 3.025630e-03 2.883033e-03 2.288709e-03 1.845902e-03 1.437115e-03 1.108567e-03 8.530870e-04 6.205126e-04 4.792801e-04 3.540197e-04 3.007345e-04 2.181616e-04 1.770871e-04 1.674131e-04 1.340829e-04 1.167161e-04 1.215993e-04 1.203661e-04 1.133872e-04 1.128323e-04 1.149341e-04 1.177380e-04 1.196500e-04 1.217038e-04 1.245491e-04 1.269093e-04 1.301595e-04 1.356569e-04 1.425618e-04 1.473962e-04 1.490264e-04 1.495691e-04 1.513355e-04 1.549677e-04 1.487358e-04 1.358385e-04 1.325033e-04 1.445768e-04 1.677909e-04 1.918584e-04 2.077039e-04 2.120239e-04 2.072428e-04 2.035383e-04 2.050919e-04 2.030190e-04 5.659744e-04 1.042644e-03 1.377175e-03 1.483622e-03 1.371726e-03 1.122800e-03 8.654699e-04 7.038483e-04 6.253544e-04 6.134427e-04 8.300468e-04 1.276540e-03 1.690717e-03 1.716479e-03 1.783905e-03 2.446662e-03 3.204490e-03 3.379894e-03 3.587055e-03 4.367973e-03 4.016979e-03 2.845916e-03 2.855920e-03 3.440100e-03 2.323372e-03 2.476633e-03 2.656196e-03 2.567832e-03 2.313688e-03 1.662445e-03 5.147567e-03 6.880715e-03 5.830925e-03 5.042966e-03 3.918655e-03 2.996409e-03 2.233374e-03 1.695805e-03 1.263779e-03 9.870561e-04 7.542325e-04 5.970761e-04 5.133985e-04 4.282520e-04 3.836246e-04 3.733996e-04 3.592677e-04 3.484513e-04 3.499867e-04 3.553078e-04 3.604161e-04 3.652482e-04 3.717458e-04 3.789900e-04 3.863419e-04 3.952549e-04 4.047362e-04 4.146088e-04 4.244178e-04 4.344003e-04 4.424041e-04 4.359402e-04 4.315683e-04 4.417856e-04 4.684707e-04 5.042322e-04 5.391144e-04 5.651148e-04 5.804609e-04 5.858248e-04 5.897473e-04 5.988693e-04 6.136114e-04 6.181556e-04 5.485332e-04 5.842182e-04 6.892159e-04 7.229840e-04 6.726044e-04 6.570104e-04 7.994052e-04 1.023283e-03 1.181234e-03 1.186734e-03 1.038272e-03 8.346514e-04 7.499688e-04 9.009229e-04 1.038903e-03 9.768533e-04 8.900597e-04 9.712448e-04 1.265249e-03 2.319186e-03 3.320102e-03 2.568036e-03 1.193209e-03 2.901318e-03 5.568991e-03 6.378923e-03 6.573936e-03 7.959456e-03 8.646448e-03 8.004037e-03 5.892026e-03 1.537665e-03 4.074161e-03 3.546229e-03 3.446318e-03 2.772626e-03 2.193489e-03 1.665393e-03 1.288160e-03 9.688282e-04 7.452147e-04 5.782300e-04 4.519459e-04 3.922751e-04 3.172567e-04 2.836814e-04 2.762610e-04 2.579555e-04 2.480748e-04 2.515413e-04 2.549492e-04 2.558817e-04 2.586023e-04 2.632014e-04 2.686971e-04 2.739773e-04 2.797119e-04 2.858966e-04 2.922921e-04 2.985641e-04 3.041837e-04 3.133997e-04 3.264095e-04 3.395929e-04 3.508685e-04 3.579360e-04 3.638799e-04 3.716768e-04 3.826987e-04


==> vdp/truth-vdp_epi14_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.090553e-05 0.000000e+00
3.000000e+00 2.016637e-04 0.000000e+00
4.000000e+00 2.310847e-05 0.000000e+00
5.000000e+00 1.653746e-04 0.000000e+00
6.000000e+00 7.452071e-05 0.000000e+00
7.000000e+00 1.111931e-04 0.000000e+00
8.000000e+00 1.362358e-04 0.000000e+00
9.000000e+00 7.839545e-05 0.000000e+00
1.000000e+01 7.273887e-05 0.000000e+00
1.100000e+01 1.046482e-04 0.000000e+00
1.200000e+01 1.061228e-04 0.000000e+00
1.300000e+01 7.941849e-05 0.000000e+00
1.400000e+01 7.377921e-05 0.000000e+00
1.500000e+01 8.364735e-05 0.000000e+00
1.600000e+01 9.895620e-05 0.000000e+00
1.700000e+01 9.862874e-05 0.000000e+00
1.800000e+01 9.055403e-05 0.000000e+00
1.900000e+01 8.877387e-05 0.000000e+00
2.000000e+01 9.174036e-05 0.000000e+00
2.100000e+01 9.854542e-05 0.000000e+00
2.200000e+01 1.099713e-04 0.000000e+00
2.300000e+01 1.206549e-04 0.000000e+00
2.400000e+01 1.375853e-04 0.000000e+00
2.500000e+01 1.765799e-04 0.000000e+00
2.600000e+01 2.039171e-04 0.000000e+00
2.700000e+01 2.067201e-04 0.000000e+00
2.800000e+01 1.900897e-04 0.000000e+00
2.900000e+01 1.695404e-04 0.000000e+00
3.000000e+01 1.637058e-04 0.000000e+00
3.100000e+01 1.902509e-04 0.000000e+00
3.200000e+01 2.522625e-04 0.000000e+00
3.300000e+01 3.151890e-04 0.000000e+00
3.400000e+01 3.853145e-04 0.000000e+00
3.500000e+01 5.295110e-04 0.000000e+00
3.600000e+01 6.967724e-04 0.000000e+00
3.700000e+01 8.907511e-04 0.000000e+00
3.800000e+01 1.136191e-03 0.000000e+00
3.900000e+01 1.438673e-03 0.000000e+00
4.000000e+01 1.765690e-03 0.000000e+00
4.100000e+01 2.043891e-03 0.000000e+00
4.200000e+01 2.182744e-03 0.000000e+00
4.300000e+01 2.153147e-03 0.000000e+00
4.400000e+01 2.147232e-03 0.000000e+00
4.500000e+01 2.084943e-03 0.000000e+00
4.600000e+01 2.377469e-03 0.000000e+00
4.700000e+01 3.252920e-03 0.000000e+00
4.800000e+01 3.670130e-03 0.000000e+00
4.900000e+01 3.612188e-03 0.000000e+00
5.000000e+01 5.340564e-03 0.000000e+00
5.100000e+01 4.048179e-03 0.000000e+00
5.200000e+01 1.982767e-03 0.000000e+00
5.300000e+01 2.280930e-03 0.000000e+00
5.400000e+01 3.139939e-03 0.000000e+00
5.500000e+01 5.110227e-03 0.000000e+00
5.600000e+01 3.693484e-03 0.000000e+00
5.700000e+01 3.529526e-03 0.000000e+00
5.800000e+01 3.592490e-03 0.000000e+00
5.900000e+01 2.237004e-03 0.000000e+00
6.000000e+01 2.619104e-03 0.000000e+00
6.100000e+01 3.048170e-03 0.000000e+00
6.200000e+01 2.546571e-03 0.000000e+00
6.300000e+01 2.114462e-03 0.000000e+00
6.400000e+01 1.602938e-03 0.000000e+00
6.500000e+01 1.313229e-03 0.000000e+00
6.600000e+01 9.654372e-04 0.000000e+00
6.700000e+01 7.331264e-04 0.000000e+00
6.800000e+01 5.583866e-04 0.000000e+00
6.900000e+01 4.483796e-04 0.000000e+00
7.000000e+01 3.710223e-04 0.000000e+00
7.100000e+01 2.874941e-04 0.000000e+00
7.200000e+01 2.676988e-04 0.000000e+00
7.300000e+01 2.457331e-04 0.000000e+00
7.400000e+01 2.193211e-04 0.000000e+00
7.500000e+01 2.170979e-04 0.000000e+00
7.600000e+01 2.201841e-04 0.000000e+00
7.700000e+01 2.175738e-04 0.000000e+00
7.800000e+01 2.167728e-04 0.000000e+00
7.900000e+01 2.202292e-04 0.000000e+00
8.000000e+01 2.242305e-04 0.000000e+00
8.100000e+01 2.283039e-04 0.000000e+00
8.200000e+01 2.324132e-04 0.000000e+00
8.300000e+01 2.374530e-04 0.000000e+00
8.400000e+01 2.425382e-04 0.000000e+00
8.500000e+01 2.474216e-04 0.000000e+00
8.600000e+01 2.533797e-04 0.000000e+00
8.700000e+01 2.610935e-04 0.000000e+00
8.800000e+01 2.692114e-04 0.000000e+00
8.900000e+01 2.757843e-04 0.000000e+00
9.000000e+01 2.815485e-04 0.000000e+00
9.100000e+01 2.872342e-04 0.000000e+00
9.200000e+01 2.945165e-04 0.000000e+00
9.300000e+01 2.941626e-04 0.000000e+00
9.400000e+01 2.881914e-04 0.000000e+00
9.500000e+01 2.904549e-04 0.000000e+00
9.600000e+01 3.057133e-04 0.000000e+00
9.700000e+01 3.316045e-04 0.000000e+00
9.800000e+01 3.604081e-04 0.000000e+00
9.900000e+01 3.838706e-04 0.000000e+00
1.000000e+02 3.981995e-04 0.000000e+00
1.010000e+02 4.034542e-04 0.000000e+00
1.020000e+02 4.060286e-04 0.000000e+00
1.030000e+02 4.135515e-04 0.000000e+00
1.040000e+02 3.735500e-04 0.000000e+00
1.050000e+02 4.009927e-04 0.000000e+00
1.060000e+02 6.934515e-04 0.000000e+00
1.070000e+02 9.273276e-04 0.000000e+00
1.080000e+02 9.776662e-04 0.000000e+00
1.090000e+02 8.538508e-04 0.000000e+00
1.100000e+02 6.678999e-04 0.000000e+00
1.110000e+02 6.149688e-04 0.000000e+00
1.120000e+02 7.247935e-04 0.000000e+00
1.130000e+02 7.944967e-04 0.000000e+00
1.140000e+02 7.020698e-04 0.000000e+00
1.150000e+02 4.895845e-04 0.000000e+00
1.160000e+02 4.287588e-04 0.000000e+00
1.170000e+02 5.202997e-04 0.000000e+00
1.180000e+02 3.313628e-04 0.000000e+00
1.190000e+02 3.207861e-04 0.000000e+00
1.200000e+02 7.012677e-04 0.000000e+00
1.210000e+02 1.105504e-03 0.000000e+00
1.220000e+02 1.016369e-03 0.000000e+00
1.230000e+02 8.604571e-04 0.000000e+00
1.240000e+02 7.867733e-04 0.000000e+00
1.250000e+02 8.305727e-04 0.000000e+00
1.260000e+02 9.263068e-04 0.000000e+00
1.270000e+02 1.918040e-03 0.000000e+00
1.280000e+02 4.235413e-03 0.000000e+00
1.290000e+02 4.125010e-03 0.000000e+00
1.300000e+02 3.276470e-03 0.000000e+00
1.310000e+02 4.629697e-03 0.000000e+00
1.320000e+02 5.563845e-03 0.000000e+00
1.330000e+02 4.810816e-03 0.000000e+00
1.340000e+02 3.596984e-03 0.000000e+00
1.350000e+02 2.503729e-03 0.000000e+00
1.360000e+02 5.969600e-03 0.000000e+00
1.370000e+02 5.041896e-03 0.000000e+00
1.380000e+02 4.549240e-03 0.000000e+00
1.390000e+02 3.657297e-03 0.000000e+00
1.400000e+02 2.811237e-03 0.000000e+00
1.410000e+02 2.106383e-03 0.000000e+00
1.420000e+02 1.588379e-03 0.000000e+00
1.430000e+02 1.178988e-03 0.000000e+00
1.440000e+02 8.865047e-04 0.000000e+00
1.450000e+02 6.714418e-04 0.000000e+00
1.460000e+02 4.945996e-04 0.000000e+00
1.470000e+02 4.085190e-04 0.000000e+00
1.480000e+02 3.098675e-04 0.000000e+00
1.490000e+02 2.414152e-04 0.000000e+00
1.500000e+02 2.247753e-04 0.000000e+00
1.510000e+02 1.977612e-04 0.000000e+00
1.520000e+02 1.706208e-04 0.000000e+00
1.530000e+02 1.666386e-04 0.000000e+00
1.540000e+02 1.694304e-04 0.000000e+00
1.550000e+02 1.682515e-04 0.000000e+00
1.560000e+02 1.661522e-04 0.000000e+00
1.570000e+02 1.680003e-04 0.000000e+00
1.580000e+02 1.709242e-04 0.000000e+00
1.590000e+02 1.741845e-04 0.000000e+00
1.600000e+02 1.781320e-04 0.000000e+00
1.610000e+02 1.823603e-04 0.000000e+00
1.620000e+02 1.866457e-04 0.000000e+00
1.630000e+02 1.907027e-04 0.000000e+00
1.640000e+02 1.925257e-04 0.000000e+00
1.650000e+02 1.818301e-04 0.000000e+00
1.660000e+02 1.861453e-04 0.000000e+00
1.670000e+02 2.210731e-04 0.000000e+00
1.680000e+02 2.724810e-04 0.000000e+00
1.690000e+02 3.193819e-04 0.000000e+00
1.700000e+02 3.463915e-04 0.000000e+00
1.710000e+02 3.457373e-04 0.000000e+00
1.720000e+02 3.165237e-04 0.000000e+00
1.730000e+02 2.689485e-04 0.000000e+00
1.740000e+02 2.326879e-04 0.000000e+00
1.750000e+02 2.453231e-04 0.000000e+00
1.760000e+02 2.965349e-04 0.000000e+00
1.770000e+02 3.273709e-04 0.000000e+00
1.780000e+02 3.213145e-04 0.000000e+00
1.790000e+02 4.080464e-04 0.000000e+00
1.800000e+02 5.627904e-04 0.000000e+00
1.810000e+02 6.585362e-04 0.000000e+00
1.820000e+02 6.368029e-04 0.000000e+00
1.830000e+02 5.080848e-04 0.000000e+00
1.840000e+02 3.465281e-04 0.000000e+00
1.850000e+02 2.947837e-04 0.000000e+00
1.860000e+02 3.579637e-04 0.000000e+00
1.870000e+02 3.723151e-04 0.000000e+00
1.880000e+02 3.009077e-04 0.000000e+00
1.890000e+02 3.161807e-04 0.000000e+00
1.900000e+02 4.714497e-04 0.000000e+00
1.910000e+02 4.669089e-04 0.000000e+00
1.920000e+02 4.220768e-04 0.000000e+00
1.930000e+02 5.293354e-04 0.000000e+00
1.940000e+02 7.629577e-04 0.000000e+00
1.950000e+02 9.476324e-04 0.000000e+00
1.960000e+02 9.103517e-04 0.000000e+00
1.970000e+02 8.168261e-04 0.000000e+00
1.980000e+02 1.773249e-04 0.000000e+00
1.990000e+02 3.459685e-04 0.000000e+00
2.000000e+02 1.527303e-03 0.000000e+00
2.010000e+02 2.276446e-03 0.000000e+00
2.020000e+02 2.086784e-03 0.000000e+00
2.030000e+02 4.731204e-03 0.000000e+00
2.040000e+02 5.054124e-03 0.000000e+00
2.050000e+02 1.368364e-03 0.000000e+00
2.060000e+02 1.228098e-03 0.000000e+00
2.070000e+02 2.411858e-03 0.000000e+00
2.080000e+02 1.906946e-03 0.000000e+00
2.090000e+02 1.398584e-03 0.000000e+00
2.100000e+02 2.189598e-03 0.000000e+00
2.110000e+02 3.795093e-03 0.000000e+00
2.120000e+02 3.025630e-03 0.000000e+00
2.130000e+02 2.883033e-03 0.000000e+00
2.140000e+02 2.288709e-03 0.000000e+00
2.150000e+02 1.845902e-03 0.000000e+00
2.160000e+02 1.437115e-03 0.000000e+00
2.170000e+02 1.108567e-03 0.000000e+00
2.180000e+02 8.530870e-04 0.000000e+00
2.190000e+02 6.205126e-04 0.000000e+00
2.200000e+02 4.792801e-04 0.000000e+00
2.210000e+02 3.540197e-04 0.000000e+00
2.220000e+02 3.007345e-04 0.000000e+00
2.230000e+02 2.181616e-04 0.000000e+00
2.240000e+02 1.770871e-04 0.000000e+00
2.250000e+02 1.674131e-04 0.000000e+00
2.260000e+02 1.340829e-04 0.000000e+00
2.270000e+02 1.167161e-04 0.000000e+00
2.280000e+02 1.215993e-04 0.000000e+00
2.290000e+02 1.203661e-04 0.000000e+00
2.300000e+02 1.133872e-04 0.000000e+00
2.310000e+02 1.128323e-04 0.000000e+00
2.320000e+02 1.149341e-04 0.000000e+00
2.330000e+02 1.177380e-04 0.000000e+00
2.340000e+02 1.196500e-04 0.000000e+00
2.350000e+02 1.217038e-04 0.000000e+00
2.360000e+02 1.245491e-04 0.000000e+00
2.370000e+02 1.269093e-04 0.000000e+00
2.380000e+02 1.301595e-04 0.000000e+00
2.390000e+02 1.356569e-04 0.000000e+00
2.400000e+02 1.425618e-04 0.000000e+00
2.410000e+02 1.473962e-04 0.000000e+00
2.420000e+02 1.490264e-04 0.000000e+00
2.430000e+02 1.495691e-04 0.000000e+00
2.440000e+02 1.513355e-04 0.000000e+00
2.450000e+02 1.549677e-04 0.000000e+00
2.460000e+02 1.487358e-04 0.000000e+00
2.470000e+02 1.358385e-04 0.000000e+00
2.480000e+02 1.325033e-04 0.000000e+00
2.490000e+02 1.445768e-04 0.000000e+00
2.500000e+02 1.677909e-04 0.000000e+00
2.510000e+02 1.918584e-04 0.000000e+00
2.520000e+02 2.077039e-04 0.000000e+00
2.530000e+02 2.120239e-04 0.000000e+00
2.540000e+02 2.072428e-04 0.000000e+00
2.550000e+02 2.035383e-04 0.000000e+00
2.560000e+02 2.050919e-04 0.000000e+00
2.570000e+02 2.030190e-04 0.000000e+00
2.580000e+02 5.659744e-04 0.000000e+00
2.590000e+02 1.042644e-03 0.000000e+00
2.600000e+02 1.377175e-03 0.000000e+00
2.610000e+02 1.483622e-03 0.000000e+00
2.620000e+02 1.371726e-03 0.000000e+00
2.630000e+02 1.122800e-03 0.000000e+00
2.640000e+02 8.654699e-04 0.000000e+00
2.650000e+02 7.038483e-04 0.000000e+00
2.660000e+02 6.253544e-04 0.000000e+00
2.670000e+02 6.134427e-04 0.000000e+00
2.680000e+02 8.300468e-04 0.000000e+00
2.690000e+02 1.276540e-03 0.000000e+00
2.700000e+02 1.690717e-03 0.000000e+00
2.710000e+02 1.716479e-03 0.000000e+00
2.720000e+02 1.783905e-03 0.000000e+00
2.730000e+02 2.446662e-03 0.000000e+00
2.740000e+02 3.204490e-03 0.000000e+00
2.750000e+02 3.379894e-03 0.000000e+00
2.760000e+02 3.587055e-03 0.000000e+00
2.770000e+02 4.367973e-03 0.000000e+00
2.780000e+02 4.016979e-03 0.000000e+00
2.790000e+02 2.845916e-03 0.000000e+00
2.800000e+02 2.855920e-03 0.000000e+00
2.810000e+02 3.440100e-03 0.000000e+00
2.820000e+02 2.323372e-03 0.000000e+00
2.830000e+02 2.476633e-03 0.000000e+00
2.840000e+02 2.656196e-03 0.000000e+00
2.850000e+02 2.567832e-03 0.000000e+00
2.860000e+02 2.313688e-03 0.000000e+00
2.870000e+02 1.662445e-03 0.000000e+00
2.880000e+02 5.147567e-03 0.000000e+00
2.890000e+02 6.880715e-03 0.000000e+00
2.900000e+02 5.830925e-03 0.000000e+00
2.910000e+02 5.042966e-03 0.000000e+00
2.920000e+02 3.918655e-03 0.000000e+00
2.930000e+02 2.996409e-03 0.000000e+00
2.940000e+02 2.233374e-03 0.000000e+00
2.950000e+02 1.695805e-03 0.000000e+00
2.960000e+02 1.263779e-03 0.000000e+00
2.970000e+02 9.870561e-04 0.000000e+00
2.980000e+02 7.542325e-04 0.000000e+00
2.990000e+02 5.970761e-04 0.000000e+00
3.000000e+02 5.133985e-04 0.000000e+00
3.010000e+02 4.282520e-04 0.000000e+00
3.020000e+02 3.836246e-04 0.000000e+00
3.030000e+02 3.733996e-04 0.000000e+00
3.040000e+02 3.592677e-04 0.000000e+00
3.050000e+02 3.484513e-04 0.000000e+00
3.060000e+02 3.499867e-04 0.000000e+00
3.070000e+02 3.553078e-04 0.000000e+00
3.080000e+02 3.604161e-04 0.000000e+00
3.090000e+02 3.652482e-04 0.000000e+00
3.100000e+02 3.717458e-04 0.000000e+00
3.110000e+02 3.789900e-04 0.000000e+00
3.120000e+02 3.863419e-04 0.000000e+00
3.130000e+02 3.952549e-04 0.000000e+00
3.140000e+02 4.047362e-04 0.000000e+00
3.150000e+02 4.146088e-04 0.000000e+00
3.160000e+02 4.244178e-04 0.000000e+00
3.170000e+02 4.344003e-04 0.000000e+00
3.180000e+02 4.424041e-04 0.000000e+00
3.190000e+02 4.359402e-04 0.000000e+00
3.200000e+02 4.315683e-04 0.000000e+00
3.210000e+02 4.417856e-04 0.000000e+00
3.220000e+02 4.684707e-04 0.000000e+00
3.230000e+02 5.042322e-04 0.000000e+00
3.240000e+02 5.391144e-04 0.000000e+00
3.250000e+02 5.651148e-04 0.000000e+00
3.260000e+02 5.804609e-04 0.000000e+00
3.270000e+02 5.858248e-04 0.000000e+00
3.280000e+02 5.897473e-04 0.000000e+00
3.290000e+02 5.988693e-04 0.000000e+00
3.300000e+02 6.136114e-04 0.000000e+00
3.310000e+02 6.181556e-04 0.000000e+00
3.320000e+02 5.485332e-04 0.000000e+00
3.330000e+02 5.842182e-04 0.000000e+00
3.340000e+02 6.892159e-04 0.000000e+00
3.350000e+02 7.229840e-04 0.000000e+00
3.360000e+02 6.726044e-04 0.000000e+00
3.370000e+02 6.570104e-04 0.000000e+00
3.380000e+02 7.994052e-04 0.000000e+00
3.390000e+02 1.023283e-03 0.000000e+00
3.400000e+02 1.181234e-03 0.000000e+00
3.410000e+02 1.186734e-03 0.000000e+00
3.420000e+02 1.038272e-03 0.000000e+00
3.430000e+02 8.346514e-04 0.000000e+00
3.440000e+02 7.499688e-04 0.000000e+00
3.450000e+02 9.009229e-04 0.000000e+00
3.460000e+02 1.038903e-03 0.000000e+00
3.470000e+02 9.768533e-04 0.000000e+00
3.480000e+02 8.900597e-04 0.000000e+00
3.490000e+02 9.712448e-04 0.000000e+00
3.500000e+02 1.265249e-03 0.000000e+00
3.510000e+02 2.319186e-03 0.000000e+00
3.520000e+02 3.320102e-03 0.000000e+00
3.530000e+02 2.568036e-03 0.000000e+00
3.540000e+02 1.193209e-03 0.000000e+00
3.550000e+02 2.901318e-03 0.000000e+00
3.560000e+02 5.568991e-03 0.000000e+00
3.570000e+02 6.378923e-03 0.000000e+00
3.580000e+02 6.573936e-03 0.000000e+00
3.590000e+02 7.959456e-03 0.000000e+00
3.600000e+02 8.646448e-03 0.000000e+00
3.610000e+02 8.004037e-03 0.000000e+00
3.620000e+02 5.892026e-03 0.000000e+00
3.630000e+02 1.537665e-03 0.000000e+00
3.640000e+02 4.074161e-03 0.000000e+00
3.650000e+02 3.546229e-03 0.000000e+00
3.660000e+02 3.446318e-03 0.000000e+00
3.670000e+02 2.772626e-03 0.000000e+00
3.680000e+02 2.193489e-03 0.000000e+00
3.690000e+02 1.665393e-03 0.000000e+00
3.700000e+02 1.288160e-03 0.000000e+00
3.710000e+02 9.688282e-04 0.000000e+00
3.720000e+02 7.452147e-04 0.000000e+00
3.730000e+02 5.782300e-04 0.000000e+00
3.740000e+02 4.519459e-04 0.000000e+00
3.750000e+02 3.922751e-04 0.000000e+00
3.760000e+02 3.172567e-04 0.000000e+00
3.770000e+02 2.836814e-04 0.000000e+00
3.780000e+02 2.762610e-04 0.000000e+00
3.790000e+02 2.579555e-04 0.000000e+00
3.800000e+02 2.480748e-04 0.000000e+00
3.810000e+02 2.515413e-04 0.000000e+00
3.820000e+02 2.549492e-04 0.000000e+00
3.830000e+02 2.558817e-04 0.000000e+00
3.840000e+02 2.586023e-04 0.000000e+00
3.850000e+02 2.632014e-04 0.000000e+00
3.860000e+02 2.686971e-04 0.000000e+00
3.870000e+02 2.739773e-04 0.000000e+00
3.880000e+02 2.797119e-04 0.000000e+00
3.890000e+02 2.858966e-04 0.000000e+00
3.900000e+02 2.922921e-04 0.000000e+00
3.910000e+02 2.985641e-04 0.000000e+00
3.920000e+02 3.041837e-04 0.000000e+00
3.930000e+02 3.133997e-04 0.000000e+00
3.940000e+02 3.264095e-04 0.000000e+00
3.950000e+02 3.395929e-04 0.000000e+00
3.960000e+02 3.508685e-04 0.000000e+00
3.970000e+02 3.579360e-04 0.000000e+00
3.980000e+02 3.638799e-04 0.000000e+00
3.990000e+02 3.716768e-04 0.000000e+00
4.000000e+02 3.826987e-04 0.000000e+00


==> vdp/truth-vdp_epi16_test_difabs_all.txt <==
0.000000e+00 9.575408e-06 2.242160e-04 3.258412e-05 2.338564e-04 1.245360e-04 1.503774e-04 1.976603e-04 1.373608e-04 1.131828e-04 1.412553e-04 1.658724e-04 1.425464e-04 1.246399e-04 1.283835e-04 1.454021e-04 1.621874e-04 1.638104e-04 1.633375e-04 1.655301e-04 1.702104e-04 1.792916e-04 1.969452e-04 2.231008e-04 2.467195e-04 3.978410e-04 7.261703e-04 1.024699e-03 1.181653e-03 1.172794e-03 1.040648e-03 8.697080e-04 7.604468e-04 7.990838e-04 1.029463e-03 1.416682e-03 1.823116e-03 1.970815e-03 2.028055e-03 2.577930e-03 3.406418e-03 3.897276e-03 3.956355e-03 4.182979e-03 4.324472e-03 4.138918e-03 4.025982e-03 4.970854e-03 5.177432e-03 3.273391e-03 3.066322e-03 2.947300e-03 2.874083e-03 2.628737e-03 4.559593e-03 9.254030e-03 8.907558e-03 7.488326e-03 6.202232e-03 4.707019e-03 3.556895e-03 2.625899e-03 1.963579e-03 1.437419e-03 1.090246e-03 7.906424e-04 6.081612e-04 4.694084e-04 3.332536e-04 2.718842e-04 2.315917e-04 1.774782e-04 1.427263e-04 1.387104e-04 1.352540e-04 1.262553e-04 1.200135e-04 1.205316e-04 1.222776e-04 1.244592e-04 1.273477e-04 1.304240e-04 1.336370e-04 1.364674e-04 1.178642e-04 4.548893e-05 7.208531e-05 1.695026e-04 2.511331e-04 3.068435e-04 3.358197e-04 3.396187e-04 3.192430e-04 2.737515e-04 2.037793e-04 1.599734e-04 2.854439e-04 5.499527e-04 8.979457e-04 1.294598e-03 1.689563e-03 2.000748e-03 2.109353e-03 2.313859e-03 2.688778e-03 3.035994e-03 3.266720e-03 3.382448e-03 3.443325e-03 3.539668e-03 3.763380e-03 4.171280e-03 4.768054e-03 5.492161e-03 6.248096e-03 6.764272e-03 7.753252e-03 9.259137e-03 1.047766e-02 1.108494e-02 1.226726e-02 1.248151e-02 1.062901e-02 8.576415e-03 7.440977e-03 7.471267e-03 1.107106e-02 1.124417e-02 1.141342e-02 1.292352e-02 1.320042e-02 1.331113e-02 1.160259e-02 9.842646e-03 8.070534e-03 6.221430e-03 4.765730e-03 3.587877e-03 2.730071e-03 2.054233e-03 1.601384e-03 1.240395e-03 1.027366e-03 8.742491e-04 7.594982e-04 7.165321e-04 6.912299e-04 6.709257e-04 6.679132e-04 6.752764e-04 6.834189e-04 6.923937e-04 7.037850e-04 7.167988e-04 7.307056e-04 7.456642e-04 7.620938e-04 7.792228e-04 7.972319e-04 8.156415e-04 8.249567e-04 8.343544e-04 8.544151e-04 8.876981e-04 9.288260e-04 9.711513e-04 1.008964e-03 1.040063e-03 1.066772e-03 1.092360e-03 1.121479e-03 1.157269e-03 1.193922e-03 1.166432e-03 1.131019e-03 1.136841e-03 1.206385e-03 1.349982e-03 1.557753e-03 1.791648e-03 2.003851e-03 2.154598e-03 2.234458e-03 2.285852e-03 2.418620e-03 2.684471e-03 2.977283e-03 3.285227e-03 3.626413e-03 4.052652e-03 4.645577e-03 5.417667e-03 6.429892e-03 7.724780e-03 7.935394e-03 7.653938e-03 7.956704e-03 7.953900e-03 4.952414e-03 4.825060e-03 5.555327e-03 5.155498e-03 9.190613e-03 1.201590e-02 1.450725e-02 1.386781e-02 1.294763e-02 1.150007e-02 9.033347e-03 7.020013e-03 5.174801e-03 3.813786e-03 2.785635e-03 2.045169e-03 1.488433e-03 1.111589e-03 8.284737e-04 6.487568e-04 5.457357e-04 4.535334e-04 4.229369e-04 4.084479e-04 3.885355e-04 3.855483e-04 3.917204e-04 3.943323e-04 3.957124e-04 4.013047e-04 4.089073e-04 4.173123e-04 4.245576e-04 4.321252e-04 4.413645e-04 4.512786e-04 4.617507e-04 4.721744e-04 4.830938e-04 4.836707e-04 4.595227e-04 4.360751e-04 4.335125e-04 4.584110e-04 5.034396e-04 5.531522e-04 5.943369e-04 6.182733e-04 6.228604e-04 6.153372e-04 6.099155e-04 6.229874e-04 6.533936e-04 6.742622e-04 6.601840e-04 7.747840e-04 1.164980e-03 1.544327e-03 1.732149e-03 1.696578e-03 1.511358e-03 1.317620e-03 1.236344e-03 1.232102e-03 1.169016e-03 9.990487e-04 8.921439e-04 1.067889e-03 1.305648e-03 1.166183e-03 1.208068e-03 1.853544e-03 2.425221e-03 2.376403e-03 2.926975e-03 3.673064e-03 2.743325e-03 1.663913e-03 2.562054e-03 2.014701e-03 1.652717e-03 2.304232e-03 5.079925e-03 4.008766e-03 2.789939e-03 1.706809e-03 2.028506e-03 2.294603e-03 2.504947e-03 2.217751e-03 1.986727e-03 1.717579e-03 1.550052e-03 1.394311e-03 1.315244e-03 1.251684e-03 1.223424e-03 1.215281e-03 1.207887e-03 1.216101e-03 1.229709e-03 1.243223e-03 1.260252e-03 1.279802e-03 1.300880e-03 1.323258e-03 1.347538e-03 1.372748e-03 1.398954e-03 1.427397e-03 1.457629e-03 1.489865e-03 1.523640e-03 1.559585e-03 1.590468e-03 1.614209e-03 1.644915e-03 1.689458e-03 1.748430e-03 1.818572e-03 1.892754e-03 1.966482e-03 2.036942e-03 2.104173e-03 2.170840e-03 2.242136e-03 2.328139e-03 2.412501e-03 2.417913e-03 2.430965e-03 2.512710e-03 2.693128e-03 2.978507e-03 3.349037e-03 3.761687e-03 4.163771e-03 4.513668e-03 4.807054e-03 5.090614e-03 5.505882e-03 6.163242e-03 6.915880e-03 7.717081e-03 8.603350e-03 9.686858e-03 1.108468e-02 1.273524e-02 1.489810e-02 1.677849e-02 1.741075e-02 1.768017e-02 1.810315e-02 1.567881e-02 1.169921e-02 1.104345e-02 1.125973e-02 1.700726e-02 2.540526e-02 3.053990e-02 3.183016e-02 2.793748e-02 2.514147e-02 2.077832e-02 1.621046e-02 1.242612e-02 9.185688e-03 6.799988e-03 4.915118e-03 3.635898e-03 2.696686e-03 2.046577e-03 1.591033e-03 1.293872e-03 1.136820e-03 1.017729e-03 9.609101e-04 9.447283e-04 9.320223e-04 9.277696e-04 9.361284e-04 9.497017e-04 9.618532e-04 9.748432e-04 9.909821e-04 1.009561e-03 1.029860e-03 1.050785e-03 1.073225e-03 1.097157e-03 1.123743e-03 1.152543e-03 1.182660e-03 1.213238e-03 1.245235e-03 1.280619e-03 1.320079e-03 1.363245e-03 1.413037e-03 1.467113e-03 1.525218e-03 1.587275e-03 1.655739e-03


==> vdp/truth-vdp_epi16_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 9.575408e-06 0.000000e+00
3.000000e+00 2.242160e-04 0.000000e+00
4.000000e+00 3.258412e-05 0.000000e+00
5.000000e+00 2.338564e-04 0.000000e+00
6.000000e+00 1.245360e-04 0.000000e+00
7.000000e+00 1.503774e-04 0.000000e+00
8.000000e+00 1.976603e-04 0.000000e+00
9.000000e+00 1.373608e-04 0.000000e+00
1.000000e+01 1.131828e-04 0.000000e+00
1.100000e+01 1.412553e-04 0.000000e+00
1.200000e+01 1.658724e-04 0.000000e+00
1.300000e+01 1.425464e-04 0.000000e+00
1.400000e+01 1.246399e-04 0.000000e+00
1.500000e+01 1.283835e-04 0.000000e+00
1.600000e+01 1.454021e-04 0.000000e+00
1.700000e+01 1.621874e-04 0.000000e+00
1.800000e+01 1.638104e-04 0.000000e+00
1.900000e+01 1.633375e-04 0.000000e+00
2.000000e+01 1.655301e-04 0.000000e+00
2.100000e+01 1.702104e-04 0.000000e+00
2.200000e+01 1.792916e-04 0.000000e+00
2.300000e+01 1.969452e-04 0.000000e+00
2.400000e+01 2.231008e-04 0.000000e+00
2.500000e+01 2.467195e-04 0.000000e+00
2.600000e+01 3.978410e-04 0.000000e+00
2.700000e+01 7.261703e-04 0.000000e+00
2.800000e+01 1.024699e-03 0.000000e+00
2.900000e+01 1.181653e-03 0.000000e+00
3.000000e+01 1.172794e-03 0.000000e+00
3.100000e+01 1.040648e-03 0.000000e+00
3.200000e+01 8.697080e-04 0.000000e+00
3.300000e+01 7.604468e-04 0.000000e+00
3.400000e+01 7.990838e-04 0.000000e+00
3.500000e+01 1.029463e-03 0.000000e+00
3.600000e+01 1.416682e-03 0.000000e+00
3.700000e+01 1.823116e-03 0.000000e+00
3.800000e+01 1.970815e-03 0.000000e+00
3.900000e+01 2.028055e-03 0.000000e+00
4.000000e+01 2.577930e-03 0.000000e+00
4.100000e+01 3.406418e-03 0.000000e+00
4.200000e+01 3.897276e-03 0.000000e+00
4.300000e+01 3.956355e-03 0.000000e+00
4.400000e+01 4.182979e-03 0.000000e+00
4.500000e+01 4.324472e-03 0.000000e+00
4.600000e+01 4.138918e-03 0.000000e+00
4.700000e+01 4.025982e-03 0.000000e+00
4.800000e+01 4.970854e-03 0.000000e+00
4.900000e+01 5.177432e-03 0.000000e+00
5.000000e+01 3.273391e-03 0.000000e+00
5.100000e+01 3.066322e-03 0.000000e+00
5.200000e+01 2.947300e-03 0.000000e+00
5.300000e+01 2.874083e-03 0.000000e+00
5.400000e+01 2.628737e-03 0.000000e+00
5.500000e+01 4.559593e-03 0.000000e+00
5.600000e+01 9.254030e-03 0.000000e+00
5.700000e+01 8.907558e-03 0.000000e+00
5.800000e+01 7.488326e-03 0.000000e+00
5.900000e+01 6.202232e-03 0.000000e+00
6.000000e+01 4.707019e-03 0.000000e+00
6.100000e+01 3.556895e-03 0.000000e+00
6.200000e+01 2.625899e-03 0.000000e+00
6.300000e+01 1.963579e-03 0.000000e+00
6.400000e+01 1.437419e-03 0.000000e+00
6.500000e+01 1.090246e-03 0.000000e+00
6.600000e+01 7.906424e-04 0.000000e+00
6.700000e+01 6.081612e-04 0.000000e+00
6.800000e+01 4.694084e-04 0.000000e+00
6.900000e+01 3.332536e-04 0.000000e+00
7.000000e+01 2.718842e-04 0.000000e+00
7.100000e+01 2.315917e-04 0.000000e+00
7.200000e+01 1.774782e-04 0.000000e+00
7.300000e+01 1.427263e-04 0.000000e+00
7.400000e+01 1.387104e-04 0.000000e+00
7.500000e+01 1.352540e-04 0.000000e+00
7.600000e+01 1.262553e-04 0.000000e+00
7.700000e+01 1.200135e-04 0.000000e+00
7.800000e+01 1.205316e-04 0.000000e+00
7.900000e+01 1.222776e-04 0.000000e+00
8.000000e+01 1.244592e-04 0.000000e+00
8.100000e+01 1.273477e-04 0.000000e+00
8.200000e+01 1.304240e-04 0.000000e+00
8.300000e+01 1.336370e-04 0.000000e+00
8.400000e+01 1.364674e-04 0.000000e+00
8.500000e+01 1.178642e-04 0.000000e+00
8.600000e+01 4.548893e-05 0.000000e+00
8.700000e+01 7.208531e-05 0.000000e+00
8.800000e+01 1.695026e-04 0.000000e+00
8.900000e+01 2.511331e-04 0.000000e+00
9.000000e+01 3.068435e-04 0.000000e+00
9.100000e+01 3.358197e-04 0.000000e+00
9.200000e+01 3.396187e-04 0.000000e+00
9.300000e+01 3.192430e-04 0.000000e+00
9.400000e+01 2.737515e-04 0.000000e+00
9.500000e+01 2.037793e-04 0.000000e+00
9.600000e+01 1.599734e-04 0.000000e+00
9.700000e+01 2.854439e-04 0.000000e+00
9.800000e+01 5.499527e-04 0.000000e+00
9.900000e+01 8.979457e-04 0.000000e+00
1.000000e+02 1.294598e-03 0.000000e+00
1.010000e+02 1.689563e-03 0.000000e+00
1.020000e+02 2.000748e-03 0.000000e+00
1.030000e+02 2.109353e-03 0.000000e+00
1.040000e+02 2.313859e-03 0.000000e+00
1.050000e+02 2.688778e-03 0.000000e+00
1.060000e+02 3.035994e-03 0.000000e+00
1.070000e+02 3.266720e-03 0.000000e+00
1.080000e+02 3.382448e-03 0.000000e+00
1.090000e+02 3.443325e-03 0.000000e+00
1.100000e+02 3.539668e-03 0.000000e+00
1.110000e+02 3.763380e-03 0.000000e+00
1.120000e+02 4.171280e-03 0.000000e+00
1.130000e+02 4.768054e-03 0.000000e+00
1.140000e+02 5.492161e-03 0.000000e+00
1.150000e+02 6.248096e-03 0.000000e+00
1.160000e+02 6.764272e-03 0.000000e+00
1.170000e+02 7.753252e-03 0.000000e+00
1.180000e+02 9.259137e-03 0.000000e+00
1.190000e+02 1.047766e-02 0.000000e+00
1.200000e+02 1.108494e-02 0.000000e+00
1.210000e+02 1.226726e-02 0.000000e+00
1.220000e+02 1.248151e-02 0.000000e+00
1.230000e+02 1.062901e-02 0.000000e+00
1.240000e+02 8.576415e-03 0.000000e+00
1.250000e+02 7.440977e-03 0.000000e+00
1.260000e+02 7.471267e-03 0.000000e+00
1.270000e+02 1.107106e-02 0.000000e+00
1.280000e+02 1.124417e-02 0.000000e+00
1.290000e+02 1.141342e-02 0.000000e+00
1.300000e+02 1.292352e-02 0.000000e+00
1.310000e+02 1.320042e-02 0.000000e+00
1.320000e+02 1.331113e-02 0.000000e+00
1.330000e+02 1.160259e-02 0.000000e+00
1.340000e+02 9.842646e-03 0.000000e+00
1.350000e+02 8.070534e-03 0.000000e+00
1.360000e+02 6.221430e-03 0.000000e+00
1.370000e+02 4.765730e-03 0.000000e+00
1.380000e+02 3.587877e-03 0.000000e+00
1.390000e+02 2.730071e-03 0.000000e+00
1.400000e+02 2.054233e-03 0.000000e+00
1.410000e+02 1.601384e-03 0.000000e+00
1.420000e+02 1.240395e-03 0.000000e+00
1.430000e+02 1.027366e-03 0.000000e+00
1.440000e+02 8.742491e-04 0.000000e+00
1.450000e+02 7.594982e-04 0.000000e+00
1.460000e+02 7.165321e-04 0.000000e+00
1.470000e+02 6.912299e-04 0.000000e+00
1.480000e+02 6.709257e-04 0.000000e+00
1.490000e+02 6.679132e-04 0.000000e+00
1.500000e+02 6.752764e-04 0.000000e+00
1.510000e+02 6.834189e-04 0.000000e+00
1.520000e+02 6.923937e-04 0.000000e+00
1.530000e+02 7.037850e-04 0.000000e+00
1.540000e+02 7.167988e-04 0.000000e+00
1.550000e+02 7.307056e-04 0.000000e+00
1.560000e+02 7.456642e-04 0.000000e+00
1.570000e+02 7.620938e-04 0.000000e+00
1.580000e+02 7.792228e-04 0.000000e+00
1.590000e+02 7.972319e-04 0.000000e+00
1.600000e+02 8.156415e-04 0.000000e+00
1.610000e+02 8.249567e-04 0.000000e+00
1.620000e+02 8.343544e-04 0.000000e+00
1.630000e+02 8.544151e-04 0.000000e+00
1.640000e+02 8.876981e-04 0.000000e+00
1.650000e+02 9.288260e-04 0.000000e+00
1.660000e+02 9.711513e-04 0.000000e+00
1.670000e+02 1.008964e-03 0.000000e+00
1.680000e+02 1.040063e-03 0.000000e+00
1.690000e+02 1.066772e-03 0.000000e+00
1.700000e+02 1.092360e-03 0.000000e+00
1.710000e+02 1.121479e-03 0.000000e+00
1.720000e+02 1.157269e-03 0.000000e+00
1.730000e+02 1.193922e-03 0.000000e+00
1.740000e+02 1.166432e-03 0.000000e+00
1.750000e+02 1.131019e-03 0.000000e+00
1.760000e+02 1.136841e-03 0.000000e+00
1.770000e+02 1.206385e-03 0.000000e+00
1.780000e+02 1.349982e-03 0.000000e+00
1.790000e+02 1.557753e-03 0.000000e+00
1.800000e+02 1.791648e-03 0.000000e+00
1.810000e+02 2.003851e-03 0.000000e+00
1.820000e+02 2.154598e-03 0.000000e+00
1.830000e+02 2.234458e-03 0.000000e+00
1.840000e+02 2.285852e-03 0.000000e+00
1.850000e+02 2.418620e-03 0.000000e+00
1.860000e+02 2.684471e-03 0.000000e+00
1.870000e+02 2.977283e-03 0.000000e+00
1.880000e+02 3.285227e-03 0.000000e+00
1.890000e+02 3.626413e-03 0.000000e+00
1.900000e+02 4.052652e-03 0.000000e+00
1.910000e+02 4.645577e-03 0.000000e+00
1.920000e+02 5.417667e-03 0.000000e+00
1.930000e+02 6.429892e-03 0.000000e+00
1.940000e+02 7.724780e-03 0.000000e+00
1.950000e+02 7.935394e-03 0.000000e+00
1.960000e+02 7.653938e-03 0.000000e+00
1.970000e+02 7.956704e-03 0.000000e+00
1.980000e+02 7.953900e-03 0.000000e+00
1.990000e+02 4.952414e-03 0.000000e+00
2.000000e+02 4.825060e-03 0.000000e+00
2.010000e+02 5.555327e-03 0.000000e+00
2.020000e+02 5.155498e-03 0.000000e+00
2.030000e+02 9.190613e-03 0.000000e+00
2.040000e+02 1.201590e-02 0.000000e+00
2.050000e+02 1.450725e-02 0.000000e+00
2.060000e+02 1.386781e-02 0.000000e+00
2.070000e+02 1.294763e-02 0.000000e+00
2.080000e+02 1.150007e-02 0.000000e+00
2.090000e+02 9.033347e-03 0.000000e+00
2.100000e+02 7.020013e-03 0.000000e+00
2.110000e+02 5.174801e-03 0.000000e+00
2.120000e+02 3.813786e-03 0.000000e+00
2.130000e+02 2.785635e-03 0.000000e+00
2.140000e+02 2.045169e-03 0.000000e+00
2.150000e+02 1.488433e-03 0.000000e+00
2.160000e+02 1.111589e-03 0.000000e+00
2.170000e+02 8.284737e-04 0.000000e+00
2.180000e+02 6.487568e-04 0.000000e+00
2.190000e+02 5.457357e-04 0.000000e+00
2.200000e+02 4.535334e-04 0.000000e+00
2.210000e+02 4.229369e-04 0.000000e+00
2.220000e+02 4.084479e-04 0.000000e+00
2.230000e+02 3.885355e-04 0.000000e+00
2.240000e+02 3.855483e-04 0.000000e+00
2.250000e+02 3.917204e-04 0.000000e+00
2.260000e+02 3.943323e-04 0.000000e+00
2.270000e+02 3.957124e-04 0.000000e+00
2.280000e+02 4.013047e-04 0.000000e+00
2.290000e+02 4.089073e-04 0.000000e+00
2.300000e+02 4.173123e-04 0.000000e+00
2.310000e+02 4.245576e-04 0.000000e+00
2.320000e+02 4.321252e-04 0.000000e+00
2.330000e+02 4.413645e-04 0.000000e+00
2.340000e+02 4.512786e-04 0.000000e+00
2.350000e+02 4.617507e-04 0.000000e+00
2.360000e+02 4.721744e-04 0.000000e+00
2.370000e+02 4.830938e-04 0.000000e+00
2.380000e+02 4.836707e-04 0.000000e+00
2.390000e+02 4.595227e-04 0.000000e+00
2.400000e+02 4.360751e-04 0.000000e+00
2.410000e+02 4.335125e-04 0.000000e+00
2.420000e+02 4.584110e-04 0.000000e+00
2.430000e+02 5.034396e-04 0.000000e+00
2.440000e+02 5.531522e-04 0.000000e+00
2.450000e+02 5.943369e-04 0.000000e+00
2.460000e+02 6.182733e-04 0.000000e+00
2.470000e+02 6.228604e-04 0.000000e+00
2.480000e+02 6.153372e-04 0.000000e+00
2.490000e+02 6.099155e-04 0.000000e+00
2.500000e+02 6.229874e-04 0.000000e+00
2.510000e+02 6.533936e-04 0.000000e+00
2.520000e+02 6.742622e-04 0.000000e+00
2.530000e+02 6.601840e-04 0.000000e+00
2.540000e+02 7.747840e-04 0.000000e+00
2.550000e+02 1.164980e-03 0.000000e+00
2.560000e+02 1.544327e-03 0.000000e+00
2.570000e+02 1.732149e-03 0.000000e+00
2.580000e+02 1.696578e-03 0.000000e+00
2.590000e+02 1.511358e-03 0.000000e+00
2.600000e+02 1.317620e-03 0.000000e+00
2.610000e+02 1.236344e-03 0.000000e+00
2.620000e+02 1.232102e-03 0.000000e+00
2.630000e+02 1.169016e-03 0.000000e+00
2.640000e+02 9.990487e-04 0.000000e+00
2.650000e+02 8.921439e-04 0.000000e+00
2.660000e+02 1.067889e-03 0.000000e+00
2.670000e+02 1.305648e-03 0.000000e+00
2.680000e+02 1.166183e-03 0.000000e+00
2.690000e+02 1.208068e-03 0.000000e+00
2.700000e+02 1.853544e-03 0.000000e+00
2.710000e+02 2.425221e-03 0.000000e+00
2.720000e+02 2.376403e-03 0.000000e+00
2.730000e+02 2.926975e-03 0.000000e+00
2.740000e+02 3.673064e-03 0.000000e+00
2.750000e+02 2.743325e-03 0.000000e+00
2.760000e+02 1.663913e-03 0.000000e+00
2.770000e+02 2.562054e-03 0.000000e+00
2.780000e+02 2.014701e-03 0.000000e+00
2.790000e+02 1.652717e-03 0.000000e+00
2.800000e+02 2.304232e-03 0.000000e+00
2.810000e+02 5.079925e-03 0.000000e+00
2.820000e+02 4.008766e-03 0.000000e+00
2.830000e+02 2.789939e-03 0.000000e+00
2.840000e+02 1.706809e-03 0.000000e+00
2.850000e+02 2.028506e-03 0.000000e+00
2.860000e+02 2.294603e-03 0.000000e+00
2.870000e+02 2.504947e-03 0.000000e+00
2.880000e+02 2.217751e-03 0.000000e+00
2.890000e+02 1.986727e-03 0.000000e+00
2.900000e+02 1.717579e-03 0.000000e+00
2.910000e+02 1.550052e-03 0.000000e+00
2.920000e+02 1.394311e-03 0.000000e+00
2.930000e+02 1.315244e-03 0.000000e+00
2.940000e+02 1.251684e-03 0.000000e+00
2.950000e+02 1.223424e-03 0.000000e+00
2.960000e+02 1.215281e-03 0.000000e+00
2.970000e+02 1.207887e-03 0.000000e+00
2.980000e+02 1.216101e-03 0.000000e+00
2.990000e+02 1.229709e-03 0.000000e+00
3.000000e+02 1.243223e-03 0.000000e+00
3.010000e+02 1.260252e-03 0.000000e+00
3.020000e+02 1.279802e-03 0.000000e+00
3.030000e+02 1.300880e-03 0.000000e+00
3.040000e+02 1.323258e-03 0.000000e+00
3.050000e+02 1.347538e-03 0.000000e+00
3.060000e+02 1.372748e-03 0.000000e+00
3.070000e+02 1.398954e-03 0.000000e+00
3.080000e+02 1.427397e-03 0.000000e+00
3.090000e+02 1.457629e-03 0.000000e+00
3.100000e+02 1.489865e-03 0.000000e+00
3.110000e+02 1.523640e-03 0.000000e+00
3.120000e+02 1.559585e-03 0.000000e+00
3.130000e+02 1.590468e-03 0.000000e+00
3.140000e+02 1.614209e-03 0.000000e+00
3.150000e+02 1.644915e-03 0.000000e+00
3.160000e+02 1.689458e-03 0.000000e+00
3.170000e+02 1.748430e-03 0.000000e+00
3.180000e+02 1.818572e-03 0.000000e+00
3.190000e+02 1.892754e-03 0.000000e+00
3.200000e+02 1.966482e-03 0.000000e+00
3.210000e+02 2.036942e-03 0.000000e+00
3.220000e+02 2.104173e-03 0.000000e+00
3.230000e+02 2.170840e-03 0.000000e+00
3.240000e+02 2.242136e-03 0.000000e+00
3.250000e+02 2.328139e-03 0.000000e+00
3.260000e+02 2.412501e-03 0.000000e+00
3.270000e+02 2.417913e-03 0.000000e+00
3.280000e+02 2.430965e-03 0.000000e+00
3.290000e+02 2.512710e-03 0.000000e+00
3.300000e+02 2.693128e-03 0.000000e+00
3.310000e+02 2.978507e-03 0.000000e+00
3.320000e+02 3.349037e-03 0.000000e+00
3.330000e+02 3.761687e-03 0.000000e+00
3.340000e+02 4.163771e-03 0.000000e+00
3.350000e+02 4.513668e-03 0.000000e+00
3.360000e+02 4.807054e-03 0.000000e+00
3.370000e+02 5.090614e-03 0.000000e+00
3.380000e+02 5.505882e-03 0.000000e+00
3.390000e+02 6.163242e-03 0.000000e+00
3.400000e+02 6.915880e-03 0.000000e+00
3.410000e+02 7.717081e-03 0.000000e+00
3.420000e+02 8.603350e-03 0.000000e+00
3.430000e+02 9.686858e-03 0.000000e+00
3.440000e+02 1.108468e-02 0.000000e+00
3.450000e+02 1.273524e-02 0.000000e+00
3.460000e+02 1.489810e-02 0.000000e+00
3.470000e+02 1.677849e-02 0.000000e+00
3.480000e+02 1.741075e-02 0.000000e+00
3.490000e+02 1.768017e-02 0.000000e+00
3.500000e+02 1.810315e-02 0.000000e+00
3.510000e+02 1.567881e-02 0.000000e+00
3.520000e+02 1.169921e-02 0.000000e+00
3.530000e+02 1.104345e-02 0.000000e+00
3.540000e+02 1.125973e-02 0.000000e+00
3.550000e+02 1.700726e-02 0.000000e+00
3.560000e+02 2.540526e-02 0.000000e+00
3.570000e+02 3.053990e-02 0.000000e+00
3.580000e+02 3.183016e-02 0.000000e+00
3.590000e+02 2.793748e-02 0.000000e+00
3.600000e+02 2.514147e-02 0.000000e+00
3.610000e+02 2.077832e-02 0.000000e+00
3.620000e+02 1.621046e-02 0.000000e+00
3.630000e+02 1.242612e-02 0.000000e+00
3.640000e+02 9.185688e-03 0.000000e+00
3.650000e+02 6.799988e-03 0.000000e+00
3.660000e+02 4.915118e-03 0.000000e+00
3.670000e+02 3.635898e-03 0.000000e+00
3.680000e+02 2.696686e-03 0.000000e+00
3.690000e+02 2.046577e-03 0.000000e+00
3.700000e+02 1.591033e-03 0.000000e+00
3.710000e+02 1.293872e-03 0.000000e+00
3.720000e+02 1.136820e-03 0.000000e+00
3.730000e+02 1.017729e-03 0.000000e+00
3.740000e+02 9.609101e-04 0.000000e+00
3.750000e+02 9.447283e-04 0.000000e+00
3.760000e+02 9.320223e-04 0.000000e+00
3.770000e+02 9.277696e-04 0.000000e+00
3.780000e+02 9.361284e-04 0.000000e+00
3.790000e+02 9.497017e-04 0.000000e+00
3.800000e+02 9.618532e-04 0.000000e+00
3.810000e+02 9.748432e-04 0.000000e+00
3.820000e+02 9.909821e-04 0.000000e+00
3.830000e+02 1.009561e-03 0.000000e+00
3.840000e+02 1.029860e-03 0.000000e+00
3.850000e+02 1.050785e-03 0.000000e+00
3.860000e+02 1.073225e-03 0.000000e+00
3.870000e+02 1.097157e-03 0.000000e+00
3.880000e+02 1.123743e-03 0.000000e+00
3.890000e+02 1.152543e-03 0.000000e+00
3.900000e+02 1.182660e-03 0.000000e+00
3.910000e+02 1.213238e-03 0.000000e+00
3.920000e+02 1.245235e-03 0.000000e+00
3.930000e+02 1.280619e-03 0.000000e+00
3.940000e+02 1.320079e-03 0.000000e+00
3.950000e+02 1.363245e-03 0.000000e+00
3.960000e+02 1.413037e-03 0.000000e+00
3.970000e+02 1.467113e-03 0.000000e+00
3.980000e+02 1.525218e-03 0.000000e+00
3.990000e+02 1.587275e-03 0.000000e+00
4.000000e+02 1.655739e-03 0.000000e+00


==> vdp/truth-vdp_gi0_traj.txt <==
x y
-1.000000e+00 2.500000e+00
-8.729655e-01 2.577866e+00
-7.406576e-01 2.710314e+00
-6.003336e-01 2.897980e+00
-4.491782e-01 3.142822e+00
-2.842883e-01 3.445946e+00
-1.027955e-01 3.804113e+00
9.778549e-02 4.204134e+00
3.188671e-01 4.614950e+00
5.596789e-01 4.979374e+00
8.158599e-01 5.212162e+00
1.078351e+00 5.215769e+00
1.333693e+00 4.920401e+00
1.566657e+00 4.331552e+00
1.764589e+00 3.544195e+00
1.921057e+00 2.701198e+00
2.036594e+00 1.927851e+00
2.116673e+00 1.293064e+00
2.168789e+00 8.112391e-01
2.200246e+00 4.643620e-01
2.217088e+00 2.229779e-01
2.223866e+00 5.836171e-02
2.223819e+00 -5.276096e-02
2.219174e+00 -1.275693e-01
2.211429e+00 -1.780979e-01
2.201584e+00 -2.125292e-01
2.190298e+00 -2.363317e-01
2.178007e+00 -2.531280e-01
2.164997e+00 -2.653082e-01
2.151459e+00 -2.744480e-01
2.137517e+00 -2.815883e-01
2.123251e+00 -2.874188e-01
2.108717e+00 -2.923985e-01
2.093947e+00 -2.968351e-01
2.078964e+00 -3.009360e-01
2.063781e+00 -3.048424e-01
2.048405e+00 -3.086520e-01
2.032839e+00 -3.124327e-01
2.017083e+00 -3.162335e-01
2.001136e+00 -3.200901e-01
1.984993e+00 -3.240296e-01
1.968650e+00 -3.280737e-01
1.952101e+00 -3.322401e-01
1.935340e+00 -3.365445e-01
1.918360e+00 -3.410012e-01
1.901152e+00 -3.456239e-01
1.883708e+00 -3.504262e-01
1.866018e+00 -3.554219e-01
1.848073e+00 -3.606254e-01
1.829862e+00 -3.660520e-01
1.811372e+00 -3.717181e-01
1.792592e+00 -3.776414e-01
1.773509e+00 -3.838410e-01
1.754107e+00 -3.903380e-01
1.734372e+00 -3.971551e-01
1.714286e+00 -4.043178e-01
1.693832e+00 -4.118538e-01
1.672991e+00 -4.197940e-01
1.651740e+00 -4.281724e-01
1.630058e+00 -4.370269e-01
1.607919e+00 -4.464000e-01
1.585297e+00 -4.563388e-01
1.562161e+00 -4.668963e-01
1.538479e+00 -4.781319e-01
1.514215e+00 -4.901125e-01
1.489331e+00 -5.029138e-01
1.463783e+00 -5.166216e-01
1.437523e+00 -5.313331e-01
1.410498e+00 -5.471593e-01
1.382649e+00 -5.642269e-01
1.353910e+00 -5.826815e-01
1.324209e+00 -6.026905e-01
1.293461e+00 -6.244469e-01
1.261575e+00 -6.481746e-01
1.228444e+00 -6.741335e-01
1.193950e+00 -7.026271e-01
1.157957e+00 -7.340099e-01
1.120310e+00 -7.686983e-01
1.080831e+00 -8.071824e-01
1.039316e+00 -8.500404e-01
9.955295e-01 -8.979570e-01
9.491977e-01 -9.517425e-01
9.000026e-01 -1.012359e+00
8.475749e-01 -1.080946e+00
7.914814e-01 -1.158852e+00
7.312173e-01 -1.247660e+00
6.661903e-01 -1.349222e+00
5.957085e-01 -1.465661e+00
5.189688e-01 -1.599355e+00
4.350411e-01 -1.752861e+00
3.428698e-01 -1.928718e+00
2.412769e-01 -2.129078e+00
1.289995e-01 -2.355027e+00
4.772790e-03 -2.605454e+00
-1.325281e-01 -2.875358e+00
-2.836270e-01 -3.153525e+00
-4.484808e-01 -3.420015e+00
-6.257898e-01 -3.644516e+00
-8.124884e-01 -3.787711e+00
-1.003451e+00 -3.808112e+00
-1.191670e+00 -3.674930e+00
-1.369184e+00 -3.382717e+00
-1.528573e+00 -2.958906e+00
-1.664511e+00 -2.457227e+00
-1.774655e+00 -1.939600e+00
-1.859565e+00 -1.457414e+00
-1.921883e+00 -1.041601e+00
-1.965282e+00 -7.030195e-01
-1.993598e+00 -4.384855e-01
-2.010301e+00 -2.376214e-01
-2.018270e+00 -8.790068e-02
-2.019765e+00 2.252464e-02
-2.016498e+00 1.036199e-01
-2.009732e+00 1.632372e-01
-2.000390e+00 2.073172e-01
-1.989133e+00 2.402428e-01
-1.976437e+00 2.652005e-01
-1.962641e+00 2.844844e-01
-1.947984e+00 2.997401e-01
-1.932639e+00 3.121460e-01
-1.916725e+00 3.225465e-01
-1.900326e+00 3.315494e-01
-1.883503e+00 3.395938e-01
-1.866293e+00 3.469997e-01
-1.848722e+00 3.540024e-01
-1.830807e+00 3.607769e-01
-1.812556e+00 3.674560e-01
-1.793970e+00 3.741422e-01
-1.775046e+00 3.809169e-01
-1.755780e+00 3.878470e-01
-1.736161e+00 3.949891e-01
-1.716177e+00 4.023937e-01
-1.695815e+00 4.101072e-01
-1.675058e+00 4.181744e-01
-1.653886e+00 4.266398e-01
-1.632280e+00 4.355489e-01
-1.610214e+00 4.449500e-01
-1.587664e+00 4.548942e-01
-1.564601e+00 4.654375e-01
-1.540993e+00 4.766417e-01
-1.516805e+00 4.885747e-01
-1.491999e+00 5.013131e-01
-1.466533e+00 5.149426e-01
-1.440360e+00 5.295603e-01
-1.413426e+00 5.452766e-01
-1.385675e+00 5.622167e-01
-1.357041e+00 5.805248e-01
-1.327451e+00 6.003658e-01
-1.296825e+00 6.219302e-01
-1.265070e+00 6.454390e-01
-1.232083e+00 6.711475e-01
-1.197745e+00 6.993545e-01
-1.161924e+00 7.304085e-01
-1.124467e+00 7.647188e-01
-1.085198e+00 8.027673e-01
-1.043917e+00 8.451214e-01
-1.000391e+00 8.924538e-01
-9.543518e-01 9.455597e-01
-9.054864e-01 1.005383e+00
-8.534306e-01 1.073044e+00
-7.977601e-01 1.149865e+00
-7.379774e-01 1.237404e+00
-6.735008e-01 1.337481e+00
-6.036490e-01 1.452193e+00
-5.276332e-01 1.583890e+00
-4.445375e-01 1.735115e+00
-3.533185e-01 1.908425e+00
-2.528110e-01 2.106040e+00
-1.417575e-01 2.329210e+00
-1.888977e-02 2.577128e+00
1.169422e-01 2.845320e+00
2.665240e-01 3.123375e+00
4.299168e-01 3.392411e+00
6.059849e-01 3.623256e+00
7.918715e-01 3.777351e+00
9.826778e-01 3.812919e+00
1.171573e+00 3.697265e+00
1.350633e+00 3.421613e+00
1.512301e+00 3.009852e+00
1.650958e+00 2.513616e+00
1.763926e+00 1.994931e+00
1.851479e+00 1.507002e+00
1.916086e+00 1.083133e+00
1.961355e+00 7.361125e-01
1.991134e+00 4.639520e-01
2.008948e+00 2.567655e-01
2.017747e+00 1.020837e-01
2.019854e+00 -1.209377e-02
2.017036e+00 -9.596327e-02
2.010602e+00 -1.575975e-01
2.001504e+00 -2.031301e-01
1.990429e+00 -2.370961e-01
1.977872e+00 -2.627957e-01
1.964181e+00 -2.826076e-01
1.949609e+00 -2.982375e-01
1.934332e+00 -3.109075e-01
1.918475e+00 -3.214932e-01
1.902126e+00 -3.306244e-01
1.885346e+00 -3.387560e-01
1.868176e+00 -3.462188e-01
1.850644e+00 -3.532560e-01
1.832767e+00 -3.600483e-01
1.814551e+00 -3.667326e-01
1.796001e+00 -3.734138e-01
1.777115e+00 -3.801756e-01
1.757886e+00 -3.870859e-01
1.738306e+00 -3.942025e-01
1.718362e+00 -4.015765e-01
1.698042e+00 -4.092543e-01
1.677329e+00 -4.172810e-01
1.656203e+00 -4.257010e-01
1.634645e+00 -4.345598e-01
1.612630e+00 -4.439052e-01
1.590134e+00 -4.537879e-01
1.567128e+00 -4.642634e-01
1.543580e+00 -4.753926e-01
1.519457e+00 -4.872431e-01
1.494720e+00 -4.998904e-01
1.469328e+00 -5.134188e-01
1.443233e+00 -5.279243e-01
1.416385e+00 -5.435155e-01
1.388726e+00 -5.603163e-01
1.360190e+00 -5.784687e-01
1.330708e+00 -5.981348e-01
1.300199e+00 -6.195023e-01
1.268571e+00 -6.427883e-01
1.235723e+00 -6.682446e-01
1.201537e+00 -6.961651e-01
1.165884e+00 -7.268918e-01
1.128613e+00 -7.608272e-01
1.089550e+00 -7.984443e-01
1.048498e+00 -8.403010e-01
1.005227e+00 -8.870580e-01
9.594744e-01 -9.394950e-01
9.109321e-01 -9.985394e-01
8.592420e-01 -1.065290e+00
8.039863e-01 -1.141046e+00
7.446749e-01 -1.227342e+00
6.807382e-01 -1.325963e+00
6.115065e-01 -1.438977e+00
5.362012e-01 -1.568711e+00
4.539215e-01 -1.717693e+00
3.636359e-01 -1.888494e+00
2.641950e-01 -2.083389e+00
1.543489e-01 -2.303775e+00
3.282183e-02 -2.549143e+00
-1.015573e-01 -2.815512e+00
-2.496313e-01 -3.093244e+00
-4.115559e-01 -3.364477e+00
-5.863499e-01 -3.601185e+00
-7.713706e-01 -3.765648e+00
-9.619434e-01 -3.815940e+00
-1.151424e+00 -3.717646e+00
-1.331936e+00 -3.458783e+00
-1.495805e+00 -3.059671e+00
-1.637142e+00 -2.569607e+00
-1.752931e+00 -2.050493e+00
-1.843153e+00 -1.557217e+00
-1.910085e+00 -1.125453e+00
-1.957262e+00 -7.699991e-01
-1.988541e+00 -4.901112e-01
-2.007500e+00 -2.764687e-01
-2.017153e+00 -1.166953e-01
-2.019891e+00 1.343578e-03
-2.017537e+00 8.807015e-02
-2.011443e+00 1.517869e-01
-2.002596e+00 1.988210e-01
-1.991709e+00 2.338632e-01
-1.979293e+00 2.603299e-01
-1.965712e+00 2.806872e-01
-1.951226e+00 2.967042e-01
-1.936018e+00 3.096476e-01
-1.920219e+00 3.204254e-01
-1.903920e+00 3.296896e-01
-1.887185e+00 3.379116e-01
-1.870056e+00 3.454338e-01
-1.852563e+00 3.525075e-01
-1.834721e+00 3.593193e-01
-1.816543e+00 3.660096e-01
-1.798029e+00 3.726868e-01
-1.779179e+00 3.794363e-01
-1.759988e+00 3.863275e-01
-1.740446e+00 3.934193e-01
-1.720543e+00 4.007629e-01
-1.700265e+00 4.084056e-01
-1.679595e+00 4.163924e-01
-1.658515e+00 4.247675e-01
-1.637004e+00 4.335766e-01
-1.615040e+00 4.428667e-01
-1.592597e+00 4.526885e-01
-1.569648e+00 4.630969e-01
-1.546161e+00 4.741521e-01
-1.522102e+00 4.859211e-01
-1.497434e+00 4.984778e-01
-1.472115e+00 5.119062e-01
-1.446099e+00 5.263007e-01
-1.419335e+00 5.417685e-01
-1.391766e+00 5.584319e-01
-1.363330e+00 5.764300e-01
-1.333954e+00 5.959232e-01
-1.303560e+00 6.170962e-01
-1.272058e+00 6.401627e-01
-1.239347e+00 6.653708e-01
-1.205313e+00 6.930080e-01
-1.169827e+00 7.234120e-01
-1.132738e+00 7.569779e-01
-1.093879e+00 7.941703e-01
-1.053052e+00 8.355381e-01
-1.010035e+00 8.817275e-01
-9.645655e-01 9.335064e-01
-9.163421e-01 9.917844e-01
-8.650124e-01 1.057640e+00
-8.101645e-01 1.132352e+00
-7.513199e-01 1.217421e+00
-6.879154e-01 1.314611e+00
-6.192936e-01 1.425956e+00
-5.446883e-01 1.553757e+00
-4.632108e-01 1.700528e+00
-3.738486e-01 1.868841e+00
-2.754598e-01 2.061033e+00
-1.668042e-01 2.278634e+00
-4.660404e-02 2.521407e+00
8.633225e-02 2.785842e+00
2.328949e-01 3.063032e+00
3.933395e-01 3.336134e+00
5.668384e-01 3.578271e+00
7.509383e-01 3.752597e+00
9.411988e-01 3.817192e+00
1.131163e+00 3.736111e+00
1.313036e+00 3.494284e+00
1.479039e+00 3.108414e+00
1.623022e+00 2.625270e+00
1.741632e+00 2.106385e+00
1.834548e+00 1.608199e+00
1.903849e+00 1.168705e+00
1.952983e+00 8.047804e-01
1.985805e+00 5.170504e-01
2.005942e+00 2.968037e-01
2.016478e+00 1.318001e-01
2.019869e+00 9.775899e-03
2.017994e+00 -7.990742e-02
2.012252e+00 -1.457810e-01
2.003665e+00 -1.943716e-01
1.992972e+00 -2.305288e-01
1.980702e+00 -2.577918e-01
1.967233e+00 -2.787164e-01
1.952834e+00 -2.951351e-01
1.937698e+00 -3.083625e-01
1.921958e+00 -3.193395e-01
1.905710e+00 -3.287424e-01
1.889020e+00 -3.370589e-01
1.871932e+00 -3.446435e-01
1.854477e+00 -3.517559e-01
1.836673e+00 -3.585885e-01
1.818531e+00 -3.652862e-01
1.800053e+00 -3.719606e-01
1.781240e+00 -3.786987e-01
1.762086e+00 -3.855716e-01
1.742583e+00 -3.926389e-01
1.722720e+00 -3.999529e-01
1.702482e+00 -4.075609e-01
1.681856e+00 -4.155082e-01
1.660821e+00 -4.238391e-01
1.639359e+00 -4.325987e-01
1.617445e+00 -4.418342e-01
1.595055e+00 -4.515961e-01
1.572162e+00 -4.619381e-01
1.548735e+00 -4.729201e-01
1.524740e+00 -4.846080e-01
1.500140e+00 -4.970754e-01
1.474894e+00 -5.104049e-01
1.448956e+00 -5.246897e-01
1.422276e+00 -5.400355e-01
1.394797e+00 -5.565625e-01
1.366458e+00 -5.744085e-01
1.337187e+00 -5.937318e-01
1.306908e+00 -6.147130e-01
1.275531e+00 -6.375628e-01
1.242956e+00 -6.625251e-01
1.209072e+00 -6.898834e-01
1.173750e+00 -7.199693e-01
1.136843e+00 -7.531711e-01
1.098185e+00 -7.899454e-01
1.057582e+00 -8.308303e-01
1.014815e+00 -8.764618e-01
9.696233e-01 -9.275952e-01
9.217146e-01 -9.851196e-01
8.707405e-01 -1.050096e+00
8.162969e-01 -1.123777e+00
7.579116e-01 -1.207643e+00
6.950316e-01 -1.303424e+00
6.270106e-01 -1.413127e+00
5.530949e-01 -1.539025e+00
4.724109e-01 -1.683611e+00
3.839571e-01 -1.849467e+00
2.866022e-01 -2.038981e+00
1.791218e-01 -2.253796e+00
6.023403e-02 -2.493934e+00
-7.127042e-02 -2.756334e+00
-2.163284e-01 -3.032792e+00


==> vdp/truth-vdp_gi1_traj.txt <==
x y
1.000000e-01 1.000000e-01
1.051376e-01 1.050268e-01
1.105329e-01 1.102878e-01
1.161980e-01 1.157910e-01
1.221452e-01 1.215442e-01
1.283872e-01 1.275544e-01
1.349370e-01 1.338287e-01
1.418081e-01 1.403731e-01
1.490141e-01 1.471930e-01
1.565690e-01 1.542926e-01
1.644868e-01 1.616751e-01
1.727818e-01 1.693419e-01
1.814682e-01 1.772928e-01
1.905602e-01 1.855252e-01
2.000718e-01 1.940341e-01
2.100167e-01 2.028115e-01
2.204081e-01 2.118458e-01
2.312584e-01 2.211215e-01
2.425794e-01 2.306185e-01
2.543814e-01 2.403118e-01
2.666735e-01 2.501702e-01
2.794632e-01 2.601563e-01
2.927557e-01 2.702255e-01
3.065540e-01 2.803255e-01
3.208580e-01 2.903952e-01
3.356646e-01 3.003648e-01
3.509668e-01 3.101546e-01
3.667533e-01 3.196750e-01
3.830082e-01 3.288262e-01
3.997103e-01 3.374982e-01
4.168326e-01 3.455708e-01
4.343418e-01 3.529145e-01
4.521980e-01 3.593912e-01
4.703541e-01 3.648556e-01
4.887556e-01 3.691569e-01
5.073403e-01 3.721411e-01
5.260384e-01 3.736537e-01
5.447722e-01 3.735424e-01
5.634567e-01 3.716609e-01
5.819996e-01 3.678718e-01
6.003021e-01 3.620510e-01
6.182597e-01 3.540906e-01
6.357627e-01 3.439021e-01
6.526977e-01 3.314193e-01
6.689486e-01 3.166002e-01
6.843978e-01 2.994279e-01
6.989273e-01 2.799107e-01
7.124203e-01 2.580813e-01
7.247623e-01 2.339942e-01
7.358419e-01 2.077226e-01
7.455516e-01 1.793542e-01
7.537888e-01 1.489859e-01
7.604558e-01 1.167186e-01
7.654598e-01 8.265020e-02
7.687129e-01 4.687020e-02
7.701312e-01 9.452105e-03
7.696340e-01 -2.955172e-02
7.671425e-01 -7.011685e-02
7.625785e-01 -1.122526e-01
7.558621e-01 -1.560076e-01
7.469100e-01 -2.014764e-01
7.356330e-01 -2.488036e-01
7.219329e-01 -2.981912e-01
7.057002e-01 -3.499048e-01
6.868103e-01 -4.042802e-01
6.651195e-01 -4.617328e-01
6.404615e-01 -5.227652e-01
6.126422e-01 -5.879782e-01
5.814347e-01 -6.580815e-01
5.465738e-01 -7.339044e-01
5.077489e-01 -8.164071e-01
4.645986e-01 -9.066845e-01
4.167028e-01 -1.005966e+00
3.635769e-01 -1.115599e+00
3.046668e-01 -1.237006e+00
2.393462e-01 -1.371597e+00
1.669220e-01 -1.520619e+00
8.664789e-02 -1.684890e+00
-2.244659e-03 -1.864394e+00
-1.004898e-01 -2.057673e+00
-2.086971e-01 -2.260998e+00
-3.272088e-01 -2.467338e+00
-4.559132e-01 -2.665340e+00
-5.940019e-01 -2.838693e+00
-7.397365e-01 -2.966627e+00
-8.902658e-01 -3.026309e+00
-1.041641e+00 -2.997574e+00
-1.189098e+00 -2.869132e+00
-1.327645e+00 -2.643882e+00
-1.452832e+00 -2.340261e+00
-1.561448e+00 -1.988224e+00
-1.651909e+00 -1.621373e+00
-1.724241e+00 -1.269052e+00
-1.779720e+00 -9.515194e-01
-1.820388e+00 -6.790184e-01
-1.848582e+00 -4.536428e-01
-1.866599e+00 -2.721843e-01
-1.876502e+00 -1.287744e-01
-1.880032e+00 -1.676061e-02
-1.878599e+00 7.020480e-02
-1.873318e+00 1.376428e-01
-1.865049e+00 1.901040e-01
-1.854448e+00 2.312065e-01
-1.842012e+00 2.637649e-01
-1.828112e+00 2.899365e-01
-1.813025e+00 3.113593e-01
-1.796956e+00 3.292729e-01
-1.780058e+00 3.446131e-01
-1.762439e+00 3.580880e-01
-1.744181e+00 3.702356e-01
-1.725338e+00 3.814671e-01
-1.705949e+00 3.921005e-01
-1.686036e+00 4.023846e-01
-1.665612e+00 4.125179e-01
-1.644680e+00 4.226623e-01
-1.623237e+00 4.329530e-01
-1.601272e+00 4.435079e-01
-1.578769e+00 4.544318e-01
-1.555707e+00 4.658234e-01
-1.532061e+00 4.777776e-01
-1.507799e+00 4.903895e-01
-1.482886e+00 5.037580e-01
-1.457282e+00 5.179869e-01
-1.430942e+00 5.331895e-01
-1.403811e+00 5.494902e-01
-1.375834e+00 5.670275e-01
-1.346943e+00 5.859581e-01
-1.317065e+00 6.064596e-01
-1.286116e+00 6.287355e-01
-1.254001e+00 6.530209e-01
-1.220612e+00 6.795868e-01
-1.185828e+00 7.087497e-01
-1.149510e+00 7.408783e-01
-1.111498e+00 7.764057e-01
-1.071609e+00 8.158416e-01
-1.029634e+00 8.597865e-01
-9.853281e-01 9.089521e-01
-9.384099e-01 9.641799e-01
-8.885510e-01 1.026469e+00
-8.353680e-01 1.097004e+00
-7.784147e-01 1.177181e+00
-7.171664e-01 1.268643e+00
-6.510122e-01 1.373297e+00
-5.792364e-01 1.493329e+00
-5.010076e-01 1.631166e+00
-4.153706e-01 1.789379e+00
-3.212388e-01 1.970465e+00
-2.174143e-01 2.176408e+00
-1.026249e-01 2.407925e+00
2.438161e-02 2.663222e+00
1.646631e-01 2.936137e+00
3.188155e-01 3.213755e+00
4.865590e-01 3.473924e+00
6.662465e-01 3.684088e+00
8.543770e-01 3.803653e+00
1.045366e+00 3.792221e+00
1.231900e+00 3.623425e+00
1.405991e+00 3.298843e+00
1.560565e+00 2.852765e+00
1.690910e+00 2.342473e+00
1.795358e+00 1.828960e+00
1.875016e+00 1.359550e+00
1.932839e+00 9.604430e-01
1.972600e+00 6.387900e-01
1.998083e+00 3.893006e-01
2.012641e+00 2.007714e-01
2.019015e+00 6.065227e-02
2.019334e+00 -4.254545e-02
2.015203e+00 -1.183218e-01
2.007804e+00 -1.740777e-01
1.997991e+00 -2.153802e-01
1.986383e+00 -2.463200e-01
1.973420e+00 -2.698627e-01
1.959416e+00 -2.881421e-01
1.944595e+00 -3.026862e-01
1.929116e+00 -3.145905e-01
1.913088e+00 -3.246405e-01
1.896592e+00 -3.334016e-01
1.879679e+00 -3.412834e-01
1.862387e+00 -3.485844e-01
1.844739e+00 -3.555250e-01
1.826749e+00 -3.622698e-01
1.808423e+00 -3.689439e-01
1.789761e+00 -3.756447e-01
1.770762e+00 -3.824496e-01
1.751418e+00 -3.894231e-01
1.731719e+00 -3.966203e-01
1.711652e+00 -4.040904e-01
1.691203e+00 -4.118797e-01
1.670354e+00 -4.200324e-01
1.649088e+00 -4.285932e-01
1.627380e+00 -4.376084e-01
1.605209e+00 -4.471265e-01
1.582546e+00 -4.572001e-01
1.559364e+00 -4.678859e-01
1.535629e+00 -4.792470e-01
1.511307e+00 -4.913534e-01
1.486357e+00 -5.042835e-01
1.460736e+00 -5.181257e-01
1.434397e+00 -5.329792e-01
1.407286e+00 -5.489579e-01
1.379343e+00 -5.661911e-01
1.350502e+00 -5.848274e-01
1.320687e+00 -6.050367e-01
1.289817e+00 -6.270162e-01
1.257796e+00 -6.509936e-01
1.224517e+00 -6.772338e-01
1.189859e+00 -7.060463e-01
1.153686e+00 -7.377915e-01
1.115839e+00 -7.728940e-01
1.076139e+00 -8.118535e-01
1.034377e+00 -8.552596e-01
9.903120e-01 -9.038112e-01
9.436687e-01 -9.583333e-01
8.941228e-01 -1.019807e+00
8.412974e-01 -1.089396e+00
7.847523e-01 -1.168471e+00
7.239714e-01 -1.258652e+00
6.583543e-01 -1.361814e+00
5.871965e-01 -1.480114e+00
5.096797e-01 -1.615957e+00
4.248606e-01 -1.771909e+00
3.316653e-01 -1.950494e+00
2.289083e-01 -2.153774e+00
1.153203e-01 -2.382651e+00
-1.035845e-02 -2.635668e+00
-1.492196e-01 -2.907233e+00
-3.019254e-01 -3.185262e+00
-4.683074e-01 -3.448656e+00
-6.468883e-01 -3.665920e+00
-8.343771e-01 -3.797019e+00
-1.025406e+00 -3.800948e+00
-1.212805e+00 -3.649131e+00
-1.388580e+00 -3.339760e+00
-1.545487e+00 -2.903911e+00
-1.678514e+00 -2.397304e+00
-1.785675e+00 -1.881493e+00
-1.867821e+00 -1.405784e+00
-1.927764e+00 -9.986479e-01
-1.969235e+00 -6.689485e-01
-1.996047e+00 -4.123515e-01
-2.011610e+00 -2.180202e-01
-2.018729e+00 -7.339454e-02
-2.019598e+00 3.318591e-02
-2.015871e+00 1.114479e-01
-2.008768e+00 1.690070e-01
-1.999176e+00 2.116054e-01
-1.987732e+00 2.434717e-01
-1.974894e+00 2.676735e-01
-1.960988e+00 2.864204e-01
-1.946245e+00 3.012956e-01
-1.930828e+00 3.134329e-01
-1.914855e+00 3.236456e-01
-1.898405e+00 3.325185e-01
-1.881535e+00 3.404751e-01
-1.864282e+00 3.478240e-01
-1.846671e+00 3.547925e-01
-1.828717e+00 3.615502e-01
-1.810427e+00 3.682255e-01
-1.791802e+00 3.749181e-01
-1.772840e+00 3.817076e-01
-1.753533e+00 3.886594e-01
-1.733873e+00 3.958295e-01
-1.713846e+00 4.032674e-01
-1.693440e+00 4.110195e-01
-1.672636e+00 4.191304e-01
-1.651415e+00 4.276446e-01
-1.629756e+00 4.366082e-01
-1.607636e+00 4.460692e-01
-1.585028e+00 4.560796e-01
-1.561904e+00 4.666960e-01
-1.538231e+00 4.779806e-01
-1.513973e+00 4.900027e-01
-1.489094e+00 5.028394e-01
-1.463549e+00 5.165778e-01
-1.437290e+00 5.313164e-01
-1.410266e+00 5.471671e-01
-1.382415e+00 5.642577e-01
-1.353675e+00 5.827338e-01
-1.323970e+00 6.027635e-01
-1.293219e+00 6.245405e-01
-1.261327e+00 6.482891e-01
-1.228190e+00 6.742704e-01
-1.193688e+00 7.027870e-01
-1.157687e+00 7.341948e-01
-1.120030e+00 7.689106e-01
-1.080540e+00 8.074250e-01
-1.039011e+00 8.503181e-01
-9.952099e-01 8.982735e-01
-9.488612e-01 9.521036e-01
-8.996472e-01 1.012771e+00
-8.471975e-01 1.081417e+00
-7.910781e-01 1.159392e+00
-7.307849e-01 1.248281e+00
-6.657245e-01 1.349936e+00
-5.952049e-01 1.466482e+00
-5.184210e-01 1.600300e+00
-4.344416e-01 1.753950e+00
-3.422118e-01 1.929964e+00
-2.405523e-01 2.130493e+00
-1.282009e-01 2.356610e+00
-3.890857e-03 2.607188e+00
1.335011e-01 2.877193e+00
2.846924e-01 3.155356e+00
4.496346e-01 3.421674e+00
6.270158e-01 3.645764e+00
8.137608e-01 3.788268e+00
1.004730e+00 3.807721e+00
1.192903e+00 3.673458e+00
1.370316e+00 3.380242e+00
1.529561e+00 2.955717e+00
1.665330e+00 2.453735e+00
1.775301e+00 1.936196e+00
1.860048e+00 1.454381e+00
1.922226e+00 1.039076e+00
1.965512e+00 7.010145e-01
1.993739e+00 4.369465e-01
2.010375e+00 2.364651e-01
2.018294e+00 8.704510e-02
2.019752e+00 -2.315246e-02
2.016457e+00 -1.040807e-01
2.009672e+00 -1.635768e-01
2.000315e+00 -2.075692e-01
1.989048e+00 -2.404326e-01
1.976343e+00 -2.653457e-01
1.962540e+00 -2.845989e-01
1.947878e+00 -2.998322e-01
1.932528e+00 -3.122222e-01
1.916611e+00 -3.226118e-01
1.900210e+00 -3.316070e-01
1.883383e+00 -3.396464e-01
1.866171e+00 -3.470490e-01
1.848598e+00 -3.540497e-01
1.830681e+00 -3.608233e-01
1.812427e+00 -3.675022e-01
1.793838e+00 -3.741891e-01
1.774912e+00 -3.809648e-01
1.755643e+00 -3.878961e-01
1.736022e+00 -3.950399e-01
1.716036e+00 -4.024465e-01
1.695671e+00 -4.101624e-01
1.674911e+00 -4.182322e-01
1.653737e+00 -4.267004e-01
1.632127e+00 -4.356129e-01
1.610058e+00 -4.450174e-01
1.587504e+00 -4.549660e-01
1.564437e+00 -4.655138e-01
1.540825e+00 -4.767227e-01
1.516633e+00 -4.886611e-01
1.491823e+00 -5.014054e-01
1.466352e+00 -5.150415e-01
1.440174e+00 -5.296665e-01
1.413235e+00 -5.453907e-01
1.385478e+00 -5.623399e-01
1.356837e+00 -5.806580e-01
1.327240e+00 -6.005111e-01
1.296606e+00 -6.220884e-01
1.264843e+00 -6.456114e-01
1.231847e+00 -6.713363e-01
1.197500e+00 -6.995618e-01
1.161668e+00 -7.306371e-01
1.124199e+00 -7.649718e-01
1.084917e+00 -8.030480e-01
1.043621e+00 -8.454345e-01
1.000079e+00 -8.928038e-01
9.540189e-01 -9.459553e-01
9.051325e-01 -1.005830e+00
8.530533e-01 -1.073549e+00
7.973558e-01 -1.150439e+00
7.375424e-01 -1.238060e+00
6.730306e-01 -1.338232e+00
6.031398e-01 -1.453053e+00
5.270779e-01 -1.584876e+00
4.439292e-01 -1.736247e+00
3.526494e-01 -1.909720e+00
2.520686e-01 -2.107519e+00
1.409386e-01 -2.330865e+00
1.798370e-02 -2.578946e+00
-1.179426e-01 -2.847252e+00
-2.676220e-01 -3.125320e+00
-4.311093e-01 -3.394202e+00
-6.072550e-01 -3.624649e+00
-7.931955e-01 -3.778058e+00
-9.840140e-01 -3.812662e+00
-1.172869e+00 -3.695884e+00
-1.351838e+00 -3.419145e+00
-1.513358e+00 -3.006595e+00
-1.651841e+00 -2.509986e+00
-1.764626e+00 -1.991351e+00
-1.852008e+00 -1.503782e+00
-1.916466e+00 -1.080428e+00
-1.961612e+00 -7.339583e-01
-1.991296e+00 -4.622920e-01
-2.009038e+00 -2.555166e-01
-2.017782e+00 -1.011580e-01
-2.019850e+00 1.277838e-02
-2.017002e+00 9.646448e-02
-2.010546e+00 1.579666e-01
-2.001432e+00 2.034040e-01
-1.990346e+00 2.373018e-01


==> vdp/truth-vdp_test_difabs_all.txt <==
0.000000e+00 0.000000e+00 2.031209e-06 1.780985e-06 1.261329e-06 2.185955e-06 4.768372e-07 5.908352e-05 1.750984e-04 2.795019e-04 3.397945e-04 3.741363e-04 4.435621e-04 5.637942e-04 6.524215e-04 5.862024e-04 2.490022e-04 4.414159e-04 1.455043e-03 2.622806e-03 3.536531e-03 3.271625e-03 1.183598e-03 1.531785e-03 3.005337e-03 2.830942e-03 8.745028e-04 3.266806e-03 8.326335e-03 1.388143e-02 1.903274e-02 2.285893e-02 2.447392e-02 2.351916e-02 2.223591e-02 2.104255e-02 1.997586e-02 1.910403e-02 1.849043e-02 1.816447e-02 1.810956e-02 1.826286e-02 1.851677e-02 1.886180e-02 1.936577e-02 2.003136e-02 2.085909e-02 2.184926e-02 2.300587e-02 2.434339e-02 2.589456e-02 2.772399e-02 2.988865e-02 3.235285e-02 3.526150e-02 3.872917e-02 4.283861e-02 4.766829e-02 5.331497e-02 5.990507e-02 6.758106e-02 7.642779e-02 8.630753e-02 9.732478e-02 1.082394e-01 1.179099e-01 1.256484e-01 1.294298e-01 1.239830e-01 1.099792e-01 9.132627e-02 8.071496e-02 1.060079e-01 1.523526e-01 1.950998e-01 2.207063e-01 2.208497e-01 2.032123e-01 1.747407e-01 1.412933e-01 1.099860e-01 8.369574e-02 6.258947e-02 4.651563e-02 3.449012e-02 2.590971e-02 1.985295e-02 1.574930e-02 1.307627e-02 1.142536e-02 1.049737e-02 9.987026e-03 9.747023e-03 9.678693e-03 9.700039e-03 9.773282e-03 9.888242e-03 1.003274e-02 1.019661e-02 1.037542e-02 1.057007e-02 1.078148e-02 1.100914e-02 1.125328e-02 1.151496e-02 1.179359e-02 1.209353e-02 1.241880e-02 1.277214e-02 1.315519e-02 1.356889e-02 1.401570e-02 1.449978e-02 1.502982e-02 1.560680e-02 1.621667e-02 1.689752e-02 1.767741e-02 1.857452e-02 1.959760e-02 2.074938e-02 2.203302e-02 2.345605e-02 2.504106e-02 2.683570e-02 2.892394e-02 3.125301e-02 3.386158e-02 3.696599e-02 4.071054e-02 4.518684e-02 5.046675e-02 5.662469e-02 6.377123e-02 7.206421e-02 8.168522e-02 9.276585e-02 1.053602e-01 1.191517e-01 1.327422e-01 1.454017e-01 1.556558e-01 1.590490e-01 1.517743e-01 1.336465e-01 1.070270e-01 9.834040e-02 1.342300e-01 1.804062e-01 2.362708e-01 2.892000e-01 3.148582e-01 2.940476e-01 2.405996e-01 1.869046e-01 1.387152e-01 1.010885e-01 7.410327e-02 5.465431e-02 4.133288e-02 3.267593e-02 2.740856e-02 2.444630e-02 2.289627e-02 2.219479e-02 2.193607e-02 2.193008e-02 2.207190e-02 2.229199e-02 2.256416e-02 2.287879e-02 2.322613e-02 2.359907e-02 2.399801e-02 2.442405e-02 2.487846e-02 2.536180e-02 2.587506e-02 2.642137e-02 2.700388e-02 2.762650e-02 2.829242e-02 2.900528e-02 2.977030e-02 3.059357e-02 3.148059e-02 3.243295e-02 3.346925e-02 3.460671e-02 3.585758e-02 3.723393e-02 3.874728e-02 4.041114e-02 4.224474e-02 4.427338e-02 4.653709e-02 4.908645e-02 5.183392e-02 5.488842e-02 5.842815e-02 6.259578e-02 6.750219e-02 7.323744e-02 7.987958e-02 8.751851e-02 9.627624e-02 1.063356e-01 1.179749e-01 1.315951e-01 1.477540e-01 1.668278e-01 1.888968e-01 2.141801e-01 2.428864e-01 2.748794e-01 3.090092e-01 3.438238e-01 3.741904e-01 3.905369e-01 3.845661e-01 3.494577e-01 2.871245e-01 2.354161e-01 2.829967e-01 4.192722e-01 5.571368e-01 6.406307e-01 6.540422e-01 6.029904e-01 5.130131e-01 4.171624e-01 3.251199e-01 2.460605e-01 1.831412e-01 1.348647e-01 9.911859e-02 7.325879e-02 5.504134e-02 4.252449e-02 3.427775e-02 2.905585e-02 2.598448e-02 2.427847e-02 2.340713e-02 2.305580e-02 2.299866e-02 2.310809e-02 2.333079e-02 2.363004e-02 2.398128e-02 2.437160e-02 2.479883e-02 2.526227e-02 2.576051e-02 2.629421e-02 2.686463e-02 2.747440e-02 2.812910e-02 2.883252e-02 2.958951e-02 3.040448e-02 3.128244e-02 3.223142e-02 3.326098e-02 3.438182e-02 3.559340e-02 3.692381e-02 3.839979e-02 4.004196e-02 4.186966e-02 4.390196e-02 4.616114e-02 4.867826e-02 5.149539e-02 5.467738e-02 5.828875e-02 6.213117e-02 6.644070e-02 7.152969e-02 7.764640e-02 8.498303e-02 9.369381e-02 1.039181e-01 1.158005e-01 1.295308e-01 1.453675e-01 1.636568e-01 1.848271e-01 2.093115e-01 2.373974e-01 2.690470e-01 3.024963e-01 3.353069e-01 3.642015e-01 3.830693e-01 3.815857e-01 3.523495e-01 2.948484e-01 2.368377e-01 2.676387e-01 3.946177e-01 5.327976e-01 6.290889e-01 6.546907e-01 6.124776e-01 5.302256e-01 4.321595e-01 3.377681e-01 2.560425e-01 1.901931e-01 1.400691e-01 1.028754e-01 7.606293e-02 5.715423e-02 4.426029e-02 3.575794e-02 3.048070e-02 2.735661e-02 2.564873e-02 2.481725e-02 2.447581e-02 2.443201e-02 2.457280e-02 2.482204e-02 2.513951e-02 2.551239e-02 2.593001e-02 2.638668e-02 2.687814e-02 2.740446e-02 2.796850e-02 2.857248e-02 2.921873e-02 2.991033e-02 3.065170e-02 3.143828e-02 3.222470e-02 3.304585e-02 3.394036e-02 3.493924e-02 3.606647e-02 3.733953e-02 3.876973e-02 4.036446e-02 4.212778e-02 4.406473e-02 4.617862e-02 4.848243e-02 5.099871e-02 5.376526e-02 5.684389e-02 6.032797e-02 6.435416e-02 6.911710e-02 7.458695e-02 8.079618e-02 8.807145e-02 9.669024e-02 1.068887e-01 1.188889e-01 1.329265e-01 1.492786e-01 1.682820e-01 1.903283e-01 2.158058e-01 2.449805e-01 2.778068e-01 3.125601e-01 3.472164e-01 3.785941e-01 4.003648e-01 4.022655e-01 3.762055e-01 3.191882e-01 2.538604e-01 2.688496e-01 3.942617e-01 5.425062e-01 6.508292e-01 6.860617e-01 6.498498e-01 5.681340e-01 4.663845e-01 3.666237e-01 2.790295e-01 2.079103e-01 1.533261e-01 1.126087e-01 8.311713e-02 6.221832e-02 4.787650e-02 3.833712e-02 3.234344e-02 2.874744e-02 2.675373e-02 2.575490e-02 2.531615e-02 2.522223e-02 2.534027e-02 2.558045e-02
0.000000e+00 1.105903e-06 9.652457e-07 6.237296e-05 8.351509e-04 1.211895e-03 6.087874e-04 4.761325e-04 1.020614e-03 5.092897e-04 7.195334e-04 8.994373e-03 1.680020e-02 1.651623e-02 6.413487e-03 1.133740e-02 3.125232e-02 4.779667e-02 5.532137e-02 4.984797e-02 4.166318e-02 3.464855e-02 2.911996e-02 2.512538e-02 2.235295e-02 2.055794e-02 1.949242e-02 1.895329e-02 1.878195e-02 1.882758e-02 1.901551e-02 1.930541e-02 1.967904e-02 2.012456e-02 2.063757e-02 2.121690e-02 2.186741e-02 2.259853e-02 2.341465e-02 2.433085e-02 2.535921e-02 2.651078e-02 2.779898e-02 2.924475e-02 3.083290e-02 3.243151e-02 3.422724e-02 3.639757e-02 3.906887e-02 4.232379e-02 4.620821e-02 5.074388e-02 5.594650e-02 6.185022e-02 6.853740e-02 7.617383e-02 8.504013e-02 9.555997e-02 1.081758e-01 1.227081e-01 1.390336e-01 1.572586e-01 1.772909e-01 1.980590e-01 2.178666e-01 2.326199e-01 2.358902e-01 2.225782e-01 1.903437e-01 1.506541e-01 1.499451e-01 2.173510e-01 3.069472e-01 3.741139e-01 3.996794e-01 3.829247e-01 3.331276e-01 2.738732e-01 2.167144e-01 1.653564e-01 1.237495e-01 9.137920e-02 6.717815e-02 4.949355e-02 3.694258e-02 2.822731e-02 2.239586e-02 1.866665e-02 1.638811e-02 1.512089e-02 1.445050e-02 1.413958e-02 1.405746e-02 1.410199e-02 1.421642e-02 1.438298e-02 1.458821e-02 1.482168e-02 1.507607e-02 1.535115e-02 1.564779e-02 1.596670e-02 1.630788e-02 1.667272e-02 1.706290e-02 1.747761e-02 1.792443e-02 1.840899e-02 1.893546e-02 1.950672e-02 2.012456e-02 2.079269e-02 2.151596e-02 2.230393e-02 2.317235e-02 2.412312e-02 2.514724e-02 2.629380e-02 2.760192e-02 2.909885e-02 3.080213e-02 3.272641e-02 3.488630e-02 3.730792e-02 4.003791e-02 4.315558e-02 4.679079e-02 5.093194e-02 5.569967e-02 6.131276e-02 6.794082e-02 7.573801e-02 8.486595e-02 9.552533e-02 1.079637e-01 1.224416e-01 1.391419e-01 1.579256e-01 1.784297e-01 1.992529e-01 2.179956e-01 2.321651e-01 2.370258e-01 2.246956e-01 1.948925e-01 1.557077e-01 1.479836e-01 2.108723e-01 2.836268e-01 3.495433e-01 4.012640e-01 4.233815e-01 4.053844e-01 3.470598e-01 2.706735e-01 2.040835e-01 1.508768e-01 1.103942e-01 8.116511e-02 6.070413e-02 4.707427e-02 3.846090e-02 3.335173e-02 3.055729e-02 2.913900e-02 2.854072e-02 2.838035e-02 2.846342e-02 2.869964e-02 2.902628e-02 2.940993e-02 2.984142e-02 3.031519e-02 3.082641e-02 3.137096e-02 3.195088e-02 3.256915e-02 3.322789e-02 3.393008e-02 3.467809e-02 3.547605e-02 3.632799e-02 3.724297e-02 3.822963e-02 3.929361e-02 4.044244e-02 4.168374e-02 4.302780e-02 4.448850e-02 4.608405e-02 4.783725e-02 4.974706e-02 5.185616e-02 5.421153e-02 5.685284e-02 5.981882e-02 6.314837e-02 6.688713e-02 7.109424e-02 7.584815e-02 8.126239e-02 8.749176e-02 9.452613e-02 1.025940e-01 1.120574e-01 1.232313e-01 1.364064e-01 1.518769e-01 1.699610e-01 1.910372e-01 2.155474e-01 2.439753e-01 2.767596e-01 3.142105e-01 3.555854e-01 3.987940e-01 4.411259e-01 4.776307e-01 4.990149e-01 4.928866e-01 4.499192e-01 3.710948e-01 3.033170e-01 3.640540e-01 5.359969e-01 7.099674e-01 8.211058e-01 8.405559e-01 7.794096e-01 6.705280e-01 5.442625e-01 4.244998e-01 3.213710e-01 2.388082e-01 1.758837e-01 1.292522e-01 9.562342e-02 7.193230e-02 5.576145e-02 4.510657e-02 3.847547e-02 3.454478e-02 3.240168e-02 3.134838e-02 3.091541e-02 3.086343e-02 3.104170e-02 3.135520e-02 3.175788e-02 3.223106e-02 3.276165e-02 3.334065e-02 3.396432e-02 3.463327e-02 3.535036e-02 3.611799e-02 3.693952e-02 3.781956e-02 3.876316e-02 3.976139e-02 4.082712e-02 4.198289e-02 4.324772e-02 4.463554e-02 4.615905e-02 4.782944e-02 4.965783e-02 5.165876e-02 5.384961e-02 5.625742e-02 5.892016e-02 6.189212e-02 6.525037e-02 6.896689e-02 7.304522e-02 7.771333e-02 8.316401e-02 8.956098e-02 9.704249e-02 1.057414e-01 1.157980e-01 1.273840e-01 1.407328e-01 1.561645e-01 1.741300e-01 1.952336e-01 2.202100e-01 2.493871e-01 2.828542e-01 3.207529e-01 3.629056e-01 4.081333e-01 4.532974e-01 4.943133e-01 5.197109e-01 5.168480e-01 4.752110e-01 3.948886e-01 3.184755e-01 3.618311e-01 5.341994e-01 7.207583e-01 8.432276e-01 8.733269e-01 8.184294e-01 7.054611e-01 5.760478e-01 4.519965e-01 3.434815e-01 2.562367e-01 1.889517e-01 1.388916e-01 1.025290e-01 7.681066e-02 5.905877e-02 4.727085e-02 3.978170e-02 3.528811e-02 3.279265e-02 3.149701e-02 3.093495e-02 3.081262e-02 3.093892e-02 3.121714e-02 3.160234e-02 3.206487e-02 3.258365e-02 3.315016e-02 3.376394e-02 3.442475e-02 3.513354e-02 3.589221e-02 3.670364e-02 3.757172e-02 3.850368e-02 3.950861e-02 4.059166e-02 4.176079e-02 4.302422e-02 4.439249e-02 4.587947e-02 4.750483e-02 4.928089e-02 5.121912e-02 5.336504e-02 5.576058e-02 5.843979e-02 6.143941e-02 6.479821e-02 6.856283e-02 7.279456e-02 7.757811e-02 8.303212e-02 8.927213e-02 9.628966e-02 1.044092e-01 1.139505e-01 1.252036e-01 1.384396e-01 1.539404e-01 1.720266e-01 1.930849e-01 2.175839e-01 2.460603e-01 2.790500e-01 3.169942e-01 3.589157e-01 4.033951e-01 4.481750e-01 4.885788e-01 5.156707e-01 5.178252e-01 4.834324e-01 4.084405e-01 3.250357e-01 3.478987e-01 5.101047e-01 6.989661e-01 8.339545e-01 8.764304e-01 8.316677e-01 7.283849e-01 5.963721e-01 4.663838e-01 3.557332e-01 2.652982e-01 1.956756e-01 1.437881e-01 1.060948e-01 7.931894e-02 6.084834e-02 4.850490e-02 4.066531e-02 3.595302e-02 3.328252e-02 3.192227e-02 3.132136e-02 3.116256e-02 3.127665e-02 3.155460e-02
0.000000e+00 1.303852e-08 1.288116e-05 1.040891e-04 1.256454e-04 3.640944e-05 9.072009e-05 1.463832e-04 1.004692e-04 3.156050e-04 1.829574e-03 3.082205e-03 3.009884e-03 1.550042e-03 6.104562e-04 2.294314e-03 2.613759e-03 1.464273e-03 2.726119e-04 4.684894e-04 5.224007e-04 2.401453e-04 1.187476e-04 4.350177e-04 6.105867e-04 4.132119e-04 3.304391e-04 3.725767e-04 3.948557e-04 3.095168e-04 2.319204e-04 1.862949e-04 2.721419e-04 4.355860e-04 5.742394e-04 5.990673e-04 5.524007e-04 5.212262e-04 5.008364e-04 4.919302e-04 4.877048e-04 4.912415e-04 4.969483e-04 5.025113e-04 5.143386e-04 5.381092e-04 5.703798e-04 6.249442e-04 7.667468e-04 9.047936e-04 9.778837e-04 9.750262e-04 9.241397e-04 8.737202e-04 8.722371e-04 9.500610e-04 1.107464e-03 1.283251e-03 1.419263e-03 1.601598e-03 1.873604e-03 2.227294e-03 2.589253e-03 2.866772e-03 3.084606e-03 3.080150e-03 3.099616e-03 4.207918e-03 5.474922e-03 5.629687e-03 6.116312e-03 9.058634e-03 6.063949e-03 3.915534e-03 5.802236e-03 5.558580e-03 7.547180e-03 8.193706e-03 1.006668e-02 9.073643e-03 7.398402e-03 6.224923e-03 4.775211e-03 3.713059e-03 2.765847e-03 2.103190e-03 1.587320e-03 1.170131e-03 9.241059e-04 7.515707e-04 6.694669e-04 5.942450e-04 5.656412e-04 5.578946e-04 5.448807e-04 5.440606e-04 5.524528e-04 5.581534e-04 5.625167e-04 5.703423e-04 5.810069e-04 5.919008e-04 6.024211e-04 6.132351e-04 6.252751e-04 6.392596e-04 6.541379e-04 6.691688e-04 6.844067e-04 7.005687e-04 7.192646e-04 7.410364e-04 7.650835e-04 7.948130e-04 8.371244e-04 8.798349e-04 9.160170e-04 9.447288e-04 9.692075e-04 9.956103e-04 1.033820e-03 1.091703e-03 1.173592e-03 1.268984e-03 1.377080e-03 1.753499e-03 2.275431e-03 2.741627e-03 3.035001e-03 3.127781e-03 3.067154e-03 2.949913e-03 2.901522e-03 3.043958e-03 3.466104e-03 4.196670e-03 5.167871e-03 6.201664e-03 6.989233e-03 7.708511e-03 8.996742e-03 1.064048e-02 1.199510e-02 1.291586e-02 1.388744e-02 1.439799e-02 1.388197e-02 1.264122e-02 1.147192e-02 9.137169e-03 1.013772e-02 1.334869e-02 1.547833e-02 1.813401e-02 1.812424e-02 1.995531e-02 2.211838e-02 1.842183e-02 1.483669e-02 1.159201e-02 8.664320e-03 6.426414e-03 4.723146e-03 3.485892e-03 2.569867e-03 1.939425e-03 1.454051e-03 1.158660e-03 9.392363e-04 7.767690e-04 7.050186e-04 6.579557e-04 6.186323e-04 6.028744e-04 6.048987e-04 6.081035e-04 6.107287e-04 6.160258e-04 6.255438e-04 6.372857e-04 6.495459e-04 6.623663e-04 6.763733e-04 6.916366e-04 7.086755e-04 7.535345e-04 8.395530e-04 9.397543e-04 1.035370e-03 1.115573e-03 1.173877e-03 1.208299e-03 1.220441e-03 1.216222e-03 1.209932e-03 1.224033e-03 1.290793e-03 1.438480e-03 1.672173e-03 1.967060e-03 2.267170e-03 2.491273e-03 2.695396e-03 3.100841e-03 3.521255e-03 3.848189e-03 4.058131e-03 4.192913e-03 4.341015e-03 4.603019e-03 5.066273e-03 5.773018e-03 6.687800e-03 7.683936e-03 8.505425e-03 9.576238e-03 1.122667e-02 1.308906e-02 1.460239e-02 1.586672e-02 1.679159e-02 1.737496e-02 1.723928e-02 1.632024e-02 1.495825e-02 1.181918e-02 1.197874e-02 1.622808e-02 1.989912e-02 2.364815e-02 2.411341e-02 2.580279e-02 2.738632e-02 2.273103e-02 1.825599e-02 1.422078e-02 1.063973e-02 7.891621e-03 5.800304e-03 4.280064e-03 3.151261e-03 2.370838e-03 1.777871e-03 1.406946e-03 1.136543e-03 9.394809e-04 8.464084e-04 7.857283e-04 7.387495e-04 7.199903e-04 7.206774e-04 7.236406e-04 7.263303e-04 7.330353e-04 7.448249e-04 7.585703e-04 7.729568e-04 7.877158e-04 8.044291e-04 8.228954e-04 8.429652e-04 8.823419e-04 9.398892e-04 1.003399e-03 1.063142e-03 1.112209e-03 1.146237e-03 1.164418e-03 1.172355e-03 1.181189e-03 1.208894e-03 1.274185e-03 1.384204e-03 1.526790e-03 1.664180e-03 1.787890e-03 2.136454e-03 2.576893e-03 2.955790e-03 3.190220e-03 3.268206e-03 3.235515e-03 3.176904e-03 3.200190e-03 3.406235e-03 3.869933e-03 4.611977e-03 5.562070e-03 6.532468e-03 7.272286e-03 8.133589e-03 9.436182e-03 1.102785e-02 1.252569e-02 1.378083e-02 1.456241e-02 1.486472e-02 1.614998e-02 1.759541e-02 1.805800e-02 1.673046e-02 1.276645e-02 1.106228e-02 1.435762e-02 1.919511e-02 2.328450e-02 2.531200e-02 2.904281e-02 2.842641e-02 2.320615e-02 1.873829e-02 1.436810e-02 1.078107e-02 7.969265e-03 5.882014e-03 4.326109e-03 3.204860e-03 2.408840e-03 1.836436e-03 1.479372e-03 1.206692e-03 1.042664e-03 9.626288e-04 9.019516e-04 8.660390e-04 8.603315e-04 8.633519e-04 8.664362e-04 8.725987e-04 8.850007e-04 9.006307e-04 9.171484e-04 9.343844e-04 9.528871e-04 9.731595e-04 9.949320e-04 1.022900e-03 1.053707e-03 1.084200e-03 1.113030e-03 1.140353e-03 1.168675e-03 1.202607e-03 1.246664e-03 1.301457e-03 1.359065e-03 1.426051e-03 1.528964e-03 1.635362e-03 1.725149e-03 1.794385e-03 1.852038e-03 1.915714e-03 2.007601e-03 2.148069e-03 2.346401e-03 2.595059e-03 2.843785e-03 3.200192e-03 3.670206e-03 4.163836e-03 4.665784e-03 5.209506e-03 5.846759e-03 6.615035e-03 7.509113e-03 8.495891e-03 9.518433e-03 1.061324e-02 1.178550e-02 1.311610e-02 1.508912e-02 1.673450e-02 1.731327e-02 1.842689e-02 1.712867e-02 1.271541e-02 1.032188e-02 1.222480e-02 3.631893e-02 4.987976e-02 2.982175e-02 1.366248e-02 4.957338e-02 5.827841e-02 4.195783e-02 2.950867e-02 2.193879e-02 1.798740e-02 1.639954e-02 1.588908e-02 1.578358e-02 1.581405e-02 1.589913e-02 1.601250e-02 1.615378e-02 1.631598e-02 1.650099e-02 1.670680e-02 1.693122e-02
0.000000e+00 0.000000e+00 2.911490e-06 3.432317e-06 2.149076e-07 1.527787e-06 3.475518e-07 1.060274e-03 3.172294e-03 5.043015e-03 5.803565e-03 5.029385e-03 2.819664e-03 1.817342e-03 5.313635e-03 8.634118e-03 1.037340e-02 9.772385e-03 6.996256e-03 3.974347e-03 3.748656e-03 3.851917e-03 3.742160e-03 3.497604e-03 2.909566e-03 2.122046e-03 2.173916e-03 4.918796e-03 4.417687e-03 1.965401e-03 1.808901e-03 3.011376e-03 2.503343e-03 2.482105e-03 2.471409e-03 2.028500e-03 1.778911e-03 1.490540e-03 1.252459e-03 1.067782e-03 8.838843e-04 7.867409e-04 6.955602e-04 6.429247e-04 6.215261e-04 5.934426e-04 5.807921e-04 5.857944e-04 5.895445e-04 5.927410e-04 6.011270e-04 6.126396e-04 6.253094e-04 6.387567e-04 6.533648e-04 6.693557e-04 6.856647e-04 7.026560e-04 7.226676e-04 7.458542e-04 7.712897e-04 7.974015e-04 8.236123e-04 8.522301e-04 8.513915e-04 8.152208e-04 7.874862e-04 7.928882e-04 8.434540e-04 9.394707e-04 1.067953e-03 1.203144e-03 1.316188e-03 1.385681e-03 1.406612e-03 1.399877e-03 1.416780e-03 1.498767e-03 1.528431e-03 1.588048e-03 1.723798e-03 1.932019e-03 2.190544e-03 2.479658e-03 2.811897e-03 3.223022e-03 3.723467e-03 4.531489e-03 5.308146e-03 5.303098e-03 5.222034e-03 5.793885e-03 5.521574e-03 3.961299e-03 4.348912e-03 5.371842e-03 3.885445e-03 5.868499e-03 6.397588e-03 1.069035e-02 1.466834e-02 1.324735e-02 1.186835e-02 9.505933e-03 7.092349e-03 5.249721e-03 3.701608e-03 2.719355e-03 1.998973e-03 1.572122e-03 1.292317e-03 1.155880e-03 1.071878e-03 1.048661e-03 1.036318e-03 1.035733e-03 1.047053e-03 1.056767e-03 1.068150e-03 1.083840e-03 1.101421e-03 1.117785e-03 1.135194e-03 1.154945e-03 1.176842e-03 1.199625e-03 1.222723e-03 1.247459e-03 1.274387e-03 1.303361e-03 1.333738e-03 1.365831e-03 1.399829e-03 1.417574e-03 1.423397e-03 1.435825e-03 1.466937e-03 1.519957e-03 1.591717e-03 1.674511e-03 1.758867e-03 1.837794e-03 1.906719e-03 1.965489e-03 2.019227e-03 2.075700e-03 2.151001e-03 2.212272e-03 2.092475e-03 1.981950e-03 1.983240e-03 2.103763e-03 2.358435e-03 2.778010e-03 3.339070e-03 3.948255e-03 4.492567e-03 4.884418e-03 5.105456e-03 5.235562e-03 5.470303e-03 6.139141e-03 7.203184e-03 7.996107e-03 8.577918e-03 9.466988e-03 1.074766e-02 1.161491e-02 1.201294e-02 1.180623e-02 1.037496e-02 7.707820e-03 8.534725e-03 1.158683e-02 1.780872e-02 2.443829e-02 2.618789e-02 2.591334e-02 2.025318e-02 1.163065e-02 8.404381e-03 5.929187e-03 4.005726e-03 2.921810e-03 2.127955e-03 1.626840e-03 1.287597e-03 1.107599e-03 9.933360e-04 9.537404e-04 9.256926e-04 9.204487e-04 9.283138e-04 9.332441e-04 9.426606e-04 9.567178e-04 9.712531e-04 9.845176e-04 1.000353e-03 1.018061e-03 1.037379e-03 1.056607e-03 1.076908e-03 1.098616e-03 1.122318e-03 1.147372e-03 1.173649e-03 1.202054e-03 1.212694e-03 1.196236e-03 1.178112e-03 1.177225e-03 1.203706e-03 1.256921e-03 1.329377e-03 1.409831e-03 1.486915e-03 1.553056e-03 1.603598e-03 1.640777e-03 1.670845e-03 1.701292e-03 1.737937e-03 1.788224e-03 1.824550e-03 1.788765e-03 1.780351e-03 1.854218e-03 2.038100e-03 2.341620e-03 2.732080e-03 3.140600e-03 3.499645e-03 3.775886e-03 4.014250e-03 4.363301e-03 5.044986e-03 5.784720e-03 6.333445e-03 6.864879e-03 7.723592e-03 8.955566e-03 1.067212e-02 1.257148e-02 1.254121e-02 1.069246e-02 7.830151e-03 6.838768e-03 9.212662e-03 1.285309e-02 1.837736e-02 2.305029e-02 2.413320e-02 2.266209e-02 1.525109e-02 8.556623e-03 6.642673e-03 4.435966e-03 3.079885e-03 2.223161e-03 1.659974e-03 1.303583e-03 1.105829e-03 1.006783e-03 9.563575e-04 9.431097e-04 9.344507e-04 9.414293e-04 9.509383e-04 9.592621e-04 9.720165e-04 9.869998e-04 1.001151e-03 1.015829e-03 1.032628e-03 1.051444e-03 1.070569e-03 1.090255e-03 1.111084e-03 1.133868e-03 1.158206e-03 1.183946e-03 1.211394e-03 1.236524e-03 1.262534e-03 1.295186e-03 1.335373e-03 1.381557e-03 1.428980e-03 1.475789e-03 1.521432e-03 1.567123e-03 1.616874e-03 1.675552e-03 1.721650e-03 1.747309e-03 1.791482e-03 1.876678e-03 2.007838e-03 2.178419e-03 2.370046e-03 2.560042e-03 2.731862e-03 2.881978e-03 3.038184e-03 3.265911e-03 3.481931e-03 3.711952e-03 4.025619e-03 4.440064e-03 4.943387e-03 5.525878e-03 6.208647e-03 7.044279e-03 8.099383e-03 9.326997e-03 1.091553e-02 1.231182e-02 1.295270e-02 1.362647e-02 1.457845e-02 1.305008e-02 1.128363e-02 1.106382e-02 9.458640e-03 1.084197e-02 1.516899e-02 2.091122e-02 2.669397e-02 2.649826e-02 2.506966e-02 2.214210e-02 1.703980e-02 1.268711e-02 9.442196e-03 6.889930e-03 5.056256e-03 3.665000e-03 2.798817e-03 2.169937e-03 1.793644e-03 1.546703e-03 1.423950e-03 1.369611e-03 1.332540e-03 1.328334e-03 1.337762e-03 1.346021e-03 1.359779e-03 1.379787e-03 1.402601e-03 1.424660e-03 1.448114e-03 1.474259e-03 1.502981e-03 1.534382e-03 1.566420e-03 1.599726e-03 1.636098e-03 1.676232e-03 1.719677e-03 1.765459e-03 1.812880e-03 1.862608e-03 1.916852e-03 1.972815e-03 2.022581e-03 2.081887e-03 2.158827e-03 2.254995e-03 2.366900e-03 2.488091e-03 2.611741e-03 2.734527e-03 2.859719e-03 3.003057e-03 3.130000e-03 3.037482e-03 2.930182e-03 2.956783e-03 3.169264e-03 3.583725e-03 4.192165e-03 4.940806e-03 5.735356e-03 6.479255e-03 7.100201e-03 7.607133e-03 8.104862e-03 8.807457e-03 1.007238e-02 1.176046e-02 1.298231e-02 1.391985e-02 1.526799e-02 1.701995e-02 1.788270e-02 1.777835e-02 1.639074e-02 1.357896e-02
0.000000e+00 5.960464e-08 1.554219e-05 2.130380e-05 9.585168e-05 1.028862e-04 4.406493e-05 5.925779e-04 4.759132e-04 6.289636e-04 1.087227e-03 6.968700e-04 4.373046e-03 3.815868e-03 1.693618e-03 2.834487e-03 2.838516e-04 8.374773e-04 2.747380e-04 1.283156e-03 4.392921e-04 4.800990e-04 1.010176e-03 9.720178e-04 1.334538e-03 1.149166e-03 8.548878e-04 6.133795e-04 4.792812e-04 3.674302e-04 3.272229e-04 2.738890e-04 2.674211e-04 2.556840e-04 2.446116e-04 2.505273e-04 2.510313e-04 2.489735e-04 2.525725e-04 2.580614e-04 2.608188e-04 2.628997e-04 2.668201e-04 2.716567e-04 2.764306e-04 2.810940e-04 2.858551e-04 2.909609e-04 2.973450e-04 3.076947e-04 3.239388e-04 3.415356e-04 3.523537e-04 3.527017e-04 3.470554e-04 3.474575e-04 3.633325e-04 3.876113e-04 4.008187e-04 4.175938e-04 4.371078e-04 4.535074e-04 4.653705e-04 4.741134e-04 4.843968e-04 5.026690e-04 5.355605e-04 5.824941e-04 6.286554e-04 7.746336e-04 1.103715e-03 1.435321e-03 1.648941e-03 1.700375e-03 1.610080e-03 1.445110e-03 1.300482e-03 1.273871e-03 1.440021e-03 1.826864e-03 2.381430e-03 2.937564e-03 3.240600e-03 3.555672e-03 4.209605e-03 5.099110e-03 5.865354e-03 6.327967e-03 6.431338e-03 5.812690e-03 6.557052e-03 8.277285e-03 9.886917e-03 1.070183e-02 9.098342e-03 6.407827e-03 5.506637e-03 6.310894e-03 8.473402e-03 9.880735e-03 1.418099e-02 1.731623e-02 1.429311e-02 1.186911e-02 9.360483e-03 7.059760e-03 5.270937e-03 3.891181e-03 2.877948e-03 2.107867e-03 1.576649e-03 1.161018e-03 9.098007e-04 6.995117e-04 5.472078e-04 4.793029e-04 4.171754e-04 3.661681e-04 3.519544e-04 3.490644e-04 3.427358e-04 3.370813e-04 3.388005e-04 3.446502e-04 3.506213e-04 3.563703e-04 3.624014e-04 3.695460e-04 3.779349e-04 3.904330e-04 4.061772e-04 4.224816e-04 4.361130e-04 4.445797e-04 4.491810e-04 4.557151e-04 4.712452e-04 4.982387e-04 5.269681e-04 5.595909e-04 6.224398e-04 6.827448e-04 7.225419e-04 7.386006e-04 7.395612e-04 7.416321e-04 7.629748e-04 8.221343e-04 9.274620e-04 1.063099e-03 1.180380e-03 1.426590e-03 1.764498e-03 2.079665e-03 2.338552e-03 2.567590e-03 2.815403e-03 3.128922e-03 3.521706e-03 3.968382e-03 4.429658e-03 4.920647e-03 5.320993e-03 5.912899e-03 7.149972e-03 8.147373e-03 8.353961e-03 9.555290e-03 9.299236e-03 6.395365e-03 4.959015e-03 5.132448e-03 2.177090e-02 3.340527e-02 1.447037e-02 2.477182e-02 5.626969e-02 5.657261e-02 4.076396e-02 2.838094e-02 2.064080e-02 1.649671e-02 1.467224e-02 1.403515e-02 1.387084e-02 1.387476e-02 1.394104e-02 1.403618e-02 1.415642e-02 1.429527e-02 1.445430e-02 1.463169e-02 1.482552e-02 1.503551e-02 1.525889e-02 1.549662e-02 1.574956e-02 1.601752e-02 1.629980e-02 1.659789e-02 1.691370e-02 1.724887e-02 1.760497e-02 1.798244e-02 1.838319e-02 1.881104e-02 1.927038e-02 1.976430e-02 2.029431e-02 2.086341e-02 2.147547e-02 2.213629e-02 2.285628e-02 2.363535e-02 2.447818e-02 2.540958e-02 2.644819e-02 2.760823e-02 2.889929e-02 3.033234e-02 3.192133e-02 3.368803e-02 3.566880e-02 3.791885e-02 4.035192e-02 4.288907e-02 4.583574e-02 4.942889e-02 5.383234e-02 5.915789e-02 6.547774e-02 7.284806e-02 8.133911e-02 9.105936e-02 1.021948e-01 1.150196e-01 1.298824e-01 1.471358e-01 1.670182e-01 1.890569e-01 2.115645e-01 2.331545e-01 2.513817e-01 2.606006e-01 2.539324e-01 2.283435e-01 1.856045e-01 1.573231e-01 2.045645e-01 2.981089e-01 3.882076e-01 4.413191e-01 4.413963e-01 4.010496e-01 3.389068e-01 2.713317e-01 2.094361e-01 1.571174e-01 1.161845e-01 8.536197e-02 6.279303e-02 4.665117e-02 3.545242e-02 2.790823e-02 2.307398e-02 2.014728e-02 1.846026e-02 1.759345e-02 1.719548e-02 1.706247e-02 1.710047e-02 1.723994e-02 1.743708e-02 1.767584e-02 1.794996e-02 1.825359e-02 1.858249e-02 1.893499e-02 1.931216e-02 1.971631e-02 2.014874e-02 2.061130e-02 2.110665e-02 2.163771e-02 2.216380e-02 2.268015e-02 2.322802e-02 2.384087e-02 2.454259e-02 2.535104e-02 2.627673e-02 2.732403e-02 2.849277e-02 2.977788e-02 3.117532e-02 3.268260e-02 3.430292e-02 3.605095e-02 3.795505e-02 4.006872e-02 4.247730e-02 4.531019e-02 4.874077e-02 5.261199e-02 5.705091e-02 6.230869e-02 6.857693e-02 7.600869e-02 8.473706e-02 9.491338e-02 1.067290e-01 1.204342e-01 1.363308e-01 1.546942e-01 1.758699e-01 1.989512e-01 2.228112e-01 2.463255e-01 2.667982e-01 2.781222e-01 2.738717e-01 2.496189e-01 2.052178e-01 1.686544e-01 2.082859e-01 3.060068e-01 4.050134e-01 4.674942e-01 4.742807e-01 4.358184e-01 3.715842e-01 2.993642e-01 2.321818e-01 1.747810e-01 1.294763e-01 9.519219e-02 6.997319e-02 5.187728e-02 3.925836e-02 3.072041e-02 2.519737e-02 2.182771e-02 1.986509e-02 1.883836e-02 1.835600e-02 1.818026e-02 1.819967e-02 1.833552e-02 1.853705e-02 1.878519e-02 1.907246e-02 1.939179e-02 1.973819e-02 2.010937e-02 2.050712e-02 2.093434e-02 2.139055e-02 2.187850e-02 2.240052e-02 2.295959e-02 2.349924e-02 2.402312e-02 2.457708e-02 2.519752e-02 2.591289e-02 2.674427e-02 2.770222e-02 2.879372e-02 3.001867e-02 3.137257e-02 3.284848e-02 3.444017e-02 3.614513e-02 3.796920e-02 3.993221e-02 4.207591e-02 4.446640e-02 4.721423e-02 5.048256e-02 5.450200e-02 5.921389e-02 6.467266e-02 7.109921e-02 7.867575e-02 8.756948e-02 9.796581e-02 1.100792e-01 1.241963e-01 1.407583e-01 1.603916e-01 1.820458e-01 2.051459e-01 2.295082e-01 2.543757e-01 2.769097e-01 2.907039e-01 2.891797e-01 2.661856e-01 2.208352e-01 1.784714e-01
0.000000e+00 1.194419e-07 1.490116e-08 1.303852e-08 8.992209e-06 1.995147e-05 2.248541e-05 2.158684e-05 3.343178e-05 5.251409e-05 6.604492e-05 6.607307e-05 5.027329e-05 2.604969e-05 1.581142e-05 2.666399e-04 7.560483e-04 1.163626e-03 1.258278e-03 9.398429e-04 5.730666e-04 1.433622e-03 2.698963e-03 3.750659e-03 4.172708e-03 3.697936e-03 2.493134e-03 1.631323e-03 1.529709e-03 1.685809e-03 2.091113e-03 2.149657e-03 2.113223e-03 2.881584e-03 1.666619e-03 1.621213e-03 1.286356e-03 1.521738e-03 1.725251e-03 2.910646e-03 5.518856e-03 4.466633e-03 3.680671e-03 3.217030e-03 2.398802e-03 1.902382e-03 1.454163e-03 1.120462e-03 8.776719e-04 6.590424e-04 5.453809e-04 4.416686e-04 3.974630e-04 3.683212e-04 3.336984e-04 3.282122e-04 3.306613e-04 3.253166e-04 3.236534e-04 3.298283e-04 3.369279e-04 3.416564e-04 3.459743e-04 3.523630e-04 3.608410e-04 3.696658e-04 3.781600e-04 3.868119e-04 3.966397e-04 4.082574e-04 4.223624e-04 5.158880e-04 6.917961e-04 8.868569e-04 1.049613e-03 1.150065e-03 1.178966e-03 1.144289e-03 1.066890e-03 9.760649e-04 9.057938e-04 8.942516e-04 9.865769e-04 1.227226e-03 1.631941e-03 2.178027e-03 2.797674e-03 3.368749e-03 3.713335e-03 4.053528e-03 4.469412e-03 4.904369e-03 5.365720e-03 5.895260e-03 6.533090e-03 7.306431e-03 8.227319e-03 8.990743e-03 1.000060e-02 1.189520e-02 1.404084e-02 1.543365e-02 1.628867e-02 1.862762e-02 1.833587e-02 1.416586e-02 1.052145e-02 9.724194e-03 1.236757e-02 2.591826e-02 2.596935e-02 1.292560e-02 6.866956e-03 6.970376e-03 6.591089e-03 7.299105e-03 9.046348e-03 9.601747e-03 8.335829e-03 7.213373e-03 6.265388e-03 5.602634e-03 5.128436e-03 4.852662e-03 4.682254e-03 4.603287e-03 4.587024e-03 4.596944e-03 4.633843e-03 4.688572e-03 4.751191e-03 4.821781e-03 4.898943e-03 4.981162e-03 5.068811e-03 5.162111e-03 5.261282e-03 5.365291e-03 5.475250e-03 5.592916e-03 5.718301e-03 5.851965e-03 5.993888e-03 6.145127e-03 6.306781e-03 6.468066e-03 6.640393e-03 6.834648e-03 7.056741e-03 7.308711e-03 7.588233e-03 7.892442e-03 8.217705e-03 8.563158e-03 8.933230e-03 9.338443e-03 9.802507e-03 1.027649e-02 1.068517e-02 1.117184e-02 1.183534e-02 1.273047e-02 1.387268e-02 1.524626e-02 1.680940e-02 1.851870e-02 2.034780e-02 2.231707e-02 2.452769e-02 2.718782e-02 3.058823e-02 3.460796e-02 3.909546e-02 4.415115e-02 5.000019e-02 5.673649e-02 6.404658e-02 7.283056e-02 7.902605e-02 8.035520e-02 7.643541e-02 6.715087e-02 5.423833e-02 4.759237e-02 6.322754e-02 9.381578e-02 1.213162e-01 1.361821e-01 1.347613e-01 1.170178e-01 9.726379e-02 7.833619e-02 6.009800e-02 4.528444e-02 3.352150e-02 2.465016e-02 1.809342e-02 1.343708e-02 1.016458e-02 7.975957e-03 6.549140e-03 5.672957e-03 5.193990e-03 4.920475e-03 4.793855e-03 4.760157e-03 4.766553e-03 4.798024e-03 4.851776e-03 4.920516e-03 4.996931e-03 5.079272e-03 5.169711e-03 5.267615e-03 5.372938e-03 5.485403e-03 5.604828e-03 5.732077e-03 5.869104e-03 6.017846e-03 6.178667e-03 6.351121e-03 6.535527e-03 6.732052e-03 6.944690e-03 7.178068e-03 7.418012e-03 7.680293e-03 7.980677e-03 8.328477e-03 8.725740e-03 9.170176e-03 9.658030e-03 1.018629e-02 1.076131e-02 1.140243e-02 1.214899e-02 1.288659e-02 1.366693e-02 1.465484e-02 1.594285e-02 1.756557e-02 1.951662e-02 2.176363e-02 2.428410e-02 2.709194e-02 3.027154e-02 3.400476e-02 3.860966e-02 4.399204e-02 4.966875e-02 5.575809e-02 6.257128e-02 6.973794e-02 7.594063e-02 7.981852e-02 7.920358e-02 7.213496e-02 5.821452e-02 4.778972e-02 5.903517e-02 8.802956e-02 1.188431e-01 1.362547e-01 1.386445e-01 1.263832e-01 1.029994e-01 8.107266e-02 6.268403e-02 4.681820e-02 3.467565e-02 2.544649e-02 1.872550e-02 1.386815e-02 1.052760e-02 8.245791e-03 6.805080e-03 5.921353e-03 5.408199e-03 5.157928e-03 5.035004e-03 4.990346e-03 5.003780e-03 5.046290e-03 5.101033e-03 5.169208e-03 5.249517e-03 5.339256e-03 5.434879e-03 5.536446e-03 5.645677e-03 5.763236e-03 5.889299e-03 6.023459e-03 6.166659e-03 6.311813e-03 6.432844e-03 6.552320e-03 6.690651e-03 6.862624e-03 7.075695e-03 7.331012e-03 7.625362e-03 7.950470e-03 8.298057e-03 8.660105e-03 9.031456e-03 9.412787e-03 9.810776e-03 1.024564e-02 1.075442e-02 1.139014e-02 1.200863e-02 1.267534e-02 1.352786e-02 1.464494e-02 1.605604e-02 1.775310e-02 1.970105e-02 2.186917e-02 2.425596e-02 2.692409e-02 3.003319e-02 3.387284e-02 3.851977e-02 4.361477e-02 4.916311e-02 5.545477e-02 6.258401e-02 6.985836e-02 7.721811e-02 8.139459e-02 8.021454e-02 7.244474e-02 5.863352e-02 4.824841e-02 5.823878e-02 8.717769e-02 1.180379e-01 1.361554e-01 1.396778e-01 1.267750e-01 1.035011e-01 8.357731e-02 6.473345e-02 4.860055e-02 3.610591e-02 2.651429e-02 1.949722e-02 1.441475e-02 1.091189e-02 8.506047e-03 6.982193e-03 6.024885e-03 5.482246e-03 5.209880e-03 5.066497e-03 5.017679e-03 5.028755e-03 5.065841e-03 5.118212e-03 5.186697e-03 5.267442e-03 5.356164e-03 5.450305e-03 5.552462e-03 5.661692e-03 5.779136e-03 5.904509e-03 6.038181e-03 6.179654e-03 6.326330e-03 6.485572e-03 6.662244e-03 6.857970e-03 7.073585e-03 7.305297e-03 7.552891e-03 7.816401e-03 8.098901e-03 8.407715e-03 8.756686e-03 9.108815e-03 9.482168e-03 9.924402e-03 1.046476e-02 1.111151e-02 1.186348e-02 1.271001e-02 1.363913e-02 1.464860e-02 1.575810e-02 1.702580e-02 1.855933e-02 2.035156e-02 2.246483e-02 2.496609e-02 2.790515e-02 3.133235e-02 3.532593e-02
0.000000e+00 2.149076e-07 5.244030e-05 7.206170e-05 1.192108e-05 8.501035e-05 1.226138e-04 1.012056e-04 8.218962e-05 8.087481e-05 1.023711e-04 1.558684e-04 2.338907e-04 3.066444e-04 2.173304e-04 3.677256e-04 9.434471e-04 1.079150e-03 7.081375e-04 1.316299e-03 3.109109e-03 5.057422e-03 6.495317e-03 6.844205e-03 5.950465e-03 4.743871e-03 4.791935e-03 5.070651e-03 5.739135e-03 5.976239e-03 5.486920e-03 5.112713e-03 3.706103e-03 3.341239e-03 3.560882e-03 3.134500e-03 3.515532e-03 5.823506e-03 7.943677e-03 7.015790e-03 6.407323e-03 5.263487e-03 4.186705e-03 3.270753e-03 2.548955e-03 1.994895e-03 1.575052e-03 1.288169e-03 1.088333e-03 9.456032e-04 8.847562e-04 8.327302e-04 8.080755e-04 8.084892e-04 8.088060e-04 8.125926e-04 8.233446e-04 8.361474e-04 8.493906e-04 8.639941e-04 8.800848e-04 8.965634e-04 9.140190e-04 9.329653e-04 9.532621e-04 9.746314e-04 9.969582e-04 1.017354e-03 1.017107e-03 1.012750e-03 1.021826e-03 1.052322e-03 1.101736e-03 1.161397e-03 1.220651e-03 1.272151e-03 1.312171e-03 1.342984e-03 1.370381e-03 1.400844e-03 1.437930e-03 1.481935e-03 1.524097e-03 1.451303e-03 1.372159e-03 1.357418e-03 1.408211e-03 1.544867e-03 1.806377e-03 2.180907e-03 2.587376e-03 2.927765e-03 3.131910e-03 3.188821e-03 3.180547e-03 3.301380e-03 3.794931e-03 4.374204e-03 4.777363e-03 5.133320e-03 5.750074e-03 6.716831e-03 8.162065e-03 9.959117e-03 9.849766e-03 8.067945e-03 5.766213e-03 5.432953e-03 7.465459e-03 1.025708e-02 1.451221e-02 1.850837e-02 1.945140e-02 1.837828e-02 1.156806e-02 5.454953e-03 4.314228e-03 2.694496e-03 1.783736e-03 1.287868e-03 9.645738e-04 7.801041e-04 6.838737e-04 6.449783e-04 6.259372e-04 6.249149e-04 6.239825e-04 6.300498e-04 6.371835e-04 6.438130e-04 6.524755e-04 6.628244e-04 6.718625e-04 6.817357e-04 6.931716e-04 7.060285e-04 7.189624e-04 7.315609e-04 7.454049e-04 7.608458e-04 7.771358e-04 7.945898e-04 8.122069e-04 8.284056e-04 8.478616e-04 8.726853e-04 9.018554e-04 9.319704e-04 9.608805e-04 9.883672e-04 1.015119e-03 1.044373e-03 1.079712e-03 1.101509e-03 1.111193e-03 1.135408e-03 1.188849e-03 1.273165e-03 1.380563e-03 1.495887e-03 1.601658e-03 1.687905e-03 1.758300e-03 1.840953e-03 1.944588e-03 1.932517e-03 1.941226e-03 2.057303e-03 2.295957e-03 2.627210e-03 3.007384e-03 3.397565e-03 3.792297e-03 4.238247e-03 4.800847e-03 5.485809e-03 6.562246e-03 7.214536e-03 7.430871e-03 7.975024e-03 8.627095e-03 7.482314e-03 7.172084e-03 7.379568e-03 5.729932e-03 6.210938e-03 9.453003e-03 8.444105e-03 2.072951e-02 5.795506e-02 7.874514e-02 6.688374e-02 5.042159e-02 3.498288e-02 2.333120e-02 1.729133e-02 1.450209e-02 1.324193e-02 1.277151e-02 1.264617e-02 1.266151e-02 1.273913e-02 1.284919e-02 1.298009e-02 1.312870e-02 1.329283e-02 1.347030e-02 1.366213e-02 1.386724e-02 1.408439e-02 1.431387e-02 1.455718e-02 1.481602e-02 1.508916e-02 1.537742e-02 1.568282e-02 1.600767e-02 1.635357e-02 1.672139e-02 1.711332e-02 1.753190e-02 1.795351e-02 1.838672e-02 1.885530e-02 1.937827e-02 1.996810e-02 2.063188e-02 2.137327e-02 2.219077e-02 2.308347e-02 2.405036e-02 2.509360e-02 2.622128e-02 2.744840e-02 2.880586e-02 3.034201e-02 3.213198e-02 3.409488e-02 3.625073e-02 3.878129e-02 4.181659e-02 4.544394e-02 4.972032e-02 5.468367e-02 6.038232e-02 6.689826e-02 7.438011e-02 8.307937e-02 9.337059e-02 1.056546e-01 1.197981e-01 1.357591e-01 1.537021e-01 1.736053e-01 1.945855e-01 2.152575e-01 2.320601e-01 2.382569e-01 2.285876e-01 1.997949e-01 1.587375e-01 1.444665e-01 2.001254e-01 2.900346e-01 3.652864e-01 4.000858e-01 3.919884e-01 3.473843e-01 2.875223e-01 2.294891e-01 1.760948e-01 1.320899e-01 9.771153e-02 7.179733e-02 5.281921e-02 3.926103e-02 2.983152e-02 2.346110e-02 1.936941e-02 1.683747e-02 1.540839e-02 1.465003e-02 1.428308e-02 1.416782e-02 1.419574e-02 1.430034e-02 1.445926e-02 1.465968e-02 1.488944e-02 1.514122e-02 1.541337e-02 1.570701e-02 1.602296e-02 1.636097e-02 1.672236e-02 1.710869e-02 1.751953e-02 1.796112e-02 1.843916e-02 1.895837e-02 1.952128e-02 2.013043e-02 2.078916e-02 2.150146e-02 2.227621e-02 2.312770e-02 2.406435e-02 2.507103e-02 2.619192e-02 2.746704e-02 2.892417e-02 3.058192e-02 3.245525e-02 3.455769e-02 3.691384e-02 3.956603e-02 4.258800e-02 4.610189e-02 5.010793e-02 5.469167e-02 6.008507e-02 6.646667e-02 7.398843e-02 8.280512e-02 9.310263e-02 1.051179e-01 1.191042e-01 1.352862e-01 1.536545e-01 1.738718e-01 1.950404e-01 2.147866e-01 2.308616e-01 2.392876e-01 2.324802e-01 2.074862e-01 1.685998e-01 1.441967e-01 1.896982e-01 2.626018e-01 3.311541e-01 3.927495e-01 4.316800e-01 4.315747e-01 3.838189e-01 3.031128e-01 2.298493e-01 1.703860e-01 1.246747e-01 9.138840e-02 6.813028e-02 5.251650e-02 4.268600e-02 3.683285e-02 3.364456e-02 3.203130e-02 3.134041e-02 3.115686e-02 3.124089e-02 3.149171e-02 3.184538e-02 3.226229e-02 3.272908e-02 3.324110e-02 3.379375e-02 3.438435e-02 3.501137e-02 3.567902e-02 3.639010e-02 3.714728e-02 3.795388e-02 3.881430e-02 3.973177e-02 4.071503e-02 4.177321e-02 4.291537e-02 4.414732e-02 4.547818e-02 4.691808e-02 4.848036e-02 5.018309e-02 5.205176e-02 5.409690e-02 5.633937e-02 5.883260e-02 6.162485e-02 6.475689e-02 6.827386e-02 7.222407e-02 7.666690e-02 8.168090e-02 8.737388e-02 9.389567e-02 1.014175e-01 1.100892e-01 1.201640e-01 1.318965e-01 1.455763e-01 1.615465e-01 1.802371e-01
0.000000e+00 1.332800e-07 5.032772e-05 5.825128e-05 8.960741e-06 5.126021e-06 3.546679e-05 1.006601e-04 1.421259e-04 1.349601e-04 3.127618e-04 5.746682e-04 7.592523e-04 7.481057e-04 6.909727e-04 6.462806e-04 6.144629e-04 5.993317e-04 5.957127e-04 6.024276e-04 6.295448e-04 6.457021e-04 6.464627e-04 6.446052e-04 6.586792e-04 7.006944e-04 7.667549e-04 8.443794e-04 1.008593e-03 1.168343e-03 1.267886e-03 1.316494e-03 1.362087e-03 1.457711e-03 1.632796e-03 1.866008e-03 1.007772e-03 2.020644e-03 2.474221e-03 4.565254e-04 4.963453e-03 9.635672e-03 1.182451e-02 1.077031e-02 9.635719e-03 1.120817e-02 9.547164e-03 6.058947e-03 4.787335e-03 5.305766e-03 9.118545e-03 7.334019e-03 5.533128e-03 6.935846e-03 6.657808e-03 6.463321e-03 5.901111e-03 4.993408e-03 4.199717e-03 3.368288e-03 2.791054e-03 2.232165e-03 1.857966e-03 1.588880e-03 1.427090e-03 1.324689e-03 1.252154e-03 1.232705e-03 1.223106e-03 1.220353e-03 1.231815e-03 1.247852e-03 1.264865e-03 1.284592e-03 1.306515e-03 1.329814e-03 1.354739e-03 1.381658e-03 1.410348e-03 1.440392e-03 1.471385e-03 1.504892e-03 1.542217e-03 1.582445e-03 1.625079e-03 1.669073e-03 1.715058e-03 1.765412e-03 1.814309e-03 1.858377e-03 1.911607e-03 1.982377e-03 2.072033e-03 2.176370e-03 2.289084e-03 2.402773e-03 2.514284e-03 2.626836e-03 2.753748e-03 2.870965e-03 2.767681e-03 2.644817e-03 2.651339e-03 2.833905e-03 3.207557e-03 3.768500e-03 4.469193e-03 5.214845e-03 5.902973e-03 6.464703e-03 6.898114e-03 7.303151e-03 7.885295e-03 8.968571e-03 1.042259e-02 1.152367e-02 1.247093e-02 1.382427e-02 1.532576e-02 1.579545e-02 1.577565e-02 1.520209e-02 1.266359e-02 1.001873e-02 1.232285e-02 1.791604e-02 2.718407e-02 3.334576e-02 3.400414e-02 3.153512e-02 2.329141e-02 1.469672e-02 1.107550e-02 7.777243e-03 5.506029e-03 4.018831e-03 2.987745e-03 2.282886e-03 1.847292e-03 1.576396e-03 1.434142e-03 1.370972e-03 1.330958e-03 1.327056e-03 1.333982e-03 1.340579e-03 1.355888e-03 1.376106e-03 1.396008e-03 1.416492e-03 1.439648e-03 1.465678e-03 1.493430e-03 1.521662e-03 1.551680e-03 1.583927e-03 1.619067e-03 1.656037e-03 1.694873e-03 1.736676e-03 1.766818e-03 1.771266e-03 1.773741e-03 1.792564e-03 1.836928e-03 1.908831e-03 2.003038e-03 2.110205e-03 2.220229e-03 2.322619e-03 2.412074e-03 2.487791e-03 2.553760e-03 2.620251e-03 2.702661e-03 2.831649e-03 2.888736e-03 2.914819e-03 3.019218e-03 3.255395e-03 3.641502e-03 4.156458e-03 4.744538e-03 5.338991e-03 5.888827e-03 6.403644e-03 6.981209e-03 7.842871e-03 9.047908e-03 1.018060e-02 1.121923e-02 1.247832e-02 1.423027e-02 1.614895e-02 1.886092e-02 2.020316e-02 1.927753e-02 1.632145e-02 1.227685e-02 1.157383e-02 1.543072e-02 2.289630e-02 3.160669e-02 3.582842e-02 3.668594e-02 3.123284e-02 2.101644e-02 1.616379e-02 1.213681e-02 8.666439e-03 6.388530e-03 4.633294e-03 3.446405e-03 2.586669e-03 2.072189e-03 1.726553e-03 1.553310e-03 1.449964e-03 1.403337e-03 1.395925e-03 1.391664e-03 1.398922e-03 1.416719e-03 1.435330e-03 1.453492e-03 1.475346e-03 1.500574e-03 1.528051e-03 1.555288e-03 1.584118e-03 1.615468e-03 1.649258e-03 1.685546e-03 1.723490e-03 1.762619e-03 1.799734e-03 1.841384e-03 1.892370e-03 1.951800e-03 2.017670e-03 2.086619e-03 2.156484e-03 2.227026e-03 2.299113e-03 2.377632e-03 2.470970e-03 2.542117e-03 2.602627e-03 2.692732e-03 2.835144e-03 3.035032e-03 3.283106e-03 3.559852e-03 3.839764e-03 4.106769e-03 4.363155e-03 4.644803e-03 5.030810e-03 5.440105e-03 5.905963e-03 6.487198e-03 7.199216e-03 8.045821e-03 9.039285e-03 1.022958e-02 1.168345e-02 1.340852e-02 1.543903e-02 1.776222e-02 1.925894e-02 2.036420e-02 2.174160e-02 2.179189e-02 1.856714e-02 1.697854e-02 1.527212e-02 1.388500e-02 2.098486e-02 2.868340e-02 3.647620e-02 3.869272e-02 3.681883e-02 3.329904e-02 2.693858e-02 2.065882e-02 1.567243e-02 1.156931e-02 8.543246e-03 6.241896e-03 4.614298e-03 3.441972e-03 2.659229e-03 2.117374e-03 1.812860e-03 1.611694e-03 1.503259e-03 1.463679e-03 1.439709e-03 1.432384e-03 1.443246e-03 1.460690e-03 1.477404e-03 1.497744e-03 1.522216e-03 1.549921e-03 1.579240e-03 1.609311e-03 1.642182e-03 1.677397e-03 1.715447e-03 1.755754e-03 1.798009e-03 1.843830e-03 1.885419e-03 1.917756e-03 1.956180e-03 2.009934e-03 2.082251e-03 2.169864e-03 2.267482e-03 2.368563e-03 2.467742e-03 2.562597e-03 2.655237e-03 2.753471e-03 2.875784e-03 2.967102e-03 2.923576e-03 2.897684e-03 2.982059e-03 3.218501e-03 3.621143e-03 4.170658e-03 4.808640e-03 5.453121e-03 6.032229e-03 6.504756e-03 6.911670e-03 7.395850e-03 8.231977e-03 9.459983e-03 1.067572e-02 1.182951e-02 1.319164e-02 1.502404e-02 1.705439e-02 2.002740e-02 2.165691e-02 2.085656e-02 1.806537e-02 1.411180e-02 1.210686e-02 1.488555e-02 2.219460e-02 3.153186e-02 3.709805e-02 3.901907e-02 3.438682e-02 2.411014e-02 1.893845e-02 1.456004e-02 1.057329e-02 7.863278e-03 5.718121e-03 4.220088e-03 3.109292e-03 2.401807e-03 1.906670e-03 1.628001e-03 1.453491e-03 1.362613e-03 1.332961e-03 1.312354e-03 1.310160e-03 1.323000e-03 1.338073e-03 1.352390e-03 1.371569e-03 1.394711e-03 1.419368e-03 1.443736e-03 1.469908e-03 1.498603e-03 1.529567e-03 1.562672e-03 1.598356e-03 1.633650e-03 1.670067e-03 1.712039e-03 1.761005e-03 1.815508e-03 1.873221e-03 1.932153e-03 1.991797e-03 2.053698e-03 2.122599e-03 2.203223e-03 2.294717e-03 2.395954e-03 2.508118e-03
0.000000e+00 1.490116e-08 9.238720e-07 5.471487e-07 1.109736e-06 1.369469e-06 3.131239e-07 2.096638e-05 5.314583e-05 6.785693e-05 5.756072e-05 2.924221e-05 3.758521e-06 1.966404e-05 1.256004e-05 1.895334e-05 4.428449e-05 3.724605e-05 3.149613e-05 4.161945e-05 1.162931e-04 2.544640e-04 4.186527e-04 5.508244e-04 5.876361e-04 5.005857e-04 3.755784e-04 1.823169e-04 2.414973e-04 1.336302e-04 8.372469e-04 1.271140e-03 1.097127e-03 2.003123e-03 4.308125e-03 3.210468e-03 8.347324e-04 2.315651e-03 9.724043e-04 8.411189e-04 1.047710e-03 1.005062e-03 2.191919e-03 2.308228e-03 1.684323e-03 1.567966e-03 1.363461e-03 1.061562e-03 9.138219e-04 7.444925e-04 6.014014e-04 5.238016e-04 4.150921e-04 3.577638e-04 3.241974e-04 2.885450e-04 2.825830e-04 2.809411e-04 2.702420e-04 2.677184e-04 2.744752e-04 2.797841e-04 2.817371e-04 2.854163e-04 2.923661e-04 3.008651e-04 3.085836e-04 3.157476e-04 3.238337e-04 3.341100e-04 3.467455e-04 3.715874e-04 3.979899e-04 4.169392e-04 4.270663e-04 4.313493e-04 4.367093e-04 4.504539e-04 4.794492e-04 5.234955e-04 5.683158e-04 8.868455e-04 1.472996e-03 2.049304e-03 2.441445e-03 2.586071e-03 2.505809e-03 2.287100e-03 2.055167e-03 1.941152e-03 2.061813e-03 2.486856e-03 3.204336e-03 4.101493e-03 4.972914e-03 5.529611e-03 6.050942e-03 7.228592e-03 8.564590e-03 9.272417e-03 9.940237e-03 1.097637e-02 1.004691e-02 7.802199e-03 6.604857e-03 5.754011e-03 8.760278e-03 1.018437e-02 8.536825e-03 9.355186e-03 1.004226e-02 1.048092e-02 1.023283e-02 8.760507e-03 7.573857e-03 6.047782e-03 4.716339e-03 3.603105e-03 2.779464e-03 2.134496e-03 1.685514e-03 1.361977e-03 1.133973e-03 1.015072e-03 9.191123e-04 8.699460e-04 8.580518e-04 8.491158e-04 8.471325e-04 8.565210e-04 8.689869e-04 8.823233e-04 8.969108e-04 9.134327e-04 9.309177e-04 9.494743e-04 9.697738e-04 9.912362e-04 1.013768e-03 1.037605e-03 1.059012e-03 1.064519e-03 1.069482e-03 1.087766e-03 1.124548e-03 1.176113e-03 1.235353e-03 1.293459e-03 1.344661e-03 1.387880e-03 1.424494e-03 1.460029e-03 1.498702e-03 1.545957e-03 1.602395e-03 1.551382e-03 1.476137e-03 1.457677e-03 1.521855e-03 1.690075e-03 1.975217e-03 2.348056e-03 2.736506e-03 3.061647e-03 3.267481e-03 3.359282e-03 3.426300e-03 3.672178e-03 4.221699e-03 4.784670e-03 5.249903e-03 5.747318e-03 6.511237e-03 7.581990e-03 9.439158e-03 1.196255e-02 1.203252e-02 9.873053e-03 7.192225e-03 5.920234e-03 7.124288e-03 9.936289e-03 1.387353e-02 1.888135e-02 2.099512e-02 2.144538e-02 1.642122e-02 8.188788e-03 6.534916e-03 4.680942e-03 3.078076e-03 2.291251e-03 1.636149e-03 1.239773e-03 9.585956e-04 8.225619e-04 7.332000e-04 7.041692e-04 6.818955e-04 6.813489e-04 6.864244e-04 6.890495e-04 6.977271e-04 7.085711e-04 7.171162e-04 7.268841e-04 7.388446e-04 7.527745e-04 7.655491e-04 7.785828e-04 7.930694e-04 8.089752e-04 8.264522e-04 8.442429e-04 8.621832e-04 8.812260e-04 9.036399e-04 9.296645e-04 9.569198e-04 9.841056e-04 1.010936e-03 1.038287e-03 1.069200e-03 1.100145e-03 1.118868e-03 1.143029e-03 1.184611e-03 1.247657e-03 1.326730e-03 1.413564e-03 1.497579e-03 1.572157e-03 1.639017e-03 1.710898e-03 1.799376e-03 1.762646e-03 1.720633e-03 1.779930e-03 1.974228e-03 2.302463e-03 2.725058e-03 3.172337e-03 3.578940e-03 3.914464e-03 4.226851e-03 4.657678e-03 5.485001e-03 6.285999e-03 6.743337e-03 7.214841e-03 8.170011e-03 9.290633e-03 1.026257e-02 1.070551e-02 1.036112e-02 8.565801e-03 6.149094e-03 7.993431e-03 1.067976e-02 1.631031e-02 2.204622e-02 2.302974e-02 2.243914e-02 1.673666e-02 8.597056e-03 5.949552e-03 3.991494e-03 2.566119e-03 1.875103e-03 1.416000e-03 1.166376e-03 1.022425e-03 9.629732e-04 9.309048e-04 9.286748e-04 9.273179e-04 9.344822e-04 9.464966e-04 9.563373e-04 9.686633e-04 9.835063e-04 9.989478e-04 1.013979e-03 1.030376e-03 1.048779e-03 1.068704e-03 1.088784e-03 1.109932e-03 1.132610e-03 1.157124e-03 1.183231e-03 1.210480e-03 1.239766e-03 1.239540e-03 1.179081e-03 1.095532e-03 1.017310e-03 9.652902e-04 9.518850e-04 9.836580e-04 1.056762e-03 1.157919e-03 1.268656e-03 1.368151e-03 1.441475e-03 1.481813e-03 1.496007e-03 1.506931e-03 1.542628e-03 1.614603e-03 1.685783e-03 1.670373e-03 1.575817e-03 1.544732e-03 1.534174e-03 1.502002e-03 1.450065e-03 1.420858e-03 1.438972e-03 1.477212e-03 1.490714e-03 1.477210e-03 1.505123e-03 1.787424e-03 2.162115e-03 2.063786e-03 1.855958e-03 2.038999e-03 2.291056e-03 2.010965e-03 2.058245e-03 2.299696e-03 1.861329e-03 4.048478e-03 3.522156e-03 4.274100e-03 1.054024e-02 1.463821e-02 1.281207e-02 1.018891e-02 6.842069e-03 4.659543e-03 3.116509e-03 2.211604e-03 1.990172e-03 1.945635e-03 1.938085e-03 1.943888e-03 1.946575e-03 1.957667e-03 1.965876e-03 1.982518e-03 2.001749e-03 2.022422e-03 2.048131e-03 2.076631e-03 2.106695e-03 2.139325e-03 2.173187e-03 2.209230e-03 2.248180e-03 2.289774e-03 2.333199e-03 2.378620e-03 2.427086e-03 2.479872e-03 2.535338e-03 2.594004e-03 2.656265e-03 2.711202e-03 2.734141e-03 2.749734e-03 2.778920e-03 2.835363e-03 2.924437e-03 3.045802e-03 3.190171e-03 3.348297e-03 3.509102e-03 3.663100e-03 3.804902e-03 3.933627e-03 4.055091e-03 4.182414e-03 4.341255e-03 4.569521e-03 4.630952e-03 4.613353e-03 4.700971e-03 4.986052e-03 5.506369e-03 6.263861e-03 7.215876e-03 8.280371e-03 9.362640e-03 1.039840e-02 1.137398e-02 1.237677e-02 1.358587e-02 1.523707e-02
0.000000e+00 1.332800e-07 6.417337e-05 3.812745e-05 9.326834e-05 1.251298e-04 3.390012e-05 4.844100e-04 5.559201e-04 1.703743e-04 8.050983e-04 9.432932e-04 1.488544e-03 1.536118e-03 9.577260e-04 2.287501e-03 7.977071e-03 9.485357e-03 7.852267e-03 5.354680e-03 2.169844e-03 1.874819e-03 2.015110e-03 2.254710e-03 2.149879e-03 2.058652e-03 1.904868e-03 1.790119e-03 1.671288e-03 1.602420e-03 1.544052e-03 1.513605e-03 1.505640e-03 1.497979e-03 1.505562e-03 1.522781e-03 1.540682e-03 1.562173e-03 1.588436e-03 1.617014e-03 1.647725e-03 1.680997e-03 1.716590e-03 1.753831e-03 1.793891e-03 1.837382e-03 1.884554e-03 1.934758e-03 1.987862e-03 2.043691e-03 2.077786e-03 2.102558e-03 2.139494e-03 2.201814e-03 2.294613e-03 2.415712e-03 2.556640e-03 2.705563e-03 2.851124e-03 2.985095e-03 3.106631e-03 3.225195e-03 3.365361e-03 3.558937e-03 3.651323e-03 3.735255e-03 3.933348e-03 4.301494e-03 4.845468e-03 5.528608e-03 6.288114e-03 7.060375e-03 7.817139e-03 8.599434e-03 9.542924e-03 1.092731e-02 1.254783e-02 1.395934e-02 1.536682e-02 1.722454e-02 1.945574e-02 2.147018e-02 2.280186e-02 2.258944e-02 2.021794e-02 1.546279e-02 1.366059e-02 1.788602e-02 2.681747e-02 3.736746e-02 4.231825e-02 4.302600e-02 3.758856e-02 2.664149e-02 1.962686e-02 1.481537e-02 1.061677e-02 7.794972e-03 5.671205e-03 4.212353e-03 3.161140e-03 2.507037e-03 2.067961e-03 1.836153e-03 1.701498e-03 1.632246e-03 1.616198e-03 1.609781e-03 1.614315e-03 1.632115e-03 1.654279e-03 1.675456e-03 1.699935e-03 1.728350e-03 1.759879e-03 1.792165e-03 1.825913e-03 1.862017e-03 1.901149e-03 1.943149e-03 1.987475e-03 2.034571e-03 2.075287e-03 2.096265e-03 2.117674e-03 2.154107e-03 2.213480e-03 2.295721e-03 2.395847e-03 2.506254e-03 2.618385e-03 2.726373e-03 2.826873e-03 2.920823e-03 3.013515e-03 3.113962e-03 3.242367e-03 3.357287e-03 3.304020e-03 3.253152e-03 3.316606e-03 3.545726e-03 3.964546e-03 4.570099e-03 5.312742e-03 6.101903e-03 6.842704e-03 7.468116e-03 7.980042e-03 8.479549e-03 9.191154e-03 1.045625e-02 1.202693e-02 1.342795e-02 1.481030e-02 1.659447e-02 1.874856e-02 2.080118e-02 2.219299e-02 2.193323e-02 1.962323e-02 1.527171e-02 1.329970e-02 1.707869e-02 2.576154e-02 3.597274e-02 4.104827e-02 4.212818e-02 3.655140e-02 2.573547e-02 1.972987e-02 1.494946e-02 1.080582e-02 7.984438e-03 5.809681e-03 4.296747e-03 3.188647e-03 2.486176e-03 2.000400e-03 1.733016e-03 1.567210e-03 1.481611e-03 1.455411e-03 1.439457e-03 1.439062e-03 1.453566e-03 1.471125e-03 1.488194e-03 1.509682e-03 1.534993e-03 1.562656e-03 1.590495e-03 1.619860e-03 1.652142e-03 1.686791e-03 1.723621e-03 1.762591e-03 1.803702e-03 1.840084e-03 1.876479e-03 1.922006e-03 1.979837e-03 2.049246e-03 2.125223e-03 2.203807e-03 2.282118e-03 2.359514e-03 2.438164e-03 2.521858e-03 2.620758e-03 2.713596e-03 2.758526e-03 2.823648e-03 2.951345e-03 3.161982e-03 3.453461e-03 3.804387e-03 4.181030e-03 4.545844e-03 4.879565e-03 5.196134e-03 5.564671e-03 6.109375e-03 6.758434e-03 7.500863e-03 8.352573e-03 9.345839e-03 1.054713e-02 1.202998e-02 1.380630e-02 1.591477e-02 1.840758e-02 1.990463e-02 2.078864e-02 2.191889e-02 2.220294e-02 1.785651e-02 1.559162e-02 1.465750e-02 1.401347e-02 2.220578e-02 3.043645e-02 3.680506e-02 3.799729e-02 3.628786e-02 3.170782e-02 2.569298e-02 2.013480e-02 1.484417e-02 1.080811e-02 7.958713e-03 5.833618e-03 4.288421e-03 3.190564e-03 2.419175e-03 1.896560e-03 1.582632e-03 1.358110e-03 1.247847e-03 1.195692e-03 1.156494e-03 1.145964e-03 1.153740e-03 1.163060e-03 1.173071e-03 1.188695e-03 1.208595e-03 1.231063e-03 1.253247e-03 1.276852e-03 1.302726e-03 1.330925e-03 1.361502e-03 1.393080e-03 1.426565e-03 1.451276e-03 1.446374e-03 1.435985e-03 1.439194e-03 1.467793e-03 1.524759e-03 1.605035e-03 1.699128e-03 1.794361e-03 1.881241e-03 1.953541e-03 2.009720e-03 2.054783e-03 2.095262e-03 2.143713e-03 2.222719e-03 2.280072e-03 2.266751e-03 2.297580e-03 2.435495e-03 2.707929e-03 3.109673e-03 3.595912e-03 4.093443e-03 4.542598e-03 4.929397e-03 5.321605e-03 5.900981e-03 6.853949e-03 7.771759e-03 8.504743e-03 9.331112e-03 1.060645e-02 1.209605e-02 1.420617e-02 1.554935e-02 1.499656e-02 1.269468e-02 9.330364e-03 9.098274e-03 1.220224e-02 1.781088e-02 2.502811e-02 2.863855e-02 2.943404e-02 2.528694e-02 1.601140e-02 1.132807e-02 8.449360e-03 5.809172e-03 4.250623e-03 3.062516e-03 2.305015e-03 1.761204e-03 1.466617e-03 1.275598e-03 1.191202e-03 1.146567e-03 1.127279e-03 1.132108e-03 1.137603e-03 1.146428e-03 1.161999e-03 1.179253e-03 1.195042e-03 1.213107e-03 1.233906e-03 1.256538e-03 1.279252e-03 1.302818e-03 1.329235e-03 1.356927e-03 1.386622e-03 1.417718e-03 1.450476e-03 1.479270e-03 1.510004e-03 1.548992e-03 1.597761e-03 1.653911e-03 1.714710e-03 1.774530e-03 1.832982e-03 1.890877e-03 1.951243e-03 2.019763e-03 2.097462e-03 2.134726e-03 2.172713e-03 2.251361e-03 2.391637e-03 2.591831e-03 2.838372e-03 3.104690e-03 3.361920e-03 3.591959e-03 3.801981e-03 4.041363e-03 4.396866e-03 4.787093e-03 5.244597e-03 5.793656e-03 6.447195e-03 7.222484e-03 8.162843e-03 9.330306e-03 1.073632e-02 1.239225e-02 1.443615e-02 1.560751e-02 1.628073e-02 1.730400e-02 1.776785e-02 1.439564e-02 1.292850e-02 1.250586e-02 1.094682e-02 1.644552e-02 2.281715e-02 2.886399e-02 3.068616e-02 2.978802e-02 2.708441e-02 2.172935e-02 1.664375e-02
0.000000e+00 1.685874e-07 3.622080e-05 2.934613e-05 3.760505e-05 5.760227e-05 2.333406e-05 2.070498e-04 5.313909e-04 6.620330e-04 3.851480e-04 3.771314e-04 1.399170e-03 2.412976e-03 2.993191e-03 2.845790e-03 2.579111e-03 2.392742e-03 2.306082e-03 2.292187e-03 2.309929e-03 2.324058e-03 2.316442e-03 2.323790e-03 2.354679e-03 2.402341e-03 2.473187e-03 2.579119e-03 2.729311e-03 2.922133e-03 3.133777e-03 3.491204e-03 4.022575e-03 4.563992e-03 5.045223e-03 5.471231e-03 5.896302e-03 6.396324e-03 7.036475e-03 7.848775e-03 8.821633e-03 9.918524e-03 1.115726e-02 1.236001e-02 1.395676e-02 1.595405e-02 1.746717e-02 1.831418e-02 1.923168e-02 1.781793e-02 1.440845e-02 1.178002e-02 1.207136e-02 1.859522e-02 2.276666e-02 2.391479e-02 2.587827e-02 2.547970e-02 2.402386e-02 2.117043e-02 1.727493e-02 1.397619e-02 1.073660e-02 8.120843e-03 6.035157e-03 4.494360e-03 3.315827e-03 2.466556e-03 1.838816e-03 1.363215e-03 1.059272e-03 8.015496e-04 6.133302e-04 5.156717e-04 4.313245e-04 3.568928e-04 3.229048e-04 3.121496e-04 3.014489e-04 2.902402e-04 2.851075e-04 2.877090e-04 2.919656e-04 2.964515e-04 3.012485e-04 3.073052e-04 3.147622e-04 3.227537e-04 3.575878e-04 4.255504e-04 5.026979e-04 5.727189e-04 6.262341e-04 6.593696e-04 6.702268e-04 6.603812e-04 6.346366e-04 6.069639e-04 6.094702e-04 6.831398e-04 8.453585e-04 1.068105e-03 1.294500e-03 1.444635e-03 1.591039e-03 1.919185e-03 2.239029e-03 2.448417e-03 2.527729e-03 2.521180e-03 2.514695e-03 2.603104e-03 2.864876e-03 3.324814e-03 3.927949e-03 4.519598e-03 4.874958e-03 5.550443e-03 6.711632e-03 7.922396e-03 8.694643e-03 9.322912e-03 9.615068e-03 9.887467e-03 9.907191e-03 9.838027e-03 9.931520e-03 7.786432e-03 6.897311e-03 8.316675e-03 9.597112e-03 1.171637e-02 1.217466e-02 1.519504e-02 1.795119e-02 1.484432e-02 1.214188e-02 9.527083e-03 7.158261e-03 5.321986e-03 3.925854e-03 2.895190e-03 2.128218e-03 1.589484e-03 1.162651e-03 9.018344e-04 6.857252e-04 5.154320e-04 4.357200e-04 3.692024e-04 3.051119e-04 2.758514e-04 2.697989e-04 2.625163e-04 2.530169e-04 2.488511e-04 2.514841e-04 2.556774e-04 2.597011e-04 2.638853e-04 2.688865e-04 2.750793e-04 2.824940e-04 3.107110e-04 3.599842e-04 4.189218e-04 4.769584e-04 5.236794e-04 5.498134e-04 5.508266e-04 5.259169e-04 4.851863e-04 4.556490e-04 4.785288e-04 5.727744e-04 7.042934e-04 8.130685e-04 8.816301e-04 1.194234e-03 1.603453e-03 1.935067e-03 2.099398e-03 2.080379e-03 1.921093e-03 1.710401e-03 1.556952e-03 1.567699e-03 1.819597e-03 2.328830e-03 3.026987e-03 3.718787e-03 4.118864e-03 4.524065e-03 5.324570e-03 6.391819e-03 7.305534e-03 7.898691e-03 8.142509e-03 7.986336e-03 8.813244e-03 1.004012e-02 1.097582e-02 1.100013e-02 8.422774e-03 6.395238e-03 6.975006e-03 8.940245e-03 1.103081e-02 1.274814e-02 1.734169e-02 1.801272e-02 1.474891e-02 1.210999e-02 9.309322e-03 7.021411e-03 5.192744e-03 3.848456e-03 2.823683e-03 2.089593e-03 1.557458e-03 1.165237e-03 9.228013e-04 7.140646e-04 5.852866e-04 5.232248e-04 4.645184e-04 4.240993e-04 4.161361e-04 4.145901e-04 4.103612e-04 4.082457e-04 4.125006e-04 4.194511e-04 4.268543e-04 4.344532e-04 4.426340e-04 4.519415e-04 4.620727e-04 4.781570e-04 4.983385e-04 5.191716e-04 5.369892e-04 5.485162e-04 5.553541e-04 5.626850e-04 5.788878e-04 6.090269e-04 6.473659e-04 6.796498e-04 7.470782e-04 8.326708e-04 9.018121e-04 9.397727e-04 9.517436e-04 9.529358e-04 9.657473e-04 1.013890e-03 1.115292e-03 1.273909e-03 1.455122e-03 1.619090e-03 1.897378e-03 2.214141e-03 2.529652e-03 2.852992e-03 3.216264e-03 3.641697e-03 4.117436e-03 4.608554e-03 5.082626e-03 5.626930e-03 5.986649e-03 6.768779e-03 8.199918e-03 9.187563e-03 9.284049e-03 1.092980e-02 1.021964e-02 6.392262e-03 5.561281e-03 6.419880e-03 1.133780e-02 1.314980e-02 1.166045e-02 1.237882e-02 1.154731e-02 1.018384e-02 8.808828e-03 7.070486e-03 5.645773e-03 4.278781e-03 3.241272e-03 2.390281e-03 1.790343e-03 1.310030e-03 9.958575e-04 7.296031e-04 5.430954e-04 4.317638e-04 3.080673e-04 2.334023e-04 2.049346e-04 1.614431e-04 1.178355e-04 1.077174e-04 1.076154e-04 1.014057e-04 9.294916e-05 9.038808e-05 9.144627e-05 9.282699e-05 9.491602e-05 9.790073e-05 1.004025e-04 1.024253e-04 1.045547e-04 8.891737e-05 6.792252e-05 9.978395e-05 1.643842e-04 2.285130e-04 2.778085e-04 3.024583e-04 2.942624e-04 2.476098e-04 1.621333e-04 6.371176e-05 1.510169e-04 3.093781e-04 4.391488e-04 4.755448e-04 6.683043e-04 1.178300e-03 1.708749e-03 2.071902e-03 2.187128e-03 2.067304e-03 1.787944e-03 1.465864e-03 1.220294e-03 1.140320e-03 1.306162e-03 1.775953e-03 2.476512e-03 3.196032e-03 3.614343e-03 3.795527e-03 4.553168e-03 5.650800e-03 6.322894e-03 6.612809e-03 7.551615e-03 7.624392e-03 6.300231e-03 5.332713e-03 5.245575e-03 4.136834e-03 5.608690e-03 4.769265e-03 4.619977e-03 4.842613e-03 5.062604e-03 8.508442e-03 1.074596e-02 8.822486e-03 7.361488e-03 5.744394e-03 4.331245e-03 3.212776e-03 2.394020e-03 1.761833e-03 1.324614e-03 9.843002e-04 7.228684e-04 5.724765e-04 4.244284e-04 3.166430e-04 2.741607e-04 2.284839e-04 1.806024e-04 1.626312e-04 1.609774e-04 1.571490e-04 1.509541e-04 1.487149e-04 1.514544e-04 1.537537e-04 1.568040e-04 1.607696e-04 1.649867e-04 1.688657e-04 1.725148e-04 1.763277e-04 1.803791e-04 1.863849e-04 1.948286e-04 2.020350e-04 2.077715e-04 2.129613e-04 2.194411e-04
0.000000e+00 7.450581e-09 5.990192e-07 1.612909e-06 8.024521e-07 1.809862e-06 2.032029e-06 3.588675e-07 4.241930e-05 2.018843e-04 3.709287e-04 4.915377e-04 5.619007e-04 6.165826e-04 6.940587e-04 8.045133e-04 9.312370e-04 1.044034e-03 1.101635e-03 1.061525e-03 9.359582e-04 8.789437e-04 7.565357e-04 8.949552e-04 1.367446e-03 1.536774e-03 1.461661e-03 2.375973e-03 1.834351e-03 9.241108e-04 1.046629e-03 1.682049e-03 5.919334e-03 3.351480e-03 5.427595e-03 1.077145e-02 9.239043e-03 7.079762e-03 4.822301e-03 3.450495e-03 2.789335e-03 2.530813e-03 2.450716e-03 2.431690e-03 2.431609e-03 2.371930e-03 2.350938e-03 2.339354e-03 2.337911e-03 2.352956e-03 2.368927e-03 2.392617e-03 2.425473e-03 2.461458e-03 2.500615e-03 2.544320e-03 2.591288e-03 2.641777e-03 2.696242e-03 2.754419e-03 2.816341e-03 2.881572e-03 2.951910e-03 3.028514e-03 3.111171e-03 3.199661e-03 3.294147e-03 3.396356e-03 3.472277e-03 3.516493e-03 3.569661e-03 3.658892e-03 3.799901e-03 3.997407e-03 4.245555e-03 4.530501e-03 4.832352e-03 5.130612e-03 5.409813e-03 5.665874e-03 5.913447e-03 6.193290e-03 6.586398e-03 7.061101e-03 7.519841e-03 8.112079e-03 8.915195e-03 9.947489e-03 1.118997e-02 1.262064e-02 1.423560e-02 1.607505e-02 1.821305e-02 2.069432e-02 2.385770e-02 2.682536e-02 2.934521e-02 3.199418e-02 3.461415e-02 3.452868e-02 3.269394e-02 3.016790e-02 2.482171e-02 2.210664e-02 2.754403e-02 3.071724e-02 4.949585e-02 8.111981e-02 1.037069e-01 9.910356e-02 7.912076e-02 5.931820e-02 4.144168e-02 2.886743e-02 2.143051e-02 1.665209e-02 1.392195e-02 1.248815e-02 1.183405e-02 1.156956e-02 1.151598e-02 1.155455e-02 1.164717e-02 1.177318e-02 1.191637e-02 1.207518e-02 1.224982e-02 1.243637e-02 1.263326e-02 1.284294e-02 1.306595e-02 1.330305e-02 1.355327e-02 1.381794e-02 1.409955e-02 1.439921e-02 1.471842e-02 1.505851e-02 1.542159e-02 1.578929e-02 1.610830e-02 1.641851e-02 1.675809e-02 1.715698e-02 1.763659e-02 1.820987e-02 1.888339e-02 1.965527e-02 2.051897e-02 2.146323e-02 2.247415e-02 2.353955e-02 2.465023e-02 2.580668e-02 2.702287e-02 2.833155e-02 2.979535e-02 3.151415e-02 3.364347e-02 3.635139e-02 3.943878e-02 4.304442e-02 4.734260e-02 5.245930e-02 5.848830e-02 6.552872e-02 7.370712e-02 8.319940e-02 9.422854e-02 1.071764e-01 1.218661e-01 1.374739e-01 1.537795e-01 1.702958e-01 1.847673e-01 1.923561e-01 1.898720e-01 1.738939e-01 1.431716e-01 1.171604e-01 1.452521e-01 2.054421e-01 2.736467e-01 3.333417e-01 3.603123e-01 3.386328e-01 2.853620e-01 2.272590e-01 1.739553e-01 1.299288e-01 9.551036e-02 7.005287e-02 5.175924e-02 3.926656e-02 3.101849e-02 2.591321e-02 2.293635e-02 2.134574e-02 2.058369e-02 2.026793e-02 2.022374e-02 2.033162e-02 2.052074e-02 2.076772e-02 2.105890e-02 2.138226e-02 2.173080e-02 2.210576e-02 2.250743e-02 2.293650e-02 2.339341e-02 2.387944e-02 2.439762e-02 2.495127e-02 2.554430e-02 2.617959e-02 2.686064e-02 2.759258e-02 2.838113e-02 2.923460e-02 3.015094e-02 3.114836e-02 3.224601e-02 3.345741e-02 3.479528e-02 3.627113e-02 3.789825e-02 3.969530e-02 4.168754e-02 4.391515e-02 4.643264e-02 4.912493e-02 5.209519e-02 5.555647e-02 5.967619e-02 6.457932e-02 7.036044e-02 7.709838e-02 8.487066e-02 9.378646e-02 1.040120e-01 1.158054e-01 1.295509e-01 1.457734e-01 1.650410e-01 1.872837e-01 2.123764e-01 2.403176e-01 2.706954e-01 3.018011e-01 3.305673e-01 3.511717e-01 3.542388e-01 3.317536e-01 2.809374e-01 2.226289e-01 2.317333e-01 3.398214e-01 4.720973e-01 5.668629e-01 5.982248e-01 5.687054e-01 4.940956e-01 4.047184e-01 3.190885e-01 2.430678e-01 1.815706e-01 1.339705e-01 9.843662e-02 7.255387e-02 5.419091e-02 4.147912e-02 3.298242e-02 2.756500e-02 2.427017e-02 2.243166e-02 2.146985e-02 2.103066e-02 2.091669e-02 2.098794e-02 2.116434e-02 2.141563e-02 2.172277e-02 2.207075e-02 2.245093e-02 2.286208e-02 2.330518e-02 2.378108e-02 2.429044e-02 2.483501e-02 2.541777e-02 2.603943e-02 2.670861e-02 2.743221e-02 2.821663e-02 2.906684e-02 2.998761e-02 3.098586e-02 3.206928e-02 3.325170e-02 3.455342e-02 3.598333e-02 3.753914e-02 3.927584e-02 4.124133e-02 4.347332e-02 4.600319e-02 4.886128e-02 5.208079e-02 5.571095e-02 5.982526e-02 6.453593e-02 7.000958e-02 7.626693e-02 8.349514e-02 9.198380e-02 1.019845e-01 1.137413e-01 1.275110e-01 1.435978e-01 1.623480e-01 1.841106e-01 2.091125e-01 2.371877e-01 2.676648e-01 2.987118e-01 3.266844e-01 3.472457e-01 3.533095e-01 3.343179e-01 2.881488e-01 2.294973e-01 2.230943e-01 3.210503e-01 4.346644e-01 5.282887e-01 5.920280e-01 6.123572e-01 5.812823e-01 4.989043e-01 3.901356e-01 2.947676e-01 2.182202e-01 1.597745e-01 1.172675e-01 8.734326e-02 6.713550e-02 5.417399e-02 4.632013e-02 4.191753e-02 3.961788e-02 3.857959e-02 3.823444e-02 3.827267e-02 3.854545e-02 3.895888e-02 3.945893e-02 4.002831e-02 4.065668e-02 4.133656e-02 4.206320e-02 4.283823e-02 4.366459e-02 4.454546e-02 4.548415e-02 4.648570e-02 4.755357e-02 4.869514e-02 4.992052e-02 5.123966e-02 5.266170e-02 5.419648e-02 5.585553e-02 5.765321e-02 5.960861e-02 6.174793e-02 6.409086e-02 6.665395e-02 6.949043e-02 7.265101e-02 7.618461e-02 8.014125e-02 8.457682e-02 8.955828e-02 9.517150e-02 1.015325e-01 1.087908e-01 1.170834e-01 1.264193e-01 1.372162e-01 1.498954e-01 1.648467e-01 1.824503e-01 2.031036e-01 2.272486e-01 2.553989e-01 2.881258e-01 3.260505e-01 3.697140e-01 4.193297e-01
0.000000e+00 0.000000e+00 3.198721e-06 3.576279e-06 1.348699e-06 2.026558e-06 5.495277e-07 1.069717e-04 2.983397e-04 4.615069e-04 5.653991e-04 6.257751e-04 6.684040e-04 7.034346e-04 7.219389e-04 7.107269e-04 6.913312e-04 5.759226e-04 3.750639e-04 9.196150e-04 1.673096e-03 1.661808e-03 2.039043e-03 3.930619e-03 2.397943e-03 1.304321e-03 1.248047e-03 1.064340e-03 5.441324e-03 2.230517e-03 5.842568e-03 7.846850e-03 5.917084e-03 4.379784e-03 2.763694e-03 2.176983e-03 1.902988e-03 1.835143e-03 1.837806e-03 1.838024e-03 1.823813e-03 1.823570e-03 1.822953e-03 1.833538e-03 1.841323e-03 1.857789e-03 1.878697e-03 1.900526e-03 1.926029e-03 1.953931e-03 1.983892e-03 2.016356e-03 2.050756e-03 2.086231e-03 2.123840e-03 2.164259e-03 2.207536e-03 2.253215e-03 2.300891e-03 2.351301e-03 2.406523e-03 2.466262e-03 2.530029e-03 2.597049e-03 2.667516e-03 2.743163e-03 2.824639e-03 2.902083e-03 2.987469e-03 3.090626e-03 3.215108e-03 3.359283e-03 3.518138e-03 3.686105e-03 3.859395e-03 4.039984e-03 4.238652e-03 4.469602e-03 4.531380e-03 4.522683e-03 4.615321e-03 4.897912e-03 5.406845e-03 6.136469e-03 7.040998e-03 8.038086e-03 9.038814e-03 9.980761e-03 1.086078e-02 1.177385e-02 1.293055e-02 1.467257e-02 1.685739e-02 1.890776e-02 2.094987e-02 2.342503e-02 2.625301e-02 2.860867e-02 2.996488e-02 2.951342e-02 2.640096e-02 2.053505e-02 1.819259e-02 2.400622e-02 3.623379e-02 4.904793e-02 5.476441e-02 5.515147e-02 4.761557e-02 3.496836e-02 2.713308e-02 2.053455e-02 1.500980e-02 1.108018e-02 8.095010e-03 5.977533e-03 4.449992e-03 3.446696e-03 2.760168e-03 2.368495e-03 2.122182e-03 1.994880e-03 1.946734e-03 1.919278e-03 1.916282e-03 1.932669e-03 1.954759e-03 1.977332e-03 2.005423e-03 2.038820e-03 2.075213e-03 2.112916e-03 2.152465e-03 2.195328e-03 2.241736e-03 2.291081e-03 2.343552e-03 2.399378e-03 2.446478e-03 2.484512e-03 2.529450e-03 2.591944e-03 2.674660e-03 2.775797e-03 2.890054e-03 3.010558e-03 3.132012e-03 3.250717e-03 3.366980e-03 3.485134e-03 3.613454e-03 3.771238e-03 3.911633e-03 3.940059e-03 3.991215e-03 4.152719e-03 4.470377e-03 4.955675e-03 5.587175e-03 6.311682e-03 7.057344e-03 7.762502e-03 8.403528e-03 9.027812e-03 9.779505e-03 1.092797e-02 1.244193e-02 1.403208e-02 1.569398e-02 1.763873e-02 2.008119e-02 2.278637e-02 2.691681e-02 2.991078e-02 2.980468e-02 2.710759e-02 2.275864e-02 1.826603e-02 1.747885e-02 2.416969e-02 3.598417e-02 4.666490e-02 5.208907e-02 5.106922e-02 4.105474e-02 3.200531e-02 2.584900e-02 1.943758e-02 1.455230e-02 1.072802e-02 7.874749e-03 5.773211e-03 4.313397e-03 3.305943e-03 2.651676e-03 2.248514e-03 1.999722e-03 1.888085e-03 1.823972e-03 1.795045e-03 1.798345e-03 1.811076e-03 1.826054e-03 1.848556e-03 1.877231e-03 1.908614e-03 1.940093e-03 1.974621e-03 2.011947e-03 2.052458e-03 2.095687e-03 2.141238e-03 2.188769e-03 2.239712e-03 2.296457e-03 2.359121e-03 2.426618e-03 2.498029e-03 2.571783e-03 2.649410e-03 2.734192e-03 2.826087e-03 2.909536e-03 3.003428e-03 3.123398e-03 3.274864e-03 3.455526e-03 3.658137e-03 3.871596e-03 4.089464e-03 4.313610e-03 4.561026e-03 4.861576e-03 5.059911e-03 5.258463e-03 5.597923e-03 6.141088e-03 6.893530e-03 7.814409e-03 8.845970e-03 9.938217e-03 1.108296e-02 1.234414e-02 1.385783e-02 1.593181e-02 1.818689e-02 2.017057e-02 2.224796e-02 2.484551e-02 2.727698e-02 2.846330e-02 2.859169e-02 2.706351e-02 2.232103e-02 1.746521e-02 2.098175e-02 3.069702e-02 4.451634e-02 5.381282e-02 5.496370e-02 5.123312e-02 4.055291e-02 2.857114e-02 2.175644e-02 1.586431e-02 1.147193e-02 8.403222e-03 6.193962e-03 4.649658e-03 3.622028e-03 2.959976e-03 2.565943e-03 2.363607e-03 2.240978e-03 2.197164e-03 2.189593e-03 2.190731e-03 2.208352e-03 2.236532e-03 2.267432e-03 2.299543e-03 2.336003e-03 2.377292e-03 2.421471e-03 2.467403e-03 2.515736e-03 2.567868e-03 2.624503e-03 2.684488e-03 2.748020e-03 2.815497e-03 2.885710e-03 2.942890e-03 2.999705e-03 3.070578e-03 3.163174e-03 3.278865e-03 3.414797e-03 3.563609e-03 3.718910e-03 3.875264e-03 4.030241e-03 4.187181e-03 4.354382e-03 4.553508e-03 4.758965e-03 4.802009e-03 4.844821e-03 5.013507e-03 5.375575e-03 5.955653e-03 6.739585e-03 7.674490e-03 8.676477e-03 9.665357e-03 1.059336e-02 1.148029e-02 1.244957e-02 1.374754e-02 1.568357e-02 1.788870e-02 2.004124e-02 2.234983e-02 2.517606e-02 2.831581e-02 3.154714e-02 3.372282e-02 3.343900e-02 3.022647e-02 2.417092e-02 1.991479e-02 2.397695e-02 3.608739e-02 5.041809e-02 5.867906e-02 6.092737e-02 5.454662e-02 4.151111e-02 3.284334e-02 2.531343e-02 1.871624e-02 1.389684e-02 1.016383e-02 7.486938e-03 5.523914e-03 4.216877e-03 3.306192e-03 2.757412e-03 2.412923e-03 2.221264e-03 2.139793e-03 2.092852e-03 2.078992e-03 2.091092e-03 2.110939e-03 2.133570e-03 2.162464e-03 2.197322e-03 2.235559e-03 2.274908e-03 2.316569e-03 2.362090e-03 2.411126e-03 2.463320e-03 2.518770e-03 2.577987e-03 2.634484e-03 2.695473e-03 2.766709e-03 2.849821e-03 2.943194e-03 3.043806e-03 3.148801e-03 3.256502e-03 3.367784e-03 3.487459e-03 3.621809e-03 3.764355e-03 3.876488e-03 4.009322e-03 4.199263e-03 4.462606e-03 4.797979e-03 5.189238e-03 5.612457e-03 6.046923e-03 6.479874e-03 6.933640e-03 7.475803e-03 8.217150e-03 9.143147e-03 1.017276e-02 1.123229e-02 1.229398e-02 1.340573e-02 1.471123e-02 1.641977e-02 1.877339e-02 2.183691e-02 2.508772e-02
0.000000e+00 5.331202e-07 2.713414e-04 3.029282e-04 1.644275e-04 7.241644e-04 8.301386e-04 7.224744e-04 6.888583e-04 7.627264e-04 9.104615e-04 1.068175e-03 1.155656e-03 1.131198e-03 1.149036e-03 1.362170e-03 1.858990e-03 2.616897e-03 3.492303e-03 4.255758e-03 4.689773e-03 4.799964e-03 5.077651e-03 5.138461e-03 6.172030e-03 7.494337e-03 7.724572e-03 8.399474e-03 9.561188e-03 5.386374e-03 4.477912e-03 5.001990e-03 7.366052e-03 8.874392e-03 1.113841e-02 1.216615e-02 9.904228e-03 8.383194e-03 6.581319e-03 5.053661e-03 3.810636e-03 2.811533e-03 2.104312e-03 1.498626e-03 1.118744e-03 8.306635e-04 6.677516e-04 5.168634e-04 4.424517e-04 4.040858e-04 3.604451e-04 3.470682e-04 3.485853e-04 3.439136e-04 3.401516e-04 3.441408e-04 3.506128e-04 3.559124e-04 3.600918e-04 3.653912e-04 3.721887e-04 3.798162e-04 3.874244e-04 3.951306e-04 4.035030e-04 4.130344e-04 4.243852e-04 4.362141e-04 4.550990e-04 4.805328e-04 5.063066e-04 5.278768e-04 5.423166e-04 5.498231e-04 5.554562e-04 5.682258e-04 5.982906e-04 6.470279e-04 6.994497e-04 7.598218e-04 9.255714e-04 1.111687e-03 1.244045e-03 1.293902e-03 1.270002e-03 1.211646e-03 1.171725e-03 1.203190e-03 1.349387e-03 1.623026e-03 1.980553e-03 2.285815e-03 2.524517e-03 2.841315e-03 3.277577e-03 3.815681e-03 4.371985e-03 4.858353e-03 5.344956e-03 5.504091e-03 6.008749e-03 7.563527e-03 8.932219e-03 8.983740e-03 1.019463e-02 1.189538e-02 7.259328e-03 6.113470e-03 8.040171e-03 9.768025e-03 1.244905e-02 1.377332e-02 1.555957e-02 1.336205e-02 1.113883e-02 9.097260e-03 6.971954e-03 5.355788e-03 3.946924e-03 2.994567e-03 2.200319e-03 1.641696e-03 1.264678e-03 1.022707e-03 8.752650e-04 7.611184e-04 7.209202e-04 6.958420e-04 6.749082e-04 6.751089e-04 6.823284e-04 6.864456e-04 6.918514e-04 7.026304e-04 7.152683e-04 7.279337e-04 7.403411e-04 7.537992e-04 7.691853e-04 7.860056e-04 8.038253e-04 8.217610e-04 8.407121e-04 8.615884e-04 8.852603e-04 9.124075e-04 9.409420e-04 9.824514e-04 1.029858e-03 1.073873e-03 1.111825e-03 1.144138e-03 1.176492e-03 1.216265e-03 1.271939e-03 1.350624e-03 1.448866e-03 1.549900e-03 1.767837e-03 2.206078e-03 2.669006e-03 3.017820e-03 3.195060e-03 3.216084e-03 3.155157e-03 3.117659e-03 3.218455e-03 3.554822e-03 4.177015e-03 5.063662e-03 6.078280e-03 6.950916e-03 7.658339e-03 8.784288e-03 1.036317e-02 1.194012e-02 1.312905e-02 1.416827e-02 1.464567e-02 1.526530e-02 1.554848e-02 1.518430e-02 1.390492e-02 1.054652e-02 1.092356e-02 1.443121e-02 1.824359e-02 2.123027e-02 2.228273e-02 2.538832e-02 2.519046e-02 2.041972e-02 1.643142e-02 1.257177e-02 9.413769e-03 6.944882e-03 5.126208e-03 3.770639e-03 2.800543e-03 2.112363e-03 1.613997e-03 1.310497e-03 1.075955e-03 9.318088e-04 8.668535e-04 8.173304e-04 7.851184e-04 7.801511e-04 7.847194e-04 7.890358e-04 7.948492e-04 8.053858e-04 8.194000e-04 8.348119e-04 8.508425e-04 8.678550e-04 8.866659e-04 9.068112e-04 9.330818e-04 9.690603e-04 1.008270e-03 1.045535e-03 1.077033e-03 1.102652e-03 1.124284e-03 1.148700e-03 1.185146e-03 1.240411e-03 1.314521e-03 1.392291e-03 1.474981e-03 1.632782e-03 1.804661e-03 1.944325e-03 2.033954e-03 2.083405e-03 2.122139e-03 2.188745e-03 2.326079e-03 2.564888e-03 2.911037e-03 3.320876e-03 3.692736e-03 4.118206e-03 4.631331e-03 5.241570e-03 5.959075e-03 6.766740e-03 7.628981e-03 8.522541e-03 9.552264e-03 1.020826e-02 1.160767e-02 1.379404e-02 1.538319e-02 1.559695e-02 1.753496e-02 1.741174e-02 1.145592e-02 9.686526e-03 1.239552e-02 1.739190e-02 2.237659e-02 2.506360e-02 2.566558e-02 2.289274e-02 1.979041e-02 1.619362e-02 1.276485e-02 1.014871e-02 7.644952e-03 5.660438e-03 4.154397e-03 3.106148e-03 2.347217e-03 1.861983e-03 1.528437e-03 1.315268e-03 1.214945e-03 1.142993e-03 1.106791e-03 1.104061e-03 1.104928e-03 1.108036e-03 1.119667e-03 1.137174e-03 1.155482e-03 1.173524e-03 1.193376e-03 1.215948e-03 1.240913e-03 1.267047e-03 1.293901e-03 1.323244e-03 1.355358e-03 1.390517e-03 1.428207e-03 1.478968e-03 1.541455e-03 1.604716e-03 1.663079e-03 1.715190e-03 1.762867e-03 1.813198e-03 1.874365e-03 1.956161e-03 2.065482e-03 2.199692e-03 2.344050e-03 2.520788e-03 2.894352e-03 3.330967e-03 3.707283e-03 3.964971e-03 4.105264e-03 4.179887e-03 4.272970e-03 4.480295e-03 4.893835e-03 5.571087e-03 6.509674e-03 7.609660e-03 8.644328e-03 9.617623e-03 1.093495e-02 1.266749e-02 1.459163e-02 1.639402e-02 1.817293e-02 1.868367e-02 1.962225e-02 2.183222e-02 2.380646e-02 2.392015e-02 2.112651e-02 1.603630e-02 1.492923e-02 2.039060e-02 2.775791e-02 3.285924e-02 3.563550e-02 3.909991e-02 3.580272e-02 2.918750e-02 2.335279e-02 1.775276e-02 1.330178e-02 9.807831e-03 7.240950e-03 5.319710e-03 3.962003e-03 2.987441e-03 2.317233e-03 1.885160e-03 1.571711e-03 1.399835e-03 1.307760e-03 1.243287e-03 1.214220e-03 1.213677e-03 1.219187e-03 1.226759e-03 1.239613e-03 1.259246e-03 1.281356e-03 1.304012e-03 1.328821e-03 1.355660e-03 1.384873e-03 1.417991e-03 1.455039e-03 1.493237e-03 1.531683e-03 1.570735e-03 1.612520e-03 1.658974e-03 1.715353e-03 1.780826e-03 1.850520e-03 1.933700e-03 2.043535e-03 2.155436e-03 2.257086e-03 2.348342e-03 2.438284e-03 2.540501e-03 2.675966e-03 2.858204e-03 3.092832e-03 3.364261e-03 3.650695e-03 4.064884e-03 4.520271e-03 4.952421e-03 5.366625e-03 5.812627e-03 6.370468e-03 7.100595e-03 8.025540e-03 9.100699e-03
0.000000e+00 1.090553e-05 2.016637e-04 2.310847e-05 1.653746e-04 7.452071e-05 1.111931e-04 1.362358e-04 7.839545e-05 7.273887e-05 1.046482e-04 1.061228e-04 7.941849e-05 7.377921e-05 8.364735e-05 9.895620e-05 9.862874e-05 9.055403e-05 8.877387e-05 9.174036e-05 9.854542e-05 1.099713e-04 1.206549e-04 1.375853e-04 1.765799e-04 2.039171e-04 2.067201e-04 1.900897e-04 1.695404e-04 1.637058e-04 1.902509e-04 2.522625e-04 3.151890e-04 3.853145e-04 5.295110e-04 6.967724e-04 8.907511e-04 1.136191e-03 1.438673e-03 1.765690e-03 2.043891e-03 2.182744e-03 2.153147e-03 2.147232e-03 2.084943e-03 2.377469e-03 3.252920e-03 3.670130e-03 3.612188e-03 5.340564e-03 4.048179e-03 1.982767e-03 2.280930e-03 3.139939e-03 5.110227e-03 3.693484e-03 3.529526e-03 3.592490e-03 2.237004e-03 2.619104e-03 3.048170e-03 2.546571e-03 2.114462e-03 1.602938e-03 1.313229e-03 9.654372e-04 7.331264e-04 5.583866e-04 4.483796e-04 3.710223e-04 2.874941e-04 2.676988e-04 2.457331e-04 2.193211e-04 2.170979e-04 2.201841e-04 2.175738e-04 2.167728e-04 2.202292e-04 2.242305e-04 2.283039e-04 2.324132e-04 2.374530e-04 2.425382e-04 2.474216e-04 2.533797e-04 2.610935e-04 2.692114e-04 2.757843e-04 2.815485e-04 2.872342e-04 2.945165e-04 2.941626e-04 2.881914e-04 2.904549e-04 3.057133e-04 3.316045e-04 3.604081e-04 3.838706e-04 3.981995e-04 4.034542e-04 4.060286e-04 4.135515e-04 3.735500e-04 4.009927e-04 6.934515e-04 9.273276e-04 9.776662e-04 8.538508e-04 6.678999e-04 6.149688e-04 7.247935e-04 7.944967e-04 7.020698e-04 4.895845e-04 4.287588e-04 5.202997e-04 3.313628e-04 3.207861e-04 7.012677e-04 1.105504e-03 1.016369e-03 8.604571e-04 7.867733e-04 8.305727e-04 9.263068e-04 1.918040e-03 4.235413e-03 4.125010e-03 3.276470e-03 4.629697e-03 5.563845e-03 4.810816e-03 3.596984e-03 2.503729e-03 5.969600e-03 5.041896e-03 4.549240e-03 3.657297e-03 2.811237e-03 2.106383e-03 1.588379e-03 1.178988e-03 8.865047e-04 6.714418e-04 4.945996e-04 4.085190e-04 3.098675e-04 2.414152e-04 2.247753e-04 1.977612e-04 1.706208e-04 1.666386e-04 1.694304e-04 1.682515e-04 1.661522e-04 1.680003e-04 1.709242e-04 1.741845e-04 1.781320e-04 1.823603e-04 1.866457e-04 1.907027e-04 1.925257e-04 1.818301e-04 1.861453e-04 2.210731e-04 2.724810e-04 3.193819e-04 3.463915e-04 3.457373e-04 3.165237e-04 2.689485e-04 2.326879e-04 2.453231e-04 2.965349e-04 3.273709e-04 3.213145e-04 4.080464e-04 5.627904e-04 6.585362e-04 6.368029e-04 5.080848e-04 3.465281e-04 2.947837e-04 3.579637e-04 3.723151e-04 3.009077e-04 3.161807e-04 4.714497e-04 4.669089e-04 4.220768e-04 5.293354e-04 7.629577e-04 9.476324e-04 9.103517e-04 8.168261e-04 1.773249e-04 3.459685e-04 1.527303e-03 2.276446e-03 2.086784e-03 4.731204e-03 5.054124e-03 1.368364e-03 1.228098e-03 2.411858e-03 1.906946e-03 1.398584e-03 2.189598e-03 3.795093e-03 3.025630e-03 2.883033e-03 2.288709e-03 1.845902e-03 1.437115e-03 1.108567e-03 8.530870e-04 6.205126e-04 4.792801e-04 3.540197e-04 3.007345e-04 2.181616e-04 1.770871e-04 1.674131e-04 1.340829e-04 1.167161e-04 1.215993e-04 1.203661e-04 1.133872e-04 1.128323e-04 1.149341e-04 1.177380e-04 1.196500e-04 1.217038e-04 1.245491e-04 1.269093e-04 1.301595e-04 1.356569e-04 1.425618e-04 1.473962e-04 1.490264e-04 1.495691e-04 1.513355e-04 1.549677e-04 1.487358e-04 1.358385e-04 1.325033e-04 1.445768e-04 1.677909e-04 1.918584e-04 2.077039e-04 2.120239e-04 2.072428e-04 2.035383e-04 2.050919e-04 2.030190e-04 5.659744e-04 1.042644e-03 1.377175e-03 1.483622e-03 1.371726e-03 1.122800e-03 8.654699e-04 7.038483e-04 6.253544e-04 6.134427e-04 8.300468e-04 1.276540e-03 1.690717e-03 1.716479e-03 1.783905e-03 2.446662e-03 3.204490e-03 3.379894e-03 3.587055e-03 4.367973e-03 4.016979e-03 2.845916e-03 2.855920e-03 3.440100e-03 2.323372e-03 2.476633e-03 2.656196e-03 2.567832e-03 2.313688e-03 1.662445e-03 5.147567e-03 6.880715e-03 5.830925e-03 5.042966e-03 3.918655e-03 2.996409e-03 2.233374e-03 1.695805e-03 1.263779e-03 9.870561e-04 7.542325e-04 5.970761e-04 5.133985e-04 4.282520e-04 3.836246e-04 3.733996e-04 3.592677e-04 3.484513e-04 3.499867e-04 3.553078e-04 3.604161e-04 3.652482e-04 3.717458e-04 3.789900e-04 3.863419e-04 3.952549e-04 4.047362e-04 4.146088e-04 4.244178e-04 4.344003e-04 4.424041e-04 4.359402e-04 4.315683e-04 4.417856e-04 4.684707e-04 5.042322e-04 5.391144e-04 5.651148e-04 5.804609e-04 5.858248e-04 5.897473e-04 5.988693e-04 6.136114e-04 6.181556e-04 5.485332e-04 5.842182e-04 6.892159e-04 7.229840e-04 6.726044e-04 6.570104e-04 7.994052e-04 1.023283e-03 1.181234e-03 1.186734e-03 1.038272e-03 8.346514e-04 7.499688e-04 9.009229e-04 1.038903e-03 9.768533e-04 8.900597e-04 9.712448e-04 1.265249e-03 2.319186e-03 3.320102e-03 2.568036e-03 1.193209e-03 2.901318e-03 5.568991e-03 6.378923e-03 6.573936e-03 7.959456e-03 8.646448e-03 8.004037e-03 5.892026e-03 1.537665e-03 4.074161e-03 3.546229e-03 3.446318e-03 2.772626e-03 2.193489e-03 1.665393e-03 1.288160e-03 9.688282e-04 7.452147e-04 5.782300e-04 4.519459e-04 3.922751e-04 3.172567e-04 2.836814e-04 2.762610e-04 2.579555e-04 2.480748e-04 2.515413e-04 2.549492e-04 2.558817e-04 2.586023e-04 2.632014e-04 2.686971e-04 2.739773e-04 2.797119e-04 2.858966e-04 2.922921e-04 2.985641e-04 3.041837e-04 3.133997e-04 3.264095e-04 3.395929e-04 3.508685e-04 3.579360e-04 3.638799e-04 3.716768e-04 3.826987e-04
0.000000e+00 1.192093e-07 1.043490e-05 1.777628e-05 6.532669e-05 8.214474e-05 6.252868e-05 4.653883e-04 4.295070e-04 5.296447e-04 1.118736e-03 6.625330e-04 2.388479e-03 3.698178e-03 3.934443e-04 2.326665e-03 1.240213e-03 1.624792e-03 8.081222e-03 2.397694e-03 1.802686e-02 2.146276e-02 1.557480e-02 1.064284e-02 6.820255e-03 5.060913e-03 4.249649e-03 4.009448e-03 3.954496e-03 3.950472e-03 3.965208e-03 3.983438e-03 4.010944e-03 4.040178e-03 4.078092e-03 4.120617e-03 4.167179e-03 4.217873e-03 4.271745e-03 4.329591e-03 4.390948e-03 4.453985e-03 4.520182e-03 4.590400e-03 4.664795e-03 4.742313e-03 4.823320e-03 4.909078e-03 4.999604e-03 5.095101e-03 5.195737e-03 5.301893e-03 5.414787e-03 5.531082e-03 5.655718e-03 5.793560e-03 5.945489e-03 6.110301e-03 6.285890e-03 6.470846e-03 6.665485e-03 6.871626e-03 7.093943e-03 7.341269e-03 7.616065e-03 7.900551e-03 8.220739e-03 8.594924e-03 9.031776e-03 9.531467e-03 1.008958e-02 1.070116e-02 1.136695e-02 1.210147e-02 1.294181e-02 1.388706e-02 1.482338e-02 1.593913e-02 1.736963e-02 1.917838e-02 2.137926e-02 2.395926e-02 2.691090e-02 3.025706e-02 3.407990e-02 3.851078e-02 4.371282e-02 4.993993e-02 5.629316e-02 6.257103e-02 6.900975e-02 7.485107e-02 7.715222e-02 7.548057e-02 6.911828e-02 5.655068e-02 4.694051e-02 5.987020e-02 8.726683e-02 1.183167e-01 1.377302e-01 1.371420e-01 1.241772e-01 1.038985e-01 8.262525e-02 6.329352e-02 4.699731e-02 3.466344e-02 2.540679e-02 1.875333e-02 1.403264e-02 1.086358e-02 8.771385e-03 7.515230e-03 6.781831e-03 6.386454e-03 6.213756e-03 6.144875e-03 6.141014e-03 6.184572e-03 6.252539e-03 6.332078e-03 6.424015e-03 6.528000e-03 6.641931e-03 6.763210e-03 6.891991e-03 7.029721e-03 7.177454e-03 7.335452e-03 7.503853e-03 7.683742e-03 7.870130e-03 8.034388e-03 8.197614e-03 8.382265e-03 8.604279e-03 8.872055e-03 9.188433e-03 9.551013e-03 9.952767e-03 1.038651e-02 1.084353e-02 1.131941e-02 1.181473e-02 1.233777e-02 1.291027e-02 1.357102e-02 1.438469e-02 1.522323e-02 1.611717e-02 1.722347e-02 1.863685e-02 2.040133e-02 2.252044e-02 2.497152e-02 2.773435e-02 3.081529e-02 3.428581e-02 3.831367e-02 4.318932e-02 4.911185e-02 5.567966e-02 6.284416e-02 7.085443e-02 7.977985e-02 8.873305e-02 9.719723e-02 1.019125e-01 1.001706e-01 9.010924e-02 7.254917e-02 6.058159e-02 7.582469e-02 1.131112e-01 1.505241e-01 1.713080e-01 1.736906e-01 1.568628e-01 1.285448e-01 1.033930e-01 7.987376e-02 5.993297e-02 4.447192e-02 3.266205e-02 2.401959e-02 1.778052e-02 1.346705e-02 1.051462e-02 8.635825e-03 7.458338e-03 6.788725e-03 6.447027e-03 6.271003e-03 6.210598e-03 6.222563e-03 6.268146e-03 6.333740e-03 6.418935e-03 6.518721e-03 6.628720e-03 6.745989e-03 6.872655e-03 7.008518e-03 7.154385e-03 7.310450e-03 7.476802e-03 7.654276e-03 7.837096e-03 8.033950e-03 8.251701e-03 8.493621e-03 8.760565e-03 9.050614e-03 9.362486e-03 9.695894e-03 1.005297e-02 1.044043e-02 1.086991e-02 1.134712e-02 1.182428e-02 1.235787e-02 1.299927e-02 1.377614e-02 1.469941e-02 1.576535e-02 1.696249e-02 1.828297e-02 1.973099e-02 2.134556e-02 2.321647e-02 2.547934e-02 2.810273e-02 3.116596e-02 3.476433e-02 3.898662e-02 4.394055e-02 4.976241e-02 5.656962e-02 6.436049e-02 7.322758e-02 8.264602e-02 9.108708e-02 9.828459e-02 1.035102e-01 1.028397e-01 9.254795e-02 7.838280e-02 6.449445e-02 7.144655e-02 1.080773e-01 1.454158e-01 1.705949e-01 1.750053e-01 1.637262e-01 1.417943e-01 1.150451e-01 8.977824e-02 6.776137e-02 5.001711e-02 3.681739e-02 2.700418e-02 1.995231e-02 1.491747e-02 1.147818e-02 9.152684e-03 7.699502e-03 6.828551e-03 6.319343e-03 6.072504e-03 5.966965e-03 5.932835e-03 5.954771e-03 6.012056e-03 6.087318e-03 6.173416e-03 6.271774e-03 6.381699e-03 6.501161e-03 6.628989e-03 6.764948e-03 6.910617e-03 7.067897e-03 7.236503e-03 7.416832e-03 7.609563e-03 7.816030e-03 8.040116e-03 8.274709e-03 8.523636e-03 8.800455e-03 9.113429e-03 9.466304e-03 9.857763e-03 1.028649e-02 1.075136e-02 1.125448e-02 1.180562e-02 1.242396e-02 1.310295e-02 1.368229e-02 1.431724e-02 1.515830e-02 1.629366e-02 1.776459e-02 1.956894e-02 2.167315e-02 2.403158e-02 2.660550e-02 2.940262e-02 3.250503e-02 3.610408e-02 4.053043e-02 4.604610e-02 5.225673e-02 5.902098e-02 6.656025e-02 7.502925e-02 8.372349e-02 9.223325e-02 9.770229e-02 9.733076e-02 8.934091e-02 7.363040e-02 5.919569e-02 6.732942e-02 1.005852e-01 1.382099e-01 1.620141e-01 1.682000e-01 1.550694e-01 1.287515e-01 1.044947e-01 8.145174e-02 6.141681e-02 4.574034e-02 3.363473e-02 2.472334e-02 1.823451e-02 1.371747e-02 1.058908e-02 8.564156e-03 7.277212e-03 6.523225e-03 6.128465e-03 5.917734e-03 5.832979e-03 5.829070e-03 5.862699e-03 5.917599e-03 5.993030e-03 6.083638e-03 6.184373e-03 6.291851e-03 6.407986e-03 6.534060e-03 6.668836e-03 6.812772e-03 6.966260e-03 7.129210e-03 7.299632e-03 7.484355e-03 7.688081e-03 7.912586e-03 8.157342e-03 8.422540e-03 8.705334e-03 9.007693e-03 9.333574e-03 9.691841e-03 1.009162e-02 1.049613e-02 1.094194e-02 1.146850e-02 1.209865e-02 1.284185e-02 1.369214e-02 1.464228e-02 1.568635e-02 1.683035e-02 1.810599e-02 1.958636e-02 2.134386e-02 2.331577e-02 2.563198e-02 2.839343e-02 3.165757e-02 3.548910e-02 3.997292e-02 4.522883e-02 5.138668e-02 5.849054e-02 6.651878e-02 7.549483e-02 8.359691e-02 9.040231e-02 9.565526e-02 9.709552e-02 9.137893e-02 7.783497e-02
0.000000e+00 9.575408e-06 2.242160e-04 3.258412e-05 2.338564e-04 1.245360e-04 1.503774e-04 1.976603e-04 1.373608e-04 1.131828e-04 1.412553e-04 1.658724e-04 1.425464e-04 1.246399e-04 1.283835e-04 1.454021e-04 1.621874e-04 1.638104e-04 1.633375e-04 1.655301e-04 1.702104e-04 1.792916e-04 1.969452e-04 2.231008e-04 2.467195e-04 3.978410e-04 7.261703e-04 1.024699e-03 1.181653e-03 1.172794e-03 1.040648e-03 8.697080e-04 7.604468e-04 7.990838e-04 1.029463e-03 1.416682e-03 1.823116e-03 1.970815e-03 2.028055e-03 2.577930e-03 3.406418e-03 3.897276e-03 3.956355e-03 4.182979e-03 4.324472e-03 4.138918e-03 4.025982e-03 4.970854e-03 5.177432e-03 3.273391e-03 3.066322e-03 2.947300e-03 2.874083e-03 2.628737e-03 4.559593e-03 9.254030e-03 8.907558e-03 7.488326e-03 6.202232e-03 4.707019e-03 3.556895e-03 2.625899e-03 1.963579e-03 1.437419e-03 1.090246e-03 7.906424e-04 6.081612e-04 4.694084e-04 3.332536e-04 2.718842e-04 2.315917e-04 1.774782e-04 1.427263e-04 1.387104e-04 1.352540e-04 1.262553e-04 1.200135e-04 1.205316e-04 1.222776e-04 1.244592e-04 1.273477e-04 1.304240e-04 1.336370e-04 1.364674e-04 1.178642e-04 4.548893e-05 7.208531e-05 1.695026e-04 2.511331e-04 3.068435e-04 3.358197e-04 3.396187e-04 3.192430e-04 2.737515e-04 2.037793e-04 1.599734e-04 2.854439e-04 5.499527e-04 8.979457e-04 1.294598e-03 1.689563e-03 2.000748e-03 2.109353e-03 2.313859e-03 2.688778e-03 3.035994e-03 3.266720e-03 3.382448e-03 3.443325e-03 3.539668e-03 3.763380e-03 4.171280e-03 4.768054e-03 5.492161e-03 6.248096e-03 6.764272e-03 7.753252e-03 9.259137e-03 1.047766e-02 1.108494e-02 1.226726e-02 1.248151e-02 1.062901e-02 8.576415e-03 7.440977e-03 7.471267e-03 1.107106e-02 1.124417e-02 1.141342e-02 1.292352e-02 1.320042e-02 1.331113e-02 1.160259e-02 9.842646e-03 8.070534e-03 6.221430e-03 4.765730e-03 3.587877e-03 2.730071e-03 2.054233e-03 1.601384e-03 1.240395e-03 1.027366e-03 8.742491e-04 7.594982e-04 7.165321e-04 6.912299e-04 6.709257e-04 6.679132e-04 6.752764e-04 6.834189e-04 6.923937e-04 7.037850e-04 7.167988e-04 7.307056e-04 7.456642e-04 7.620938e-04 7.792228e-04 7.972319e-04 8.156415e-04 8.249567e-04 8.343544e-04 8.544151e-04 8.876981e-04 9.288260e-04 9.711513e-04 1.008964e-03 1.040063e-03 1.066772e-03 1.092360e-03 1.121479e-03 1.157269e-03 1.193922e-03 1.166432e-03 1.131019e-03 1.136841e-03 1.206385e-03 1.349982e-03 1.557753e-03 1.791648e-03 2.003851e-03 2.154598e-03 2.234458e-03 2.285852e-03 2.418620e-03 2.684471e-03 2.977283e-03 3.285227e-03 3.626413e-03 4.052652e-03 4.645577e-03 5.417667e-03 6.429892e-03 7.724780e-03 7.935394e-03 7.653938e-03 7.956704e-03 7.953900e-03 4.952414e-03 4.825060e-03 5.555327e-03 5.155498e-03 9.190613e-03 1.201590e-02 1.450725e-02 1.386781e-02 1.294763e-02 1.150007e-02 9.033347e-03 7.020013e-03 5.174801e-03 3.813786e-03 2.785635e-03 2.045169e-03 1.488433e-03 1.111589e-03 8.284737e-04 6.487568e-04 5.457357e-04 4.535334e-04 4.229369e-04 4.084479e-04 3.885355e-04 3.855483e-04 3.917204e-04 3.943323e-04 3.957124e-04 4.013047e-04 4.089073e-04 4.173123e-04 4.245576e-04 4.321252e-04 4.413645e-04 4.512786e-04 4.617507e-04 4.721744e-04 4.830938e-04 4.836707e-04 4.595227e-04 4.360751e-04 4.335125e-04 4.584110e-04 5.034396e-04 5.531522e-04 5.943369e-04 6.182733e-04 6.228604e-04 6.153372e-04 6.099155e-04 6.229874e-04 6.533936e-04 6.742622e-04 6.601840e-04 7.747840e-04 1.164980e-03 1.544327e-03 1.732149e-03 1.696578e-03 1.511358e-03 1.317620e-03 1.236344e-03 1.232102e-03 1.169016e-03 9.990487e-04 8.921439e-04 1.067889e-03 1.305648e-03 1.166183e-03 1.208068e-03 1.853544e-03 2.425221e-03 2.376403e-03 2.926975e-03 3.673064e-03 2.743325e-03 1.663913e-03 2.562054e-03 2.014701e-03 1.652717e-03 2.304232e-03 5.079925e-03 4.008766e-03 2.789939e-03 1.706809e-03 2.028506e-03 2.294603e-03 2.504947e-03 2.217751e-03 1.986727e-03 1.717579e-03 1.550052e-03 1.394311e-03 1.315244e-03 1.251684e-03 1.223424e-03 1.215281e-03 1.207887e-03 1.216101e-03 1.229709e-03 1.243223e-03 1.260252e-03 1.279802e-03 1.300880e-03 1.323258e-03 1.347538e-03 1.372748e-03 1.398954e-03 1.427397e-03 1.457629e-03 1.489865e-03 1.523640e-03 1.559585e-03 1.590468e-03 1.614209e-03 1.644915e-03 1.689458e-03 1.748430e-03 1.818572e-03 1.892754e-03 1.966482e-03 2.036942e-03 2.104173e-03 2.170840e-03 2.242136e-03 2.328139e-03 2.412501e-03 2.417913e-03 2.430965e-03 2.512710e-03 2.693128e-03 2.978507e-03 3.349037e-03 3.761687e-03 4.163771e-03 4.513668e-03 4.807054e-03 5.090614e-03 5.505882e-03 6.163242e-03 6.915880e-03 7.717081e-03 8.603350e-03 9.686858e-03 1.108468e-02 1.273524e-02 1.489810e-02 1.677849e-02 1.741075e-02 1.768017e-02 1.810315e-02 1.567881e-02 1.169921e-02 1.104345e-02 1.125973e-02 1.700726e-02 2.540526e-02 3.053990e-02 3.183016e-02 2.793748e-02 2.514147e-02 2.077832e-02 1.621046e-02 1.242612e-02 9.185688e-03 6.799988e-03 4.915118e-03 3.635898e-03 2.696686e-03 2.046577e-03 1.591033e-03 1.293872e-03 1.136820e-03 1.017729e-03 9.609101e-04 9.447283e-04 9.320223e-04 9.277696e-04 9.361284e-04 9.497017e-04 9.618532e-04 9.748432e-04 9.909821e-04 1.009561e-03 1.029860e-03 1.050785e-03 1.073225e-03 1.097157e-03 1.123743e-03 1.152543e-03 1.182660e-03 1.213238e-03 1.245235e-03 1.280619e-03 1.320079e-03 1.363245e-03 1.413037e-03 1.467113e-03 1.525218e-03 1.587275e-03 1.655739e-03
0.000000e+00 5.960464e-08 2.467402e-05 2.855666e-05 6.521740e-06 4.825400e-06 2.449831e-05 5.329288e-04 1.426280e-03 1.848308e-03 1.440485e-03 2.473439e-04 1.550151e-03 3.409034e-03 4.945047e-03 5.833704e-03 5.953345e-03 5.638361e-03 5.336916e-03 4.991362e-03 4.623191e-03 4.305004e-03 4.110691e-03 4.075558e-03 4.179619e-03 4.343852e-03 4.421576e-03 4.474191e-03 4.584145e-03 4.737895e-03 4.919947e-03 5.113628e-03 5.304078e-03 5.483275e-03 5.657755e-03 5.856409e-03 6.144084e-03 6.604829e-03 7.159349e-03 7.808818e-03 8.542858e-03 9.337651e-03 1.018408e-02 1.111430e-02 1.222151e-02 1.365837e-02 1.559501e-02 1.807291e-02 2.068784e-02 2.335963e-02 2.545820e-02 2.671761e-02 2.745992e-02 2.628760e-02 2.239405e-02 1.924181e-02 1.722513e-02 2.295768e-02 3.238570e-02 4.221914e-02 4.841405e-02 4.761518e-02 4.449606e-02 3.796517e-02 2.984773e-02 2.302243e-02 1.711846e-02 1.237813e-02 9.134823e-03 6.691637e-03 5.029371e-03 3.882132e-03 3.086444e-03 2.593204e-03 2.268155e-03 2.106369e-03 2.024340e-03 1.975552e-03 1.966917e-03 1.979432e-03 1.995594e-03 2.017454e-03 2.047366e-03 2.082670e-03 2.120440e-03 2.159446e-03 2.201723e-03 2.248066e-03 2.297944e-03 2.351391e-03 2.408055e-03 2.465482e-03 2.521695e-03 2.584895e-03 2.660759e-03 2.749215e-03 2.848623e-03 2.955464e-03 3.066044e-03 3.179495e-03 3.296758e-03 3.424596e-03 3.574987e-03 3.685172e-03 3.772633e-03 3.905792e-03 4.124760e-03 4.442229e-03 4.850134e-03 5.321814e-03 5.819435e-03 6.311542e-03 6.786354e-03 7.276235e-03 7.879949e-03 8.711289e-03 9.679741e-03 1.078823e-02 1.206319e-02 1.356251e-02 1.537223e-02 1.756648e-02 2.005105e-02 2.323985e-02 2.602597e-02 2.775259e-02 2.920594e-02 3.051818e-02 2.799862e-02 2.303893e-02 2.059015e-02 1.858182e-02 2.382049e-02 3.644680e-02 4.645910e-02 5.169837e-02 5.040056e-02 4.609259e-02 3.864311e-02 3.073916e-02 2.352210e-02 1.716794e-02 1.256922e-02 9.210410e-03 6.774297e-03 4.996818e-03 3.766234e-03 2.901402e-03 2.339156e-03 2.003404e-03 1.775053e-03 1.665273e-03 1.616566e-03 1.584460e-03 1.578795e-03 1.591268e-03 1.609056e-03 1.627242e-03 1.650300e-03 1.678266e-03 1.709325e-03 1.742077e-03 1.776063e-03 1.813419e-03 1.853617e-03 1.896827e-03 1.942637e-03 1.990826e-03 2.042706e-03 2.095423e-03 2.141563e-03 2.193467e-03 2.259524e-03 2.343040e-03 2.440756e-03 2.548377e-03 2.660453e-03 2.772532e-03 2.884706e-03 3.000444e-03 3.133736e-03 3.266568e-03 3.264087e-03 3.258206e-03 3.350687e-03 3.592397e-03 3.999505e-03 4.554426e-03 5.205826e-03 5.876617e-03 6.498155e-03 7.036577e-03 7.525709e-03 8.102204e-03 9.023522e-03 1.032160e-02 1.164927e-02 1.296519e-02 1.450758e-02 1.651545e-02 1.875189e-02 2.218784e-02 2.452540e-02 2.410079e-02 2.141319e-02 1.734129e-02 1.399205e-02 1.503032e-02 2.179675e-02 3.196627e-02 3.983773e-02 4.334656e-02 4.082924e-02 3.076658e-02 2.368541e-02 1.878368e-02 1.385345e-02 1.034125e-02 7.563687e-03 5.560256e-03 4.076623e-03 3.084331e-03 2.400043e-03 1.976948e-03 1.721070e-03 1.568898e-03 1.510127e-03 1.475279e-03 1.462343e-03 1.471344e-03 1.485624e-03 1.499516e-03 1.519509e-03 1.544025e-03 1.570734e-03 1.597255e-03 1.625703e-03 1.657165e-03 1.690993e-03 1.726950e-03 1.764967e-03 1.804057e-03 1.845433e-03 1.891932e-03 1.944634e-03 2.002386e-03 2.063303e-03 2.126466e-03 2.190937e-03 2.259304e-03 2.336214e-03 2.411576e-03 2.478236e-03 2.560981e-03 2.674781e-03 2.823342e-03 3.001287e-03 3.197987e-03 3.399450e-03 3.598488e-03 3.799370e-03 4.027203e-03 4.296499e-03 4.450984e-03 4.639320e-03 4.980675e-03 5.516793e-03 6.237161e-03 7.093837e-03 8.037735e-03 9.042203e-03 1.013014e-02 1.138168e-02 1.288330e-02 1.494346e-02 1.683789e-02 1.833111e-02 2.002817e-02 2.200502e-02 2.235568e-02 2.163787e-02 2.070959e-02 1.760041e-02 1.396209e-02 1.716478e-02 2.396635e-02 3.677244e-02 4.719093e-02 4.705999e-02 4.212348e-02 3.438133e-02 2.665211e-02 1.999990e-02 1.433507e-02 1.043492e-02 7.647799e-03 5.779803e-03 4.532926e-03 3.799535e-03 3.364702e-03 3.156902e-03 3.057495e-03 3.017897e-03 3.023486e-03 3.042305e-03 3.069789e-03 3.108890e-03 3.154400e-03 3.200836e-03 3.250907e-03 3.305918e-03 3.365515e-03 3.428860e-03 3.494554e-03 3.564630e-03 3.639841e-03 3.720203e-03 3.806000e-03 3.896841e-03 3.990870e-03 4.036656e-03 4.047256e-03 4.056856e-03 4.090270e-03 4.164781e-03 4.290027e-03 4.464810e-03 4.683167e-03 4.932431e-03 5.195666e-03 5.455207e-03 5.695233e-03 5.905410e-03 6.083474e-03 6.237613e-03 6.391707e-03 6.582966e-03 6.885415e-03 7.317299e-03 7.695746e-03 8.170190e-03 8.851303e-03 9.786317e-03 1.097113e-02 1.236895e-02 1.394149e-02 1.566496e-02 1.758031e-02 1.978623e-02 2.241331e-02 2.576025e-02 2.908569e-02 3.214593e-02 3.540639e-02 3.876222e-02 4.019605e-02 3.959589e-02 3.725889e-02 3.144534e-02 2.509701e-02 3.011727e-02 4.345316e-02 6.202601e-02 7.569961e-02 7.663601e-02 7.018427e-02 5.872823e-02 4.660678e-02 3.567277e-02 2.627517e-02 1.933887e-02 1.414348e-02 1.047308e-02 7.887088e-03 6.212071e-03 5.132795e-03 4.520480e-03 4.180199e-03 4.005560e-03 3.945580e-03 3.929818e-03 3.942774e-03 3.980745e-03 4.030587e-03 4.084426e-03 4.145988e-03 4.214195e-03 4.288439e-03 4.366725e-03 4.449290e-03 4.537676e-03 4.632377e-03 4.733594e-03 4.841289e-03 4.956201e-03 5.080438e-03 5.213045e-03 5.355990e-03 5.509852e-03 5.676413e-03
0.000000e+00 2.980232e-08 1.530861e-07 1.859713e-05 6.127293e-05 7.100802e-05 4.544612e-05 5.160967e-05 1.003850e-04 1.346267e-04 1.443713e-04 1.545519e-04 2.152730e-04 2.640796e-04 2.657230e-04 2.220193e-04 1.602929e-04 1.186791e-04 1.285235e-04 1.945908e-04 2.749015e-04 3.114159e-04 3.708099e-04 4.550351e-04 5.600920e-04 6.580980e-04 7.041892e-04 6.867027e-04 6.356828e-04 2.340301e-04 4.199895e-04 1.452571e-03 2.079869e-03 1.751629e-03 3.879857e-03 6.183086e-03 2.632059e-03 2.973581e-03 2.978877e-03 1.411632e-03 2.197003e-03 2.058761e-03 3.058868e-03 2.436741e-03 2.092595e-03 2.123742e-03 1.745829e-03 1.767459e-03 1.696359e-03 1.284544e-03 9.917079e-04 7.369709e-04 5.957693e-04 4.753595e-04 4.302505e-04 3.829244e-04 3.560039e-04 3.567948e-04 3.477395e-04 3.427924e-04 3.491335e-04 3.546437e-04 3.564534e-04 3.602270e-04 3.672606e-04 3.749016e-04 3.819632e-04 3.886502e-04 3.961874e-04 4.052022e-04 4.158666e-04 4.266414e-04 4.368270e-04 4.466194e-04 4.575317e-04 4.711069e-04 4.880145e-04 5.055758e-04 5.373044e-04 5.806184e-04 6.191256e-04 6.458153e-04 6.605898e-04 6.691461e-04 6.804508e-04 7.064973e-04 7.587926e-04 8.398312e-04 9.339050e-04 1.030648e-03 1.302171e-03 1.619938e-03 1.853713e-03 1.958560e-03 1.958006e-03 1.925469e-03 1.951776e-03 2.116136e-03 2.458472e-03 2.943328e-03 3.443548e-03 3.700612e-03 4.142499e-03 5.071146e-03 6.141653e-03 6.822466e-03 7.249319e-03 7.421724e-03 7.571504e-03 7.665130e-03 7.764578e-03 8.339317e-03 7.451764e-03 5.497320e-03 6.172727e-03 6.572285e-03 8.318963e-03 8.623080e-03 1.099902e-02 1.505668e-02 1.340348e-02 1.102136e-02 8.874904e-03 6.695560e-03 5.020062e-03 3.695485e-03 2.743274e-03 2.003742e-03 1.502729e-03 1.092836e-03 8.315614e-04 6.337043e-04 4.548298e-04 3.638896e-04 2.998576e-04 2.256883e-04 1.764366e-04 1.649528e-04 1.547125e-04 1.377561e-04 1.243985e-04 1.219933e-04 1.232977e-04 1.245187e-04 1.254034e-04 1.269803e-04 1.293830e-04 1.326662e-04 1.515831e-04 2.004815e-04 2.672552e-04 3.381650e-04 4.013756e-04 4.461803e-04 4.639399e-04 4.491772e-04 4.006408e-04 3.304113e-04 2.827287e-04 3.345553e-04 4.803884e-04 6.449700e-04 7.561668e-04 8.357450e-04 1.243093e-03 1.757350e-03 2.171236e-03 2.377384e-03 2.353787e-03 2.150931e-03 1.866373e-03 1.625583e-03 1.555353e-03 1.754547e-03 2.266277e-03 3.032790e-03 3.879497e-03 4.503634e-03 4.821558e-03 5.572781e-03 6.771889e-03 7.836125e-03 8.399059e-03 9.024677e-03 9.498635e-03 9.430886e-03 8.832427e-03 8.531027e-03 7.526832e-03 5.884423e-03 7.151374e-03 7.804499e-03 9.680320e-03 9.978457e-03 1.182478e-02 1.577428e-02 1.439350e-02 1.174400e-02 9.458843e-03 7.129295e-03 5.339975e-03 3.920243e-03 2.908905e-03 2.123683e-03 1.596480e-03 1.174665e-03 9.005885e-04 7.085375e-04 5.393649e-04 4.542422e-04 4.047524e-04 3.526397e-04 3.210226e-04 3.170005e-04 3.156014e-04 3.111173e-04 3.084273e-04 3.111027e-04 3.167717e-04 3.225849e-04 3.283813e-04 3.348056e-04 3.418029e-04 3.502700e-04 3.714118e-04 4.200608e-04 4.820159e-04 5.455352e-04 6.010667e-04 6.401051e-04 6.563298e-04 6.474819e-04 6.175254e-04 5.843432e-04 5.807967e-04 6.422452e-04 7.700935e-04 9.230142e-04 1.039772e-03 1.155284e-03 1.575307e-03 2.082494e-03 2.486957e-03 2.694397e-03 2.690458e-03 2.528141e-03 2.308197e-03 2.154782e-03 2.194254e-03 2.516625e-03 3.148905e-03 4.024158e-03 4.953003e-03 5.621601e-03 6.137566e-03 7.139998e-03 8.529059e-03 9.735462e-03 1.050845e-02 1.123375e-02 1.170315e-02 1.185528e-02 1.147605e-02 1.101673e-02 9.474702e-03 7.481996e-03 9.250641e-03 1.103455e-02 1.380771e-02 1.455128e-02 1.640877e-02 1.999804e-02 1.775968e-02 1.441499e-02 1.150983e-02 8.660844e-03 6.473917e-03 4.749660e-03 3.521198e-03 2.575424e-03 1.936414e-03 1.440731e-03 1.117785e-03 8.967317e-04 7.158237e-04 6.265651e-04 5.757455e-04 5.287618e-04 5.043157e-04 5.031380e-04 5.045016e-04 5.041464e-04 5.058669e-04 5.131488e-04 5.226459e-04 5.324652e-04 5.426326e-04 5.531733e-04 5.656044e-04 5.790999e-04 6.040356e-04 6.430915e-04 6.869071e-04 7.290678e-04 7.624693e-04 7.823871e-04 7.881472e-04 7.852776e-04 7.881108e-04 8.141825e-04 8.749312e-04 9.625762e-04 1.046197e-03 1.125805e-03 1.339858e-03 1.587082e-03 1.776296e-03 1.866766e-03 1.866076e-03 1.814792e-03 1.775058e-03 1.814041e-03 1.989035e-03 2.329882e-03 2.811272e-03 3.314262e-03 3.686763e-03 4.099660e-03 4.686918e-03 5.451247e-03 6.284398e-03 7.050209e-03 7.792039e-03 8.246133e-03 8.982990e-03 1.076174e-02 1.226156e-02 1.224454e-02 1.306130e-02 1.357995e-02 8.466141e-03 8.611408e-03 1.099601e-02 1.400278e-02 1.700468e-02 1.890433e-02 2.067094e-02 1.756922e-02 1.454912e-02 1.162170e-02 8.825413e-03 6.687196e-03 4.920226e-03 3.688990e-03 2.694273e-03 2.025063e-03 1.544075e-03 1.243364e-03 1.042018e-03 8.982209e-04 8.424164e-04 8.035696e-04 7.760146e-04 7.744518e-04 7.805387e-04 7.838316e-04 7.897560e-04 8.015752e-04 8.160483e-04 8.304385e-04 8.451091e-04 8.607291e-04 8.783686e-04 8.981633e-04 9.190838e-04 9.394683e-04 9.614751e-04 9.852401e-04 1.012325e-03 1.043580e-03 1.077502e-03 1.117463e-03 1.171412e-03 1.226228e-03 1.275187e-03 1.316746e-03 1.357030e-03 1.402561e-03 1.462615e-03 1.545827e-03 1.654278e-03 1.777044e-03 1.895649e-03 2.041955e-03 2.192923e-03 2.339188e-03 2.499902e-03 2.697987e-03 2.952030e-03 3.253550e-03
0.000000e+00 1.332800e-07 1.171470e-05 1.709324e-05 8.538456e-06 4.969777e-05 9.178380e-05 2.416383e-05 4.281440e-05 1.713196e-05 9.000461e-05 1.249904e-04 6.881336e-05 2.263616e-05 6.028352e-05 1.684619e-04 2.354569e-04 2.052948e-04 1.581464e-04 4.053068e-04 8.079720e-04 1.219785e-03 1.489945e-03 1.525025e-03 1.626517e-03 1.727146e-03 1.770225e-03 1.755923e-03 1.722958e-03 1.727084e-03 1.817378e-03 2.009833e-03 2.261379e-03 2.475747e-03 2.735603e-03 3.144140e-03 3.687730e-03 4.254944e-03 4.719622e-03 5.147490e-03 5.231900e-03 5.653603e-03 7.124190e-03 8.399155e-03 8.370886e-03 9.341490e-03 1.072899e-02 6.413984e-03 5.861519e-03 7.186206e-03 8.421328e-03 1.056887e-02 1.199463e-02 1.434413e-02 1.243562e-02 1.031236e-02 8.436642e-03 6.418173e-03 4.928451e-03 3.649109e-03 2.760759e-03 2.037018e-03 1.523410e-03 1.167675e-03 9.251866e-04 7.835553e-04 6.623398e-04 6.106629e-04 5.863499e-04 5.605828e-04 5.527108e-04 5.586433e-04 5.628526e-04 5.654134e-04 5.720301e-04 5.824716e-04 5.936061e-04 6.044703e-04 6.155875e-04 6.280011e-04 6.420219e-04 6.586700e-04 6.756277e-04 6.923602e-04 7.087063e-04 7.262118e-04 7.470599e-04 7.724796e-04 8.019847e-04 8.338529e-04 8.862514e-04 9.427419e-04 9.901297e-04 1.025568e-03 1.052414e-03 1.080428e-03 1.121177e-03 1.186913e-03 1.285408e-03 1.408659e-03 1.526944e-03 1.781302e-03 2.152953e-03 2.484500e-03 2.702563e-03 2.813751e-03 2.878568e-03 2.988899e-03 3.232590e-03 3.663802e-03 4.276551e-03 4.975896e-03 5.517196e-03 6.083483e-03 7.210602e-03 8.642673e-03 9.737472e-03 1.040434e-02 1.115891e-02 1.153753e-02 1.108067e-02 1.014728e-02 9.671642e-03 8.118806e-03 8.050208e-03 1.053547e-02 1.145786e-02 1.363045e-02 1.355315e-02 1.492195e-02 1.803596e-02 1.613403e-02 1.306466e-02 1.041671e-02 7.833386e-03 5.848115e-03 4.297277e-03 3.180107e-03 2.328240e-03 1.745374e-03 1.277483e-03 9.744113e-04 7.534629e-04 5.611599e-04 4.593297e-04 3.951548e-04 3.289701e-04 2.859192e-04 2.762821e-04 2.709710e-04 2.627622e-04 2.564180e-04 2.569873e-04 2.611056e-04 2.653658e-04 2.697955e-04 2.746307e-04 2.807000e-04 2.878320e-04 3.084525e-04 4.019763e-04 5.379049e-04 6.783683e-04 7.967454e-04 8.798026e-04 9.229357e-04 9.298808e-04 9.102587e-04 8.777502e-04 8.537335e-04 8.695964e-04 9.692251e-04 1.192291e-03 1.549932e-03 2.026292e-03 2.579140e-03 3.139416e-03 3.601206e-03 3.835874e-03 4.176437e-03 4.616411e-03 5.034307e-03 5.403343e-03 5.762073e-03 6.190111e-03 6.766496e-03 7.545248e-03 8.531068e-03 9.673517e-03 1.069272e-02 1.198755e-02 1.406513e-02 1.634658e-02 1.798420e-02 1.928112e-02 2.108463e-02 2.073583e-02 1.762976e-02 1.436037e-02 1.242128e-02 1.558118e-02 3.154697e-02 2.855023e-02 1.063023e-02 1.547338e-02 1.352743e-02 1.021127e-02 9.188452e-03 9.848461e-03 1.001183e-02 9.912094e-03 9.559671e-03 9.204032e-03 8.871160e-03 8.641013e-03 8.498005e-03 8.434071e-03 8.434078e-03 8.468949e-03 8.541065e-03 8.635407e-03 8.744327e-03 8.867566e-03 9.001318e-03 9.144449e-03 9.297146e-03 9.459260e-03 9.630049e-03 9.810329e-03 1.000165e-02 1.020469e-02 1.042030e-02 1.064954e-02 1.089168e-02 1.115018e-02 1.142902e-02 1.173040e-02 1.205575e-02 1.240479e-02 1.277915e-02 1.318200e-02 1.361895e-02 1.409988e-02 1.461053e-02 1.516801e-02 1.579623e-02 1.651018e-02 1.731865e-02 1.822386e-02 1.922901e-02 2.033996e-02 2.157219e-02 2.295914e-02 2.455797e-02 2.628114e-02 2.817925e-02 3.045859e-02 3.325417e-02 3.663966e-02 4.065425e-02 4.532199e-02 5.068388e-02 5.682991e-02 6.391708e-02 7.218882e-02 8.201510e-02 9.331165e-02 1.054022e-01 1.182044e-01 1.315694e-01 1.439832e-01 1.521976e-01 1.534124e-01 1.442451e-01 1.221866e-01 9.612137e-02 1.028102e-01 1.508934e-01 2.101744e-01 2.531078e-01 2.648205e-01 2.510132e-01 2.165422e-01 1.729424e-01 1.346732e-01 1.020082e-01 7.564264e-02 5.572392e-02 4.090444e-02 3.021466e-02 2.265952e-02 1.749849e-02 1.407917e-02 1.196847e-02 1.069558e-02 1.000455e-02 9.671593e-03 9.524944e-03 9.500891e-03 9.555161e-03 9.650925e-03 9.771110e-03 9.914217e-03 1.007595e-02 1.025316e-02 1.044325e-02 1.064621e-02 1.086451e-02 1.109818e-02 1.134808e-02 1.161530e-02 1.190130e-02 1.220590e-02 1.250749e-02 1.282331e-02 1.317358e-02 1.357176e-02 1.402636e-02 1.453885e-02 1.510884e-02 1.573311e-02 1.640826e-02 1.713315e-02 1.791168e-02 1.875605e-02 1.969244e-02 2.076101e-02 2.198512e-02 2.310844e-02 2.431527e-02 2.583001e-02 2.780302e-02 3.032166e-02 3.342047e-02 3.709366e-02 4.131775e-02 4.606561e-02 5.135690e-02 5.727995e-02 6.402261e-02 7.188289e-02 8.124277e-02 9.246804e-02 1.048640e-01 1.177488e-01 1.309497e-01 1.435602e-01 1.524411e-01 1.542088e-01 1.462443e-01 1.258670e-01 9.920449e-02 1.003847e-01 1.455287e-01 2.055700e-01 2.518581e-01 2.671484e-01 2.559370e-01 2.231272e-01 1.794876e-01 1.400360e-01 1.064598e-01 7.906888e-02 5.829244e-02 4.278312e-02 3.157062e-02 2.360741e-02 1.815045e-02 1.450540e-02 1.223795e-02 1.086306e-02 1.010249e-02 9.730582e-03 9.561731e-03 9.523196e-03 9.569873e-03 9.661469e-03 9.778712e-03 9.918995e-03 1.007900e-02 1.025485e-02 1.044390e-02 1.064578e-02 1.086240e-02 1.109477e-02 1.134429e-02 1.161015e-02 1.189456e-02 1.219976e-02 1.252180e-02 1.286889e-02 1.324966e-02 1.366926e-02 1.413022e-02 1.463342e-02 1.518106e-02 1.577331e-02 1.641778e-02 1.712710e-02 1.792338e-02


==> vdp/truth-vdp_test_difabs_stat.txt <==
x y err
1.000000e+00 0.000000e+00 0.000000e+00
2.000000e+00 1.166318e-06 3.042081e-06
3.000000e+00 4.932139e-05 7.997365e-05
4.000000e+00 4.185796e-05 6.565034e-05
5.000000e+00 9.637254e-05 1.822541e-04
6.000000e+00 1.391913e-04 2.897859e-04
7.000000e+00 1.150529e-04 2.090041e-04
8.000000e+00 2.754061e-04 2.831672e-04
9.000000e+00 4.793476e-04 7.148493e-04
1.000000e+01 6.043370e-04 1.096094e-03
1.100000e+01 8.197484e-04 1.244776e-03
1.200000e+01 1.198507e-03 2.136996e-03
1.300000e+01 1.910594e-03 3.610126e-03
1.400000e+01 1.967820e-03 3.551790e-03
1.500000e+01 1.400639e-03 1.887182e-03
1.600000e+01 2.189602e-03 2.977893e-03
1.700000e+01 3.450922e-03 6.953911e-03
1.800000e+01 4.357401e-03 1.035541e-02
1.900000e+01 4.799896e-03 1.189059e-02
2.000000e+01 4.161347e-03 1.060876e-02
2.100000e+01 4.505918e-03 9.354163e-03
2.200000e+01 4.450568e-03 8.290405e-03
2.300000e+01 3.975133e-03 6.709197e-03
2.400000e+01 3.747689e-03 5.537800e-03
2.500000e+01 3.481711e-03 4.761171e-03
2.600000e+01 3.195229e-03 4.402861e-03
2.700000e+01 2.952222e-03 4.223731e-03
2.800000e+01 3.210180e-03 4.156582e-03
2.900000e+01 3.720249e-03 4.345232e-03
3.000000e+01 3.468346e-03 4.685403e-03
3.100000e+01 3.924891e-03 5.329046e-03
3.200000e+01 4.435152e-03 5.907598e-03
3.300000e+01 4.746850e-03 6.165847e-03
3.400000e+01 4.705180e-03 6.066353e-03
3.500000e+01 5.056147e-03 5.973415e-03
3.600000e+01 5.424802e-03 6.074837e-03
3.700000e+01 4.944908e-03 5.964099e-03
3.800000e+01 5.102983e-03 5.760799e-03
3.900000e+01 5.074458e-03 5.826599e-03
4.000000e+01 4.919315e-03 6.004250e-03
4.100000e+01 5.387234e-03 6.063570e-03
4.200000e+01 5.651742e-03 6.410825e-03
4.300000e+01 5.995377e-03 6.778644e-03
4.400000e+01 6.091924e-03 7.150049e-03
4.500000e+01 6.139015e-03 7.608555e-03
4.600000e+01 6.489153e-03 8.180923e-03
4.700000e+01 6.744218e-03 8.731658e-03
4.800000e+01 6.704388e-03 9.290973e-03
4.900000e+01 6.967820e-03 1.006136e-02
5.000000e+01 7.311967e-03 1.081952e-02
5.100000e+01 7.676839e-03 1.163501e-02
5.200000e+01 7.821165e-03 1.264208e-02
5.300000e+01 8.227325e-03 1.379147e-02
5.400000e+01 9.131708e-03 1.510009e-02
5.500000e+01 9.720370e-03 1.638173e-02
5.600000e+01 1.024120e-02 1.795476e-02
5.700000e+01 1.076788e-02 1.996076e-02
5.800000e+01 1.161988e-02 2.244444e-02
5.900000e+01 1.271479e-02 2.557987e-02
6.000000e+01 1.399213e-02 2.922583e-02
6.100000e+01 1.523752e-02 3.317147e-02
6.200000e+01 1.629474e-02 3.729962e-02
6.300000e+01 1.741978e-02 4.183719e-02
6.400000e+01 1.851558e-02 4.661103e-02
6.500000e+01 1.952941e-02 5.127709e-02
6.600000e+01 2.031604e-02 5.496368e-02
6.700000e+01 2.052072e-02 5.631636e-02
6.800000e+01 1.985234e-02 5.417802e-02
6.900000e+01 1.788822e-02 4.767100e-02
7.000000e+01 1.513819e-02 3.901003e-02
7.100000e+01 1.419136e-02 3.676306e-02
7.200000e+01 1.721862e-02 4.905151e-02
7.300000e+01 2.287865e-02 6.901384e-02
7.400000e+01 2.853155e-02 8.578272e-02
7.500000e+01 3.214143e-02 9.420366e-02
7.600000e+01 3.270172e-02 9.336729e-02
7.700000e+01 3.046657e-02 8.416469e-02
7.800000e+01 2.681260e-02 7.158910e-02
7.900000e+01 2.279791e-02 5.822729e-02
8.000000e+01 1.873287e-02 4.533433e-02
8.100000e+01 1.529047e-02 3.442477e-02
8.200000e+01 1.262711e-02 2.581384e-02
8.300000e+01 1.062483e-02 1.941917e-02
8.400000e+01 9.176272e-03 1.498753e-02
8.500000e+01 8.129774e-03 1.217056e-02
8.600000e+01 7.394332e-03 1.070364e-02
8.700000e+01 7.135318e-03 1.051999e-02
8.800000e+01 7.449545e-03 1.138219e-02
8.900000e+01 8.147313e-03 1.293657e-02
9.000000e+01 8.981671e-03 1.492698e-02
9.100000e+01 9.731178e-03 1.653189e-02
9.200000e+01 1.041195e-02 1.763466e-02
9.300000e+01 1.062468e-02 1.762901e-02
9.400000e+01 1.028597e-02 1.671319e-02
9.500000e+01 9.927507e-03 1.533594e-02
9.600000e+01 9.366675e-03 1.309942e-02
9.700000e+01 8.985460e-03 1.176000e-02
9.800000e+01 1.008573e-02 1.422306e-02
9.900000e+01 1.191829e-02 1.949083e-02
1.000000e+02 1.390113e-02 2.557929e-02
1.010000e+02 1.526738e-02 2.937549e-02
1.020000e+02 1.519861e-02 2.904722e-02
1.030000e+02 1.415547e-02 2.613143e-02
1.040000e+02 1.326706e-02 2.194088e-02
1.050000e+02 1.296254e-02 1.838903e-02
1.060000e+02 1.248766e-02 1.627757e-02
1.070000e+02 1.249903e-02 1.648186e-02
1.080000e+02 1.344916e-02 2.014853e-02
1.090000e+02 1.402023e-02 2.320011e-02
1.100000e+02 1.383213e-02 2.151115e-02
1.110000e+02 1.269235e-02 1.716035e-02
1.120000e+02 1.101877e-02 1.281844e-02
1.130000e+02 9.693205e-03 9.532074e-03
1.140000e+02 8.694189e-03 7.460981e-03
1.150000e+02 7.924518e-03 6.223972e-03
1.160000e+02 7.430227e-03 5.895530e-03
1.170000e+02 7.462055e-03 6.044157e-03
1.180000e+02 7.515831e-03 6.454371e-03
1.190000e+02 7.755252e-03 6.971351e-03
1.200000e+02 8.124091e-03 7.553715e-03
1.210000e+02 8.236144e-03 7.962333e-03
1.220000e+02 8.268324e-03 8.419778e-03
1.230000e+02 8.182991e-03 8.906039e-03
1.240000e+02 8.114665e-03 9.600862e-03
1.250000e+02 8.453541e-03 1.046175e-02
1.260000e+02 9.165432e-03 1.143610e-02
1.270000e+02 1.027581e-02 1.273912e-02
1.280000e+02 1.112137e-02 1.405396e-02
1.290000e+02 1.139262e-02 1.491478e-02
1.300000e+02 1.167689e-02 1.573221e-02
1.310000e+02 1.201647e-02 1.676883e-02
1.320000e+02 1.222300e-02 1.836586e-02
1.330000e+02 1.283970e-02 2.070380e-02
1.340000e+02 1.410447e-02 2.383092e-02
1.350000e+02 1.544755e-02 2.742502e-02
1.360000e+02 1.673867e-02 3.116054e-02
1.370000e+02 1.777121e-02 3.519821e-02
1.380000e+02 1.892098e-02 3.971134e-02
1.390000e+02 2.007862e-02 4.470371e-02
1.400000e+02 2.127896e-02 4.985509e-02
1.410000e+02 2.245163e-02 5.461550e-02
1.420000e+02 2.339083e-02 5.832977e-02
1.430000e+02 2.363839e-02 5.961435e-02
1.440000e+02 2.257042e-02 5.660775e-02
1.450000e+02 2.016452e-02 4.923913e-02
1.460000e+02 1.690060e-02 3.924454e-02
1.470000e+02 1.609864e-02 3.689787e-02
1.480000e+02 2.104790e-02 5.219588e-02
1.490000e+02 2.703379e-02 7.045411e-02
1.500000e+02 3.312835e-02 8.859570e-02
1.510000e+02 3.856160e-02 1.039105e-01
1.520000e+02 4.132573e-02 1.107842e-01
1.530000e+02 3.975700e-02 1.050308e-01
1.540000e+02 3.458081e-02 8.835301e-02
1.550000e+02 2.838276e-02 6.855460e-02
1.560000e+02 2.308754e-02 5.121974e-02
1.570000e+02 1.905708e-02 3.766492e-02
1.580000e+02 1.593382e-02 2.783115e-02
1.590000e+02 1.377475e-02 2.121055e-02
1.600000e+02 1.238112e-02 1.725823e-02
1.610000e+02 1.156695e-02 1.540930e-02
1.620000e+02 1.121613e-02 1.510486e-02
1.630000e+02 1.138227e-02 1.586161e-02
1.640000e+02 1.211264e-02 1.728233e-02
1.650000e+02 1.334880e-02 1.927023e-02
1.660000e+02 1.486151e-02 2.178365e-02
1.670000e+02 1.622420e-02 2.430011e-02
1.680000e+02 1.751237e-02 2.671805e-02
1.690000e+02 1.831411e-02 2.859259e-02
1.700000e+02 1.851828e-02 2.998314e-02
1.710000e+02 1.871603e-02 3.106795e-02
1.720000e+02 1.871318e-02 3.219046e-02
1.730000e+02 2.017295e-02 3.442729e-02
1.740000e+02 2.296681e-02 3.876666e-02
1.750000e+02 2.540802e-02 4.460670e-02
1.760000e+02 2.900934e-02 4.999945e-02
1.770000e+02 3.194059e-02 5.271767e-02
1.780000e+02 3.154866e-02 5.108506e-02
1.790000e+02 2.837620e-02 4.464134e-02
1.800000e+02 2.517088e-02 3.735092e-02
1.810000e+02 2.547450e-02 3.803500e-02
1.820000e+02 2.730546e-02 4.653006e-02
1.830000e+02 2.942748e-02 5.909822e-02
1.840000e+02 3.141540e-02 7.122845e-02
1.850000e+02 3.261455e-02 7.705728e-02
1.860000e+02 3.254928e-02 7.335370e-02
1.870000e+02 3.091786e-02 6.399469e-02
1.880000e+02 2.815714e-02 5.426736e-02
1.890000e+02 2.589231e-02 4.470098e-02
1.900000e+02 2.471807e-02 3.640141e-02
1.910000e+02 2.319981e-02 3.087658e-02
1.920000e+02 2.043671e-02 2.487102e-02
1.930000e+02 1.806172e-02 1.983745e-02
1.940000e+02 1.621209e-02 1.667669e-02
1.950000e+02 1.507978e-02 1.533168e-02
1.960000e+02 1.465518e-02 1.530639e-02
1.970000e+02 1.421983e-02 1.582971e-02
1.980000e+02 1.373104e-02 1.663643e-02
1.990000e+02 1.329643e-02 1.773748e-02
2.000000e+02 1.352694e-02 1.896211e-02
2.010000e+02 1.445680e-02 2.036927e-02
2.020000e+02 1.629202e-02 2.241525e-02
2.030000e+02 1.763698e-02 2.420487e-02
2.040000e+02 1.770612e-02 2.633976e-02
2.050000e+02 1.859217e-02 2.885638e-02
2.060000e+02 1.905710e-02 3.161067e-02
2.070000e+02 1.954661e-02 3.492885e-02
2.080000e+02 2.073530e-02 3.898263e-02
2.090000e+02 2.250266e-02 4.374356e-02
2.100000e+02 2.496601e-02 4.934372e-02
2.110000e+02 2.754869e-02 5.592492e-02
2.120000e+02 2.999814e-02 6.358444e-02
2.130000e+02 3.265345e-02 7.230886e-02
2.140000e+02 3.535432e-02 8.229396e-02
2.150000e+02 3.863382e-02 9.341808e-02
2.160000e+02 4.229325e-02 1.051240e-01
2.170000e+02 4.602968e-02 1.167635e-01
2.180000e+02 4.937838e-02 1.268279e-01
2.190000e+02 5.132574e-02 1.325334e-01
2.200000e+02 5.083988e-02 1.307216e-01
2.210000e+02 4.708851e-02 1.189603e-01
2.220000e+02 4.022317e-02 9.768554e-02
2.230000e+02 3.445293e-02 7.968036e-02
2.240000e+02 4.008877e-02 9.592769e-02
2.250000e+02 5.574308e-02 1.422673e-01
2.260000e+02 7.152287e-02 1.892507e-01
2.270000e+02 8.166508e-02 2.186193e-01
2.280000e+02 8.399762e-02 2.234452e-01
2.290000e+02 7.913377e-02 2.064073e-01
2.300000e+02 7.003507e-02 1.763604e-01
2.310000e+02 5.971410e-02 1.427485e-01
2.320000e+02 5.008144e-02 1.109004e-01
2.330000e+02 4.196972e-02 8.390587e-02
2.340000e+02 3.545590e-02 6.314849e-02
2.350000e+02 3.081570e-02 4.862411e-02
2.360000e+02 2.777197e-02 3.997866e-02
2.370000e+02 2.589506e-02 3.652248e-02
2.380000e+02 2.528430e-02 3.698859e-02
2.390000e+02 2.568644e-02 4.002624e-02
2.400000e+02 2.688260e-02 4.454191e-02
2.410000e+02 2.912294e-02 4.958144e-02
2.420000e+02 3.176451e-02 5.478102e-02
2.430000e+02 3.443342e-02 5.954686e-02
2.440000e+02 3.662417e-02 6.286842e-02
2.450000e+02 3.796848e-02 6.377361e-02
2.460000e+02 3.809444e-02 6.213951e-02
2.470000e+02 3.700530e-02 5.922854e-02
2.480000e+02 3.682257e-02 6.019331e-02
2.490000e+02 4.089359e-02 7.035223e-02
2.500000e+02 4.864945e-02 8.774271e-02
2.510000e+02 5.786163e-02 1.060651e-01
2.520000e+02 6.491681e-02 1.183819e-01
2.530000e+02 6.777870e-02 1.202116e-01
2.540000e+02 6.617329e-02 1.124278e-01
2.550000e+02 6.094437e-02 9.836663e-02
2.560000e+02 5.476954e-02 8.358792e-02
2.570000e+02 5.224271e-02 7.772630e-02
2.580000e+02 5.470785e-02 8.836528e-02
2.590000e+02 5.756686e-02 1.089299e-01
2.600000e+02 5.849611e-02 1.250130e-01
2.610000e+02 5.739123e-02 1.292466e-01
2.620000e+02 5.553477e-02 1.227346e-01
2.630000e+02 5.528443e-02 1.111344e-01
2.640000e+02 5.556390e-02 1.035705e-01
2.650000e+02 5.462067e-02 1.012934e-01
2.660000e+02 5.184443e-02 9.824991e-02
2.670000e+02 4.759113e-02 9.101174e-02
2.680000e+02 4.247126e-02 7.920180e-02
2.690000e+02 3.763384e-02 6.616109e-02
2.700000e+02 3.353857e-02 5.521886e-02
2.710000e+02 3.028364e-02 4.698057e-02
2.720000e+02 2.786484e-02 4.171856e-02
2.730000e+02 2.572279e-02 3.825154e-02
2.740000e+02 2.363912e-02 3.487451e-02
2.750000e+02 2.149512e-02 3.051840e-02
2.760000e+02 1.955322e-02 2.666713e-02
2.770000e+02 1.984615e-02 2.826885e-02
2.780000e+02 2.271061e-02 3.696082e-02
2.790000e+02 2.626343e-02 4.876439e-02
2.800000e+02 2.940620e-02 5.790720e-02
2.810000e+02 3.108354e-02 6.110223e-02
2.820000e+02 3.138858e-02 5.976515e-02
2.830000e+02 3.056972e-02 5.551146e-02
2.840000e+02 2.918391e-02 5.147646e-02
2.850000e+02 2.881814e-02 5.040611e-02
2.860000e+02 2.917459e-02 5.241669e-02
2.870000e+02 3.048027e-02 5.719818e-02
2.880000e+02 3.259713e-02 6.407281e-02
2.890000e+02 3.476567e-02 7.254107e-02
2.900000e+02 3.721002e-02 8.245846e-02
2.910000e+02 4.012415e-02 9.365075e-02
2.920000e+02 4.345458e-02 1.056547e-01
2.930000e+02 4.694882e-02 1.175781e-01
2.940000e+02 5.019666e-02 1.282915e-01
2.950000e+02 5.231924e-02 1.350427e-01
2.960000e+02 5.210924e-02 1.343864e-01
2.970000e+02 4.864652e-02 1.236076e-01
2.980000e+02 4.195693e-02 1.026737e-01
2.990000e+02 3.551009e-02 8.239024e-02
3.000000e+02 3.949037e-02 9.357553e-02
3.010000e+02 5.467733e-02 1.388079e-01
3.020000e+02 7.104985e-02 1.879819e-01
3.030000e+02 8.230178e-02 2.209206e-01
3.040000e+02 8.572157e-02 2.291134e-01
3.050000e+02 8.164120e-02 2.142510e-01
3.060000e+02 7.268913e-02 1.844835e-01
3.070000e+02 6.210266e-02 1.500509e-01
3.080000e+02 5.216949e-02 1.171640e-01
3.090000e+02 4.355380e-02 8.891688e-02
3.100000e+02 3.673072e-02 6.694294e-02
3.110000e+02 3.185364e-02 5.139269e-02
3.120000e+02 2.857565e-02 4.198901e-02
3.130000e+02 2.665885e-02 3.805954e-02
3.140000e+02 2.589339e-02 3.837253e-02
3.150000e+02 2.627873e-02 4.140933e-02
3.160000e+02 2.759507e-02 4.591957e-02
3.170000e+02 2.963735e-02 5.113657e-02
3.180000e+02 3.219027e-02 5.662864e-02
3.190000e+02 3.473456e-02 6.180500e-02
3.200000e+02 3.699222e-02 6.548981e-02
3.210000e+02 3.836278e-02 6.660476e-02
3.220000e+02 3.832578e-02 6.487702e-02
3.230000e+02 3.739987e-02 6.121486e-02
3.240000e+02 3.696242e-02 6.069332e-02
3.250000e+02 4.063420e-02 7.026090e-02
3.260000e+02 4.869584e-02 8.841250e-02
3.270000e+02 5.816382e-02 1.080800e-01
3.280000e+02 6.580228e-02 1.218970e-01
3.290000e+02 6.927748e-02 1.248961e-01
3.300000e+02 6.796506e-02 1.176790e-01
3.310000e+02 6.319322e-02 1.033142e-01
3.320000e+02 5.696768e-02 8.696296e-02
3.330000e+02 5.356796e-02 7.821564e-02
3.340000e+02 5.543860e-02 8.606970e-02
3.350000e+02 5.728889e-02 1.022936e-01
3.360000e+02 5.791666e-02 1.176965e-01
3.370000e+02 5.808812e-02 1.283101e-01
3.380000e+02 5.815256e-02 1.317505e-01
3.390000e+02 5.978291e-02 1.278337e-01
3.400000e+02 5.985592e-02 1.173382e-01
3.410000e+02 5.760321e-02 1.063718e-01
3.420000e+02 5.557315e-02 1.020632e-01
3.430000e+02 5.294689e-02 1.008456e-01
3.440000e+02 4.959970e-02 9.663118e-02
3.450000e+02 4.497898e-02 8.517183e-02
3.460000e+02 3.956565e-02 6.875482e-02
3.470000e+02 3.529415e-02 5.559603e-02
3.480000e+02 3.180165e-02 4.674463e-02
3.490000e+02 2.902025e-02 4.100989e-02
3.500000e+02 2.664208e-02 3.665016e-02
3.510000e+02 2.426416e-02 3.208966e-02
3.520000e+02 2.222442e-02 2.794620e-02
3.530000e+02 2.230473e-02 2.864536e-02
3.540000e+02 2.512855e-02 3.643256e-02
3.550000e+02 2.951497e-02 4.776584e-02
3.560000e+02 3.337382e-02 5.716604e-02
3.570000e+02 3.529116e-02 6.098096e-02
3.580000e+02 3.557416e-02 6.001106e-02
3.590000e+02 3.421812e-02 5.595933e-02
3.600000e+02 3.283184e-02 5.174100e-02
3.610000e+02 3.238233e-02 5.049297e-02
3.620000e+02 3.285103e-02 5.254386e-02
3.630000e+02 3.435698e-02 5.751552e-02
3.640000e+02 3.665576e-02 6.447751e-02
3.650000e+02 3.871266e-02 7.292842e-02
3.660000e+02 4.115852e-02 8.272970e-02
3.670000e+02 4.393229e-02 9.378788e-02
3.680000e+02 4.708403e-02 1.056709e-01
3.690000e+02 5.045952e-02 1.176825e-01
3.700000e+02 5.365571e-02 1.285709e-01
3.710000e+02 5.592062e-02 1.359794e-01
3.720000e+02 5.613382e-02 1.366192e-01
3.730000e+02 5.323098e-02 1.275276e-01
3.740000e+02 4.679985e-02 1.077044e-01
3.750000e+02 3.965160e-02 8.551633e-02
3.760000e+02 4.178127e-02 9.124577e-02
3.770000e+02 5.631294e-02 1.343223e-01
3.780000e+02 7.347581e-02 1.849604e-01
3.790000e+02 8.622794e-02 2.214271e-01
3.800000e+02 9.189887e-02 2.326370e-01
3.810000e+02 8.920674e-02 2.202036e-01
3.820000e+02 7.974010e-02 1.924984e-01
3.830000e+02 6.815292e-02 1.575575e-01
3.840000e+02 5.950687e-02 1.228827e-01
3.850000e+02 5.116929e-02 9.403581e-02
3.860000e+02 4.354816e-02 7.161817e-02
3.870000e+02 3.817187e-02 5.629280e-02
3.880000e+02 3.479189e-02 4.766518e-02
3.890000e+02 3.291972e-02 4.478799e-02
3.900000e+02 3.256504e-02 4.605278e-02
3.910000e+02 3.338534e-02 4.983508e-02
3.920000e+02 3.503518e-02 5.509444e-02
3.930000e+02 3.773094e-02 6.116638e-02
3.940000e+02 4.103232e-02 6.788889e-02
3.950000e+02 4.461186e-02 7.474318e-02
3.960000e+02 4.791377e-02 8.085196e-02
3.970000e+02 5.061641e-02 8.555556e-02
3.980000e+02 5.238379e-02 8.873548e-02
3.990000e+02 5.299280e-02 9.176818e-02
4.000000e+02 5.382664e-02 9.829819e-02


==> vdp/truth-vdp_test_pred_epiidx14.txt <==
-1.985784e+00 9.828959e-01
-1.940745e+00 8.241305e-01
-1.902367e+00 7.137566e-01
-1.868652e+00 6.359541e-01
-1.838239e+00 5.807115e-01
-1.810171e+00 5.414688e-01
-1.783764e+00 5.138080e-01
-1.758520e+00 4.946872e-01
-1.734065e+00 4.819751e-01
-1.710120e+00 4.741580e-01
-1.686467e+00 4.701495e-01
-1.662937e+00 4.691650e-01
-1.639392e+00 4.706361e-01
-1.615721e+00 4.741521e-01
-1.591829e+00 4.794191e-01
-1.567634e+00 4.862311e-01
-1.543061e+00 4.944499e-01
-1.518042e+00 5.039905e-01
-1.492514e+00 5.148113e-01
-1.466411e+00 5.269067e-01
-1.439669e+00 5.403032e-01
-1.412223e+00 5.550562e-01
-1.384001e+00 5.712487e-01
-1.354928e+00 5.889920e-01
-1.324925e+00 6.084266e-01
-1.293902e+00 6.297248e-01
-1.261760e+00 6.530939e-01
-1.228390e+00 6.787816e-01
-1.193669e+00 7.070819e-01
-1.157456e+00 7.383432e-01
-1.119593e+00 7.729775e-01
-1.079900e+00 8.114735e-01
-1.038168e+00 8.544096e-01
-9.941589e-01 9.024727e-01
-9.475954e-01 9.564780e-01
-8.981561e-01 1.017394e+00
-8.454666e-01 1.086369e+00
-7.890898e-01 1.164762e+00
-7.285146e-01 1.254174e+00
-6.631430e-01 1.356467e+00
-5.922772e-01 1.473783e+00
-5.151046e-01 1.608516e+00
-4.306886e-01 1.763228e+00
-3.379640e-01 1.940454e+00
-2.357452e-01 2.142312e+00
-1.227664e-01 2.369802e+00
2.238140e-03 2.621650e+00
1.403780e-01 2.892567e+00
2.923485e-01 3.170908e+00
4.580505e-01 3.436149e+00
6.360943e-01 3.657350e+00
8.233030e-01 3.794769e+00
1.014423e+00 3.807069e+00
1.202357e+00 3.664484e+00
1.379117e+00 3.363357e+00
1.537359e+00 2.932999e+00
1.671907e+00 2.428262e+00
1.780596e+00 1.911013e+00
1.864137e+00 1.431675e+00
1.925264e+00 1.019960e+00
1.967687e+00 6.857001e-01
1.995236e+00 4.251007e-01
2.011353e+00 2.275203e-01
2.018883e+00 8.038907e-02
2.020054e+00 -2.806387e-02
2.016547e+00 -1.076938e-01
2.009606e+00 -1.662377e-01
2.000134e+00 -2.095382e-01
1.988781e+00 -2.419015e-01
1.976012e+00 -2.664541e-01
1.962161e+00 -2.854472e-01
1.947461e+00 -3.004941e-01
1.932082e+00 -3.127502e-01
1.916140e+00 -3.230437e-01
1.899719e+00 -3.319703e-01
1.882876e+00 -3.399609e-01
1.865648e+00 -3.473295e-01
1.848062e+00 -3.543070e-01
1.830132e+00 -3.610654e-01
1.811867e+00 -3.677352e-01
1.793267e+00 -3.744174e-01
1.774330e+00 -3.811922e-01
1.755049e+00 -3.881257e-01
1.735416e+00 -3.952741e-01
1.715418e+00 -4.026875e-01
1.695041e+00 -4.104119e-01
1.674268e+00 -4.184919e-01
1.653081e+00 -4.269722e-01
1.631457e+00 -4.358982e-01
1.609373e+00 -4.453181e-01
1.586804e+00 -4.552833e-01
1.563721e+00 -4.658501e-01
1.540092e+00 -4.770801e-01
1.515881e+00 -4.890418e-01
1.491051e+00 -5.018120e-01
1.465559e+00 -5.154768e-01
1.439358e+00 -5.301337e-01
1.412395e+00 -5.458936e-01
1.384611e+00 -5.628825e-01
1.355942e+00 -5.812452e-01
1.326315e+00 -6.011475e-01
1.295648e+00 -6.227813e-01
1.263848e+00 -6.463679e-01
1.230812e+00 -6.721649e-01
1.196421e+00 -7.004727e-01
1.160542e+00 -7.316417e-01
1.123019e+00 -7.660841e-01
1.083678e+00 -8.042839e-01
1.042317e+00 -8.468129e-01
9.987013e-01 -8.943479e-01
9.525613e-01 -9.476891e-01
9.035820e-01 -1.007787e+00
8.513983e-01 -1.075768e+00
7.955822e-01 -1.152963e+00
7.356329e-01 -1.240942e+00
6.709664e-01 -1.341532e+00
6.008977e-01 -1.456840e+00
5.246321e-01 -1.589226e+00
4.412496e-01 -1.741239e+00
3.497010e-01 -1.915431e+00
2.488188e-01 -2.113997e+00
1.373431e-01 -2.338131e+00
1.400562e-02 -2.586926e+00
-1.223343e-01 -2.855724e+00
-2.724435e-01 -3.133845e+00
-4.363446e-01 -3.402035e+00
-6.128457e-01 -3.630730e+00
-7.990204e-01 -3.781098e+00
-9.898890e-01 -3.811447e+00
-1.178562e+00 -3.689720e+00
-1.357094e+00 -3.408287e+00
-1.517978e+00 -2.992275e+00
-1.655694e+00 -2.494067e+00
-1.767681e+00 -1.975682e+00
-1.854314e+00 -1.489700e+00
-1.918122e+00 -1.068614e+00
-1.962736e+00 -7.245286e-01
-1.992003e+00 -4.550291e-01
-2.009428e+00 -2.500543e-01
-2.017935e+00 -9.710874e-02
-2.019828e+00 1.575276e-02
-2.016852e+00 9.864876e-02
-2.010302e+00 1.595752e-01
-2.001118e+00 2.045978e-01
-1.989979e+00 2.381989e-01
-1.977373e+00 2.636379e-01
-1.963646e+00 2.832645e-01
-1.949044e+00 2.987630e-01
-1.933743e+00 3.113402e-01
-1.917866e+00 3.218610e-01
-1.901500e+00 3.309471e-01
-1.884705e+00 3.390481e-01
-1.867521e+00 3.464908e-01
-1.849976e+00 3.535158e-01
-1.832085e+00 3.603019e-01
-1.813857e+00 3.669842e-01
-1.795294e+00 3.736672e-01
-1.776395e+00 3.804334e-01
-1.757153e+00 3.873505e-01
-1.737559e+00 3.944760e-01
-1.717602e+00 4.018604e-01
-1.697268e+00 4.095507e-01
-1.676539e+00 4.175914e-01
-1.655397e+00 4.260273e-01
-1.633822e+00 4.349035e-01
-1.611790e+00 4.442681e-01
-1.589275e+00 4.541721e-01
-1.566249e+00 4.646712e-01
-1.542680e+00 4.758266e-01
-1.518535e+00 4.877057e-01
-1.493774e+00 5.003844e-01
-1.468356e+00 5.139478e-01
-1.442234e+00 5.284923e-01
-1.415356e+00 5.441271e-01
-1.387665e+00 5.609762e-01
-1.359095e+00 5.791823e-01
-1.329576e+00 5.989090e-01
-1.299026e+00 6.203448e-01
-1.267354e+00 6.437084e-01
-1.234457e+00 6.692522e-01
-1.200219e+00 6.972716e-01
-1.164508e+00 7.281116e-01
-1.127172e+00 7.621769e-01
-1.088037e+00 7.999440e-01
-1.046906e+00 8.419730e-01
-1.003547e+00 8.889285e-01
-9.576951e-01 9.415971e-01
-9.090408e-01 1.000911e+00
-8.572231e-01 1.067978e+00
-8.018236e-01 1.144103e+00
-7.423496e-01 1.230828e+00
-6.782258e-01 1.329954e+00
-6.087798e-01 1.443555e+00
-5.332269e-01 1.573971e+00
-4.506644e-01 1.723730e+00
-3.600565e-01 1.895400e+00
-2.602460e-01 2.091240e+00
-1.499820e-01 2.312594e+00
-2.798750e-02 2.558860e+00
1.068964e-01 2.825877e+00
2.554933e-01 3.103742e+00
4.179304e-01 3.374249e+00
5.931738e-01 3.608970e+00
7.785025e-01 3.769879e+00
9.691656e-01 3.815091e+00
1.158451e+00 3.710769e+00
1.338468e+00 3.446031e+00
1.501580e+00 3.042441e+00
1.641988e+00 2.550143e+00
1.756794e+00 2.031105e+00
1.846083e+00 1.539650e+00
1.912200e+00 1.110617e+00
1.958709e+00 7.580974e-01
1.989460e+00 4.809138e-01
2.008017e+00 2.695364e-01
2.017369e+00 1.115540e-01
2.019885e+00 -5.126886e-03
2.017368e+00 -9.084886e-02
2.011154e+00 -1.538321e-01
2.002218e+00 -2.003372e-01
1.991266e+00 -2.349998e-01
1.978800e+00 -2.611962e-01
1.965180e+00 -2.813616e-01
1.950664e+00 -2.972421e-01
1.935432e+00 -3.100891e-01
1.919613e+00 -3.207990e-01
1.903296e+00 -3.300163e-01
1.886545e+00 -3.382065e-01
1.869402e+00 -3.457077e-01
1.851895e+00 -3.527685e-01
1.834041e+00 -3.595732e-01
1.815850e+00 -3.662613e-01
1.797323e+00 -3.729399e-01
1.778461e+00 -3.796936e-01
1.759256e+00 -3.865914e-01
1.739701e+00 -3.936917e-01
1.719784e+00 -4.010458e-01
1.699491e+00 -4.087008e-01
1.678806e+00 -4.167014e-01
1.657710e+00 -4.250921e-01
1.636183e+00 -4.339184e-01
1.614202e+00 -4.432276e-01
1.591740e+00 -4.530707e-01
1.568771e+00 -4.635024e-01
1.545263e+00 -4.745833e-01
1.521182e+00 -4.863804e-01
1.496490e+00 -4.989685e-01
1.471145e+00 -5.124319e-01
1.445102e+00 -5.268649e-01
1.418308e+00 -5.423755e-01
1.390708e+00 -5.590864e-01
1.362238e+00 -5.771379e-01
1.332824e+00 -5.966914e-01
1.302390e+00 -6.179320e-01
1.270845e+00 -6.410746e-01
1.238086e+00 -6.663684e-01
1.204000e+00 -6.941037e-01
1.168455e+00 -7.246201e-01
1.131303e+00 -7.583141e-01
1.092373e+00 -7.956537e-01
1.051469e+00 -8.371904e-01
1.008364e+00 -8.835762e-01
9.627956e-01 -9.355840e-01
9.144615e-01 -9.941276e-01
8.630068e-01 -1.060293e+00
8.080182e-01 -1.135366e+00
7.490122e-01 -1.220859e+00
6.854221e-01 -1.318547e+00
6.165888e-01 -1.430470e+00
5.417409e-01 -1.558941e+00
4.599863e-01 -1.706477e+00
3.703046e-01 -1.875652e+00
2.715492e-01 -2.068787e+00
1.624806e-01 -2.287359e+00
4.181978e-02 -2.531040e+00
-9.161794e-02 -2.796161e+00
-2.387058e-01 -3.073561e+00
-3.996702e-01 -3.346054e+00
-5.736194e-01 -3.586343e+00
-7.580460e-01 -3.757292e+00
-9.484241e-01 -3.816954e+00
-1.138229e+00 -3.729900e+00
-1.319642e+00 -3.482110e+00
-1.484910e+00 -3.091561e+00
-1.627975e+00 -2.605921e+00
-1.745603e+00 -2.086881e+00
-1.837577e+00 -1.590358e+00
-1.906049e+00 -1.153529e+00
-1.954495e+00 -7.925650e-01
-1.986775e+00 -5.075787e-01
-2.006497e+00 -2.896488e-01
-2.016722e+00 -1.264841e-01
-2.019883e+00 -5.859777e-03
-2.017840e+00 8.278224e-02
-2.011974e+00 1.478959e-01
-2.003296e+00 1.959379e-01
-1.992534e+00 2.317018e-01
-1.980213e+00 2.586845e-01
-1.966704e+00 2.794086e-01
-1.952275e+00 2.956857e-01
-1.937114e+00 3.088129e-01
-1.921353e+00 3.197196e-01
-1.905087e+00 3.290738e-01
-1.888381e+00 3.373569e-01
-1.871279e+00 3.449194e-01
-1.853811e+00 3.520180e-01
-1.835994e+00 3.588431e-01
-1.817838e+00 3.655383e-01
-1.799349e+00 3.722134e-01
-1.780523e+00 3.789553e-01
-1.761356e+00 3.858345e-01
-1.741840e+00 3.929103e-01
-1.721962e+00 4.002346e-01
-1.701711e+00 4.078547e-01
-1.681069e+00 4.158157e-01
-1.660018e+00 4.241619e-01
-1.638539e+00 4.329386e-01
-1.616608e+00 4.421932e-01
-1.594200e+00 4.519757e-01
-1.571287e+00 4.623407e-01
-1.547839e+00 4.733481e-01
-1.523822e+00 4.850641e-01
-1.499198e+00 4.975625e-01
-1.473927e+00 5.109264e-01
-1.447962e+00 5.252492e-01
-1.421252e+00 5.406379e-01
-1.393742e+00 5.572122e-01
-1.365369e+00 5.751110e-01
-1.336062e+00 5.944928e-01
-1.305743e+00 6.155405e-01
-1.274323e+00 6.384655e-01
-1.241701e+00 6.635128e-01
-1.207765e+00 6.909678e-01
-1.172386e+00 7.211639e-01
-1.135416e+00 7.544919e-01
-1.096686e+00 7.914126e-01
-1.056006e+00 8.324647e-01
-1.013152e+00 8.782896e-01
-9.678653e-01 9.296455e-01
-9.198474e-01 9.874309e-01
-8.687500e-01 1.052712e+00
-8.141666e-01 1.126749e+00
-7.556221e-01 1.211032e+00
-6.925603e-01 1.307301e+00
-6.243311e-01 1.417573e+00
-5.501735e-01 1.544135e+00
-4.692148e-01 1.689479e+00
-3.804459e-01 1.856188e+00
-2.827348e-01 2.046628e+00
-1.748468e-01 2.262413e+00
-5.550353e-02 2.503473e+00
7.649839e-02 2.766593e+00
2.220800e-01 3.043327e+00
3.815553e-01 3.317476e+00
5.541838e-01 3.562899e+00
7.376621e-01 3.743390e+00
9.276778e-01 3.817072e+00
1.117910e+00 3.747107e+00
1.300619e+00 3.516490e+00
1.467973e+00 3.139555e+00
1.613659e+00 2.661321e+00
1.734106e+00 2.142949e+00
1.828792e+00 1.641798e+00
1.899658e+00 1.197371e+00
1.950090e+00 8.279463e-01
1.983942e+00 5.350347e-01
2.004867e+00 3.104045e-01
2.015993e+00 1.419124e-01
2.019821e+00 1.722403e-02
2.018267e+00 -7.443962e-02
2.012762e+00 -1.417596e-01
2.004349e+00 -1.913947e-01
1.993785e+00 -2.283009e-01
1.981612e+00 -2.560986e-01
1.968218e+00 -2.774031e-01
1.953878e+00 -2.940926e-01
1.938789e+00 -3.075109e-01
1.923088e+00 -3.186222e-01
1.906874e+00 -3.281184e-01
1.890213e+00 -3.364988e-01
1.873152e+00 -3.441256e-01
1.855722e+00 -3.512643e-01
1.837943e+00 -3.581114e-01
1.819824e+00 -3.648147e-01
1.801370e+00 -3.714874e-01
1.782580e+00 -3.782187e-01
1.763451e+00 -3.850800e-01
1.743973e+00 -3.921319e-01
1.724136e+00 -3.994268e-01
1.703925e+00 -4.070126e-01
1.683327e+00 -4.149344e-01
1.662322e+00 -4.232367e-01
1.640890e+00 -4.319645e-01
1.619009e+00 -4.411648e-01
1.596655e+00 -4.508874e-01
1.573797e+00 -4.611869e-01
1.550409e+00 -4.721215e-01
1.526455e+00 -4.837573e-01
1.501899e+00 -4.961670e-01
1.476700e+00 -5.094326e-01


==> vdp/truth-vdp_vf.txt <==
x y u v
-3.500 -8.000 -8.000 183.500
-2.864 -8.000 -8.000 118.070
-2.227 -8.000 -8.000 65.599
-1.591 -8.000 -8.000 26.087
-0.955 -8.000 -8.000 -0.467
-0.318 -8.000 -8.000 -14.062
0.318 -8.000 -8.000 -14.698
0.955 -8.000 -8.000 -2.376
1.591 -8.000 -8.000 22.905
2.227 -8.000 -8.000 61.145
2.864 -8.000 -8.000 112.343
3.500 -8.000 -8.000 176.500
-3.500 -6.545 -6.545 150.773
-2.864 -6.545 -6.545 97.124
-2.227 -6.545 -6.545 54.077
-1.591 -6.545 -6.545 21.633
-0.955 -6.545 -6.545 -0.208
-0.318 -6.545 -6.545 -11.447
0.318 -6.545 -6.545 -12.084
0.955 -6.545 -6.545 -2.118
1.591 -6.545 -6.545 18.451
2.227 -6.545 -6.545 49.622
2.864 -6.545 -6.545 91.396
3.500 -6.545 -6.545 143.773
-3.500 -5.091 -5.091 118.045
-2.864 -5.091 -5.091 76.177
-2.227 -5.091 -5.091 42.555
-1.591 -5.091 -5.091 17.179
-0.955 -5.091 -5.091 0.050
-0.318 -5.091 -5.091 -8.833
0.318 -5.091 -5.091 -9.469
0.955 -5.091 -5.091 -1.859
1.591 -5.091 -5.091 13.997
2.227 -5.091 -5.091 38.100
2.864 -5.091 -5.091 70.450
3.500 -5.091 -5.091 111.045
-3.500 -3.636 -3.636 85.318
-2.864 -3.636 -3.636 55.230
-2.227 -3.636 -3.636 31.033
-1.591 -3.636 -3.636 12.725
-0.955 -3.636 -3.636 0.308
-0.318 -3.636 -3.636 -6.218
0.318 -3.636 -3.636 -6.855
0.955 -3.636 -3.636 -1.601
1.591 -3.636 -3.636 9.544
2.227 -3.636 -3.636 26.578
2.864 -3.636 -3.636 49.503
3.500 -3.636 -3.636 78.318
-3.500 -2.182 -2.182 52.591
-2.864 -2.182 -2.182 34.284
-2.227 -2.182 -2.182 19.511
-1.591 -2.182 -2.182 8.272
-0.955 -2.182 -2.182 0.567
-0.318 -2.182 -2.182 -3.604
0.318 -2.182 -2.182 -4.240
0.955 -2.182 -2.182 -1.342
1.591 -2.182 -2.182 5.090
2.227 -2.182 -2.182 15.056
2.864 -2.182 -2.182 28.556
3.500 -2.182 -2.182 45.591
-3.500 -0.727 -0.727 19.864
-2.864 -0.727 -0.727 13.337
-2.227 -0.727 -0.727 7.988
-1.591 -0.727 -0.727 3.818
-0.955 -0.727 -0.727 0.825
-0.318 -0.727 -0.727 -0.989
0.318 -0.727 -0.727 -1.625
0.955 -0.727 -0.727 -1.084
1.591 -0.727 -0.727 0.636
2.227 -0.727 -0.727 3.534
2.864 -0.727 -0.727 7.610
3.500 -0.727 -0.727 12.864
-3.500 0.727 0.727 -12.864
-2.864 0.727 0.727 -7.610
-2.227 0.727 0.727 -3.534
-1.591 0.727 0.727 -0.636
-0.955 0.727 0.727 1.084
-0.318 0.727 0.727 1.625
0.318 0.727 0.727 0.989
0.955 0.727 0.727 -0.825
1.591 0.727 0.727 -3.818
2.227 0.727 0.727 -7.988
2.864 0.727 0.727 -13.337
3.500 0.727 0.727 -19.864
-3.500 2.182 2.182 -45.591
-2.864 2.182 2.182 -28.556
-2.227 2.182 2.182 -15.056
-1.591 2.182 2.182 -5.090
-0.955 2.182 2.182 1.342
-0.318 2.182 2.182 4.240
0.318 2.182 2.182 3.604
0.955 2.182 2.182 -0.567
1.591 2.182 2.182 -8.272
2.227 2.182 2.182 -19.511
2.864 2.182 2.182 -34.284
3.500 2.182 2.182 -52.591
-3.500 3.636 3.636 -78.318
-2.864 3.636 3.636 -49.503
-2.227 3.636 3.636 -26.578
-1.591 3.636 3.636 -9.544
-0.955 3.636 3.636 1.601
-0.318 3.636 3.636 6.855
0.318 3.636 3.636 6.218
0.955 3.636 3.636 -0.308
1.591 3.636 3.636 -12.725
2.227 3.636 3.636 -31.033
2.864 3.636 3.636 -55.230
3.500 3.636 3.636 -85.318
-3.500 5.091 5.091 -111.045
-2.864 5.091 5.091 -70.450
-2.227 5.091 5.091 -38.100
-1.591 5.091 5.091 -13.997
-0.955 5.091 5.091 1.859
-0.318 5.091 5.091 9.469
0.318 5.091 5.091 8.833
0.955 5.091 5.091 -0.050
1.591 5.091 5.091 -17.179
2.227 5.091 5.091 -42.555
2.864 5.091 5.091 -76.177
3.500 5.091 5.091 -118.045
-3.500 6.545 6.545 -143.773
-2.864 6.545 6.545 -91.396
-2.227 6.545 6.545 -49.622
-1.591 6.545 6.545 -18.451
-0.955 6.545 6.545 2.118
-0.318 6.545 6.545 12.084
0.318 6.545 6.545 11.447
0.955 6.545 6.545 0.208
1.591 6.545 6.545 -21.633
2.227 6.545 6.545 -54.077
2.864 6.545 6.545 -97.124
3.500 6.545 6.545 -150.773
-3.500 8.000 8.000 -176.500
-2.864 8.000 8.000 -112.343
-2.227 8.000 8.000 -61.145
-1.591 8.000 8.000 -22.905
-0.955 8.000 8.000 2.376
-0.318 8.000 8.000 14.698
0.318 8.000 8.000 14.062
0.955 8.000 8.000 0.467
1.591 8.000 8.000 -26.087
2.227 8.000 8.000 -65.599
2.864 8.000 8.000 -118.070
3.500 8.000 8.000 -183.500


==> vdp/vdplc.txt <==
0.369 3.298
0.43608 3.4023
0.50519 3.5005
0.57618 3.5901
0.64886 3.6685
0.72298 3.7332
0.79823 3.7814
0.8743 3.8103
0.95076 3.8176
1.0271 3.8011
1.1028 3.7594
1.1774 3.6919
1.2504 3.5988
1.3212 3.4809
1.3895 3.3398
1.4548 3.1779
1.5166 2.9988
1.5747 2.8065
1.6289 2.605
1.679 2.398
1.7249 2.1892
1.7667 1.982
1.8044 1.78
1.8381 1.5864
1.868 1.4038
1.8943 1.2324
1.9174 1.073
1.9374 0.92579
1.9545 0.79094
1.9691 0.66832
1.9814 0.55755
1.9916 0.45801
1.9998 0.36885
2.0064 0.28915
2.0115 0.21815
2.0152 0.15509
2.0177 0.099184
2.0192 0.04969
2.0197 0.0058832
2.0195 -0.032858
2.0184 -0.06709
2.0168 -0.097331
2.0146 -0.12406
2.0118 -0.14772
2.0087 -0.16869
2.0051 -0.18728
2.0012 -0.20378
1.997 -0.21844
1.9925 -0.23152
1.9877 -0.24323
1.9827 -0.25372
1.9776 -0.26313
1.9722 -0.27161
1.9667 -0.27927
1.961 -0.28623
1.9552 -0.29258
1.9493 -0.29841
1.9433 -0.30377
1.9371 -0.30872
1.9309 -0.31331
1.9246 -0.31759
1.9182 -0.3216
1.9117 -0.32538
1.9052 -0.32897
1.8986 -0.33239
1.8919 -0.33568
1.8851 -0.33884
1.8783 -0.34189
1.8714 -0.34485
1.8645 -0.34773
1.8575 -0.35054
1.8505 -0.35331
1.8434 -0.35603
1.8362 -0.35874
1.829 -0.36142
1.8217 -0.3641
1.8144 -0.36677
1.807 -0.36944
1.7996 -0.37211
1.7921 -0.37479
1.7846 -0.37749
1.777 -0.3802
1.7694 -0.38294
1.7617 -0.3857
1.7539 -0.3885
1.7461 -0.39133
1.7383 -0.3942
1.7304 -0.39711
1.7224 -0.40007
1.7143 -0.40307
1.7062 -0.40612
1.6981 -0.40922
1.6898 -0.41237
1.6816 -0.41559
1.6732 -0.41887
1.6648 -0.42221
1.6563 -0.42562
1.6477 -0.4291
1.6391 -0.43265
1.6304 -0.43629
1.6216 -0.44
1.6128 -0.4438
1.6039 -0.44768
1.5949 -0.45166
1.5858 -0.45573
1.5766 -0.45989
1.5674 -0.46416
1.558 -0.46852
1.5486 -0.47299
1.5391 -0.47757
1.5295 -0.48227
1.5198 -0.48709
1.51 -0.49204
1.5001 -0.49711
1.4901 -0.50233
1.4799 -0.50768
1.4697 -0.51318
1.4594 -0.51884
1.4489 -0.52466
1.4384 -0.53064
1.4277 -0.53681
1.4169 -0.54316
1.4059 -0.5497
1.3949 -0.55644
1.3836 -0.5634
1.3723 -0.57058
1.3608 -0.57799
1.3492 -0.58565
1.3374 -0.59356
1.3254 -0.60174
1.3133 -0.6102
1.301 -0.61896
1.2885 -0.62802
1.2759 -0.6374
1.263 -0.64711
1.2499 -0.65718
1.2367 -0.6676
1.2232 -0.67842
1.2095 -0.68973
1.1956 -0.70153
1.1814 -0.71382
1.1669 -0.72663
1.1522 -0.73994
1.1373 -0.75378
1.122 -0.76817
1.1065 -0.78313
1.0907 -0.79869
1.0746 -0.81489
1.0582 -0.83176
1.0414 -0.84935
1.0243 -0.8677
1.0068 -0.88687
0.98896 -0.90691
0.97068 -0.92788
0.95197 -0.94986
0.93279 -0.97292
0.91314 -0.99712
0.89298 -1.0226
0.87228 -1.0493
0.85102 -1.0775
0.82916 -1.1071
0.80667 -1.1384
0.78352 -1.1713
0.75968 -1.2061
0.7351 -1.2428
0.70976 -1.2816
0.6836 -1.3225
0.6566 -1.3657
0.62871 -1.4114
0.59988 -1.4596
0.57008 -1.5105
0.53925 -1.5643
0.50736 -1.6211
0.47432 -1.681
0.44005 -1.7442
0.40448 -1.8111
0.36752 -1.8817
0.3291 -1.9563
0.28914 -2.0349
0.24756 -2.1176
0.20429 -2.2045
0.15925 -2.2953
0.11235 -2.3901
0.06353 -2.4886
0.012703 -2.5908
-0.040205 -2.6962
-0.095228 -2.8045
-0.1524 -2.915
-0.21179 -3.0266
-0.27345 -3.138
-0.33736 -3.2476
-0.40348 -3.3538
-0.4717 -3.4547
-0.54188 -3.5482
-0.61384 -3.6321
-0.68734 -3.7039
-0.76211 -3.7608
-0.83782 -3.8002
-0.91411 -3.819
-0.99059 -3.814
-1.0668 -3.7838
-1.1422 -3.7279
-1.2161 -3.6465
-1.2881 -3.5404
-1.3577 -3.411
-1.4244 -3.2603
-1.4879 -3.0906
-1.5478 -2.9051
-1.604 -2.7074
-1.6561 -2.502
-1.7041 -2.2935
-1.7479 -2.0857
-1.7876 -1.8816
-1.8233 -1.684
-1.8551 -1.4952
-1.8833 -1.3169
-1.908 -1.1505
-1.9295 -0.99696
-1.948 -0.85595
-1.9639 -0.72726
-1.9773 -0.61052
-1.9884 -0.50522
-1.9975 -0.41077
-2.0049 -0.3264
-2.0106 -0.25126
-2.015 -0.18442
-2.0181 -0.12509
-2.02 -0.072544
-2.021 -0.026068
-2.0211 0.015007
-2.0204 0.05132
-2.0191 0.083427
-2.0171 0.1118
-2.0146 0.13687
-2.0117 0.15905
-2.0083 0.1787
-2.0045 0.19615
-2.0004 0.21166
-1.9961 0.22547
-1.9914 0.23777
-1.9865 0.24877
-1.9815 0.25865
-1.9762 0.26755
-1.9708 0.27559
-1.9652 0.28288
-1.9594 0.28949
-1.9536 0.29552
-1.9476 0.30106
-1.9415 0.30616
-1.9353 0.31091
-1.9291 0.31533
-1.9227 0.31947
-1.9163 0.32335
-1.9098 0.32702
-1.9032 0.3305
-1.8965 0.33382
-1.8898 0.337
-1.8831 0.34008
-1.8762 0.34307
-1.8693 0.34598
-1.8624 0.34883
-1.8554 0.35162
-1.8483 0.35436
-1.8412 0.35707
-1.834 0.35975
-1.8268 0.36241
-1.8195 0.36506
-1.8121 0.3677
-1.8048 0.37035
-1.7973 0.37302
-1.7898 0.3757
-1.7823 0.37839
-1.7747 0.38111
-1.767 0.38386
-1.7593 0.38663
-1.7515 0.38943
-1.7437 0.39227
-1.7358 0.39515
-1.7279 0.39807
-1.7199 0.40104
-1.7118 0.40406
-1.7037 0.40712
-1.6955 0.41024
-1.6873 0.41342
-1.679 0.41666
-1.6706 0.41996
-1.6621 0.42332
-1.6536 0.42674
-1.645 0.43023
-1.6364 0.43379
-1.6276 0.43743
-1.6188 0.44115
-1.6099 0.44495
-1.601 0.44883
-1.592 0.45281
-1.5828 0.45688
-1.5736 0.46105
-1.5644 0.46533
-1.555 0.46971
-1.5455 0.47421
-1.536 0.47883
-1.5264 0.48357
-1.5166 0.48844
-1.5068 0.49344
-1.4969 0.49858
-1.4869 0.50386
-1.4767 0.5093
-1.4665 0.51488
-1.4562 0.52063
-1.4457 0.52655
-1.4351 0.53263
-1.4244 0.5389
-1.4135 0.54534
-1.4026 0.55198
-1.3915 0.55881
-1.3802 0.56585
-1.3688 0.5731
-1.3573 0.58059
-1.3455 0.58835
-1.3337 0.59637
-1.3216 0.60466
-1.3094 0.61323
-1.297 0.62209
-1.2845 0.63125
-1.2718 0.64073
-1.2588 0.65054
-1.2457 0.66069
-1.2324 0.67122
-1.2188 0.68213
-1.2051 0.69345
-1.1911 0.7052
-1.1769 0.71742
-1.1624 0.73012
-1.1477 0.74335
-1.1327 0.75713
-1.1174 0.77149
-1.1018 0.78648
-1.0859 0.80212
-1.0697 0.81847
-1.0531 0.83555
-1.0362 0.85341
-1.019 0.87211
-1.0013 0.89167
-0.98322 0.91216
-0.96474 0.93363
-0.94581 0.95611
-0.92643 0.97968
-0.90657 1.0044
-0.8862 1.0303
-0.8653 1.0576
-0.84384 1.0863
-0.82179 1.1165
-0.79912 1.1483
-0.7758 1.1819
-0.7518 1.2172
-0.72707 1.2545
-0.70158 1.2938
-0.67527 1.3353
-0.64812 1.3791
-0.62005 1.4254
-0.59103 1.4743
-0.561 1.5259
-0.52991 1.5805
-0.49768 1.6381
-0.46427 1.6991
-0.42961 1.7634
-0.39363 1.8313
-0.35626 1.903
-0.31744 1.9784
-0.27708 2.0577
-0.23507 2.1412
-0.19133 2.2291
-0.14576 2.3212
-0.098295 2.4174
-0.048862 2.5176
0.0026029 2.6212
0.056156 2.7278
0.11185 2.8367
0.16972 2.9472
0.2298 3.0583
0.29213 3.1692
0.35671 3.2794
0.42347 3.3863

